EvalResearchBench: Can AI Agents Build Their Own Feedback for Recursive Self-Improvement?

Recursive self-improvement (RSI) relies on evaluation feedback to assess progress and guide further research, yet repeatedly running complex benchmarks is costly and slows iteration. Human experts reduce this cost by selecting benchmark subsets or designing compact suites. We ask whether AI agents can automate this design process and introduce EvalResearchBench (ERB), a benchmark for autonomous evaluation research. Given target materials, development references, candidate APIs, and fixed time and API budgets, an agent called the researcher selects or synthesizes tasks, implements graders, and revises them in pilot tests before freezing an executable evaluator for coding, co-work, and reasoning. We study 9 researchers and 13 candidate models and compare each frozen evaluator with 14 target benchmarks on score concordance and pairwise agreement. The best evaluators order about 75\% of candidate pairs as the targets do, below the 91\% ceiling set by disagreements among the targets. No researcher leads on every metric, and the best evaluator on development targets is not the best on sealed targets hidden from the researcher. A human-designed sample of public tasks remains a strong baseline, and the evaluator with the lowest recorded execution cost attains the highest pairwise agreement. Agents repair tasks and graders through pilot feedback, yet their evaluators can still truncate answers, exhaust the evaluation budget, or let a few questions dominate a domain score.

==> assets/ablation-curve-inputs.json <==
{
  "status": "draft plot layout; controlled matched results pending",
  "required_panel_id": "controlled-full-panel-not-yet-certified",
  "source_snapshot": "2026-09-21T23:18:33.634450-07:00",
  "source_audit": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-ablation-20260921/metrics-snapshot-20260921/audit.json",
  "source_sha256": "c52cdc4c247f21b0e56aca7efb661b74d446884af9abcab838a10d5eef5e5944",
  "researcher": "GPT-6 Astra / Codex / xhigh",
  "panels": [
    {
      "title": "(a) Researcher budget",
      "x": [
        30,
        60,
        100
      ],
      "labels": [
        "$30",
        "$60",
        "$100"
      ],
      "xlabel": "Researcher cap (USD)",
      "results": [
        null,
        null,
        null
      ],
      "actual_question_counts": [
        null,
        112,
        null
      ]
    },
    {
      "title": "(b) Question requirement",
      "x": [
        0,
        1,
        2,
        3
      ],
      "labels": [
        "30–60\n(q=52)",
        "60–90\n(q=—)",
        "≥100\n(q=—)",
        "≥120\n(q=—)"
      ],
      "xlabel": "Ordered requirement categories",
      "results": [
        null,
        null,
        null,
        null
      ],
      "actual_question_counts": [
        52,
        null,
        null,
        null
      ]
    },
    {
      "title": "(c) Iterative research",
      "x": [
        0,
        1
      ],
      "labels": [
        "One-shot\n(q=108)",
        "Iterative\n(q=—)"
      ],
      "xlabel": "Research condition (categorical)",
      "results": [
        null,
        null
      ],
      "actual_question_counts": [
        108,
        null
      ]
    }
  ],
  "rules": [
    "Missing scores are null and plotted as gaps, never zero.",
    "No interpolation across missing points.",
    "No error bars without repeats or separately audited uncertainty.",
    "Question requirements are categorical ranges, not exact submitted counts.",
    "Iteration connection compares two categories, not a time or iteration-count trajectory."
  ],
  "new_model_calls": 0
}


==> assets/ablation-table-provenance.json <==
{
  "status": "draft ablation tables; missing results rendered --, not fabricated",
  "source_audit": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-ablation-20260921/metrics-snapshot-20260921/audit.json",
  "source_sha256": "c52cdc4c247f21b0e56aca7efb661b74d446884af9abcab838a10d5eef5e5944",
  "source_snapshot": "2026-09-21T23:18:33.634450-07:00",
  "reference_style": "https://arxiv.org/html/2603.08640#S4",
  "researcher": "GPT-6 Astra / Codex / xhigh",
  "researcher_caps_usd": [
    30,
    60,
    100
  ],
  "development_cap_usd": 100,
  "assessment_cap_usd": 120,
  "time_seconds": 10800,
  "question_conditions": [
    "30-60",
    "60-90",
    ">=100 standard",
    ">=120"
  ],
  "random_diagnostic": {
    "summary": {
      "coding": {
        "E": 0.3686877246145679,
        "S": 0.7306268493652247,
        "pa": 0.4767857142857143,
        "targets": 4
      },
      "co-work": {
        "E": 0.13827007639200858,
        "S": 0.8785261255129492,
        "pa": 0.5267857142857143,
        "targets": 4
      },
      "reasoning": {
        "E": 1.467761643118786,
        "S": 0.4052255219982219,
        "pa": 0.6380070546737213,
        "targets": 3
      },
      "overall": {
        "E": 0.5846469212166059,
        "S": 0.6310554020653726,
        "pa": 0.5389369889369889,
        "targets": 11
      }
    },
    "astra_matched": {
      "coding": {
        "E": 0.4251933449379406,
        "S": 0.7016591843849401,
        "pa": 0.48293650793650794,
        "targets": 4
      },
      "co-work": {
        "E": 0.10240790580641276,
        "S": 0.9071052509084637,
        "pa": 0.7113095238095238,
        "targets": 4
      },
      "reasoning": {
        "E": 1.1052479962551376,
        "S": 0.475003420869571,
        "pa": 0.6955467372134039,
        "targets": 3
      },
      "overall": {
        "E": 0.49328627197662056,
        "S": 0.669663961134745,
        "pa": 0.623965848965849,
        "targets": 11
      }
    }
  },
  "prompt_provenance": {
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-ablation-20260921/full/instructions.txt": "baba0cb53176aaac6a7f88ebb8a04f1206d7c5e51615d74b98bf09667df906dc",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-ablation-20260921/budget-30/instructions.txt": "d10fb8203a4e015a885b32211db943a19d3d0c323b14d09309a4799749deb5b5",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-ablation-20260921/budget-60/instructions.txt": "f0941837c549e2342ecf5d70b50847aabd8f065900898f529fe5271abd5a4c16",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-ablation-20260921/one-shot/instructions.txt": "b7b3c2c45cd263d41970e4e828283ede431dcf6e9fa6181f3b42cf3320374b4b",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-ablation-20260921/questions-30/instructions.txt": "fc31b0685b0f2ca6f3c4a984a09de368cf1c9c8b87e39813ddce830905f6c1b8",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-ablation-20260921/questions-60/instructions.txt": "7fe9fc5fecb88a1f9854e2392c03661976894f1abaf9309af967b392385cbbc0",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-ablation-20260921/questions-120/instructions.txt": "779c49929c73f92f297da5989987548235310b991c093fe81429980341a56221"
  },
  "new_model_calls": 0
}


==> assets/astra-truncation-sensitivity.json <==
{
  "status": "retrospective_fixed_response_sensitivity",
  "rule": "Exclude max_tokens-finished items from each candidate's completed-item weighted mean; retain all other completed grades.",
  "main_protocol_unchanged": true,
  "candidate_count": 12,
  "target_count": 14,
  "termination_counts": {
    "coding": 88,
    "co-work": 68,
    "reasoning": 200
  },
  "weight_coverage": {
    "coding": {
      "minimum": 0.12500000000000003,
      "mean": 0.8194444444444445,
      "maximum": 1.0
    },
    "co-work": {
      "minimum": 0.46875,
      "mean": 0.8125,
      "maximum": 1.0
    },
    "reasoning": {
      "minimum": 0.2,
      "mean": 0.5833333333333334,
      "maximum": 1.0
    }
  },
  "original": {
    "groups": {
      "development": {
        "coding": {
          "targets": 3,
          "score": -8.867841653554496,
          "pa_percent": 51.84656084656085
        },
        "co-work": {
          "targets": 2,
          "score": 38.91447297771416,
          "pa_percent": 74.24242424242425
        },
        "reasoning": {
          "targets": 1,
          "score": 60.24932742795321,
          "pa_percent": 84.72222222222221
        },
        "avg": {
          "targets": 6,
          "score": 18.579124737119674,
          "pa_percent": 64.79112554112554
        }
      },
      "sealed": {
        "coding": {
          "targets": 3,
          "score": 3.496489795222819,
          "pa_percent": 62.42690058479532
        },
        "co-work": {
          "targets": 3,
          "score": 40.802126339095494,
          "pa_percent": 78.994708994709
        },
        "reasoning": {
          "targets": 2,
          "score": 27.243329543783933,
          "pa_percent": 77.07912457912458
        },
        "avg": {
          "targets": 8,
          "score": 23.42281343631535,
          "pa_percent": 72.30288473709527
        }
      },
      "overall": {
        "coding": {
          "targets": 6,
          "score": -2.685675929165839,
          "pa_percent": 57.136730715678084
        },
        "co-work": {
          "targets": 5,
          "score": 40.047064994542964,
          "pa_percent": 77.0937950937951
        },
        "reasoning": {
          "targets": 3,
          "score": 38.24532883850703,
          "pa_percent": 79.62682379349046
        },
        "avg": {
          "targets": 14,
          "score": 21.346946850945777,
          "pa_percent": 69.08355936739396
        }
      }
    },
    "targets": {
      "advanced-if": {
        "domain": "co-work",
        "split": "development",
        "n": 11,
        "score": 25.034159445415575,
        "pa_percent": 66.66666666666666
      },
      "deep-swe": {
        "domain": "coding",
        "split": "development",
        "n": 8,
        "score": -6.50434066782319,
        "pa_percent": 48.0
      },
      "gdpval": {
        "domain": "co-work",
        "split": "development",
        "n": 11,
        "score": 52.79478651001275,
        "pa_percent": 81.81818181818183
      },
      "hle": {
        "domain": "reasoning",
        "split": "development",
        "n": 9,
        "score": 60.24932742795321,
        "pa_percent": 84.72222222222221
      },
      "scicode": {
        "domain": "coding",
        "split": "development",
        "n": 9,
        "score": 5.733395739206807,
        "pa_percent": 69.44444444444444
      },
      "swe-bench-multilingual": {
        "domain": "coding",
        "split": "development",
        "n": 7,
        "score": -25.832580032047108,
        "pa_percent": 38.095238095238095
      },
      "aa-lcr": {
        "domain": "reasoning",
        "split": "sealed",
        "n": 11,
        "score": 7.8255449219377065,
        "pa_percent": 78.70370370370371
      },
      "browsecomp": {
        "domain": "co-work",
        "split": "sealed",
        "n": 7,
        "score": 42.22534394649746,
        "pa_percent": 71.42857142857143
      },
      "terminal-bench-2-1": {
        "domain": "coding",
        "split": "sealed",
        "n": 9,
        "score": -1.8532665986913284,
        "pa_percent": 55.55555555555556
      },
      "programbench-vals-strict": {
        "domain": "coding",
        "split": "sealed",
        "n": 7,
        "score": 0.7459722596250585,
        "pa_percent": 78.94736842105263
      },
      "swe-vals": {
        "domain": "coding",
        "split": "sealed",
        "n": 9,
        "score": 11.596763724734727,
        "pa_percent": 52.77777777777778
      },
      "harvey-aa-criterion": {
        "domain": "co-work",
        "split": "sealed",
        "n": 9,
        "score": 42.535427514669855,
        "pa_percent": 83.33333333333334
      },
      "aa-briefcase-elo": {
        "domain": "co-work",
        "split": "sealed",
        "n": 10,
        "score": 37.645607556119174,
        "pa_percent": 82.22222222222221
      },
      "critpt-aa": {
        "domain": "reasoning",
        "split": "sealed",
        "n": 11,
        "score": 46.66111416563016,
        "pa_percent": 75.45454545454545
      }
    }
  },
  "max_tokens_as_incomplete": {
    "groups": {
      "development": {
        "coding": {
          "targets": 3,
          "score": 12.26390121919491,
          "pa_percent": 72.4021164021164
        },
        "co-work": {
          "targets": 2,
          "score": 21.013963305084076,
          "pa_percent": 77.07912457912458
        },
        "reasoning": {
          "targets": 1,
          "score": 38.017476183737635,
          "pa_percent": 72.22222222222221
        },
        "avg": {
          "targets": 6,
          "score": 19.472851075248418,
          "pa_percent": 73.9311367644701
        }
      },
      "sealed": {
        "coding": {
          "targets": 3,
          "score": 8.412148749133154,
          "pa_percent": 78.16764132553607
        },
        "co-work": {
          "targets": 3,
          "score": 21.590825084571573,
          "pa_percent": 73.96825396825396
        },
        "reasoning": {
          "targets": 2,
          "score": 25.030608668272038,
          "pa_percent": 78.93939393939394
        },
        "avg": {
          "targets": 8,
          "score": 17.50876735470728,
          "pa_percent": 76.78580922001974
        }
      },
      "overall": {
        "coding": {
          "targets": 6,
          "score": 10.338024984164031,
          "pa_percent": 75.28487886382624
        },
        "co-work": {
          "targets": 5,
          "score": 21.360080372776576,
          "pa_percent": 75.2126022126022
        },
        "reasoning": {
          "targets": 3,
          "score": 29.35956450676057,
          "pa_percent": 76.7003367003367
        },
        "avg": {
          "targets": 14,
          "score": 18.350517520653483,
          "pa_percent": 75.56237816764133
        }
      }
    },
    "targets": {
      "advanced-if": {
        "domain": "co-work",
        "split": "development",
        "n": 11,
        "score": 25.062500030194094,
        "pa_percent": 78.70370370370371
      },
      "deep-swe": {
        "domain": "coding",
        "split": "development",
        "n": 8,
        "score": 3.760848197494762,
        "pa_percent": 68.0
      },
      "gdpval": {
        "domain": "co-work",
        "split": "development",
        "n": 11,
        "score": 16.965426579974057,
        "pa_percent": 75.45454545454545
      },
      "hle": {
        "domain": "reasoning",
        "split": "development",
        "n": 9,
        "score": 38.017476183737635,
        "pa_percent": 72.22222222222221
      },
      "scicode": {
        "domain": "coding",
        "split": "development",
        "n": 9,
        "score": 1.5718876085307438,
        "pa_percent": 77.77777777777779
      },
      "swe-bench-multilingual": {
        "domain": "coding",
        "split": "development",
        "n": 7,
        "score": 31.458967851559223,
        "pa_percent": 71.42857142857143
      },
      "aa-lcr": {
        "domain": "reasoning",
        "split": "sealed",
        "n": 11,
        "score": 24.53545558597244,
        "pa_percent": 83.33333333333334
      },
      "browsecomp": {
        "domain": "co-work",
        "split": "sealed",
        "n": 7,
        "score": 38.33469842474415,
        "pa_percent": 78.57142857142857
      },
      "terminal-bench-2-1": {
        "domain": "coding",
        "split": "sealed",
        "n": 9,
        "score": 14.320073249499982,
        "pa_percent": 83.33333333333334
      },
      "programbench-vals-strict": {
        "domain": "coding",
        "split": "sealed",
        "n": 7,
        "score": 0.04094186029322282,
        "pa_percent": 78.94736842105263
      },
      "swe-vals": {
        "domain": "coding",
        "split": "sealed",
        "n": 9,
        "score": 10.875431137606256,
        "pa_percent": 72.22222222222221
      },
      "harvey-aa-criterion": {
        "domain": "co-work",
        "split": "sealed",
        "n": 9,
        "score": 11.99045426304089,
        "pa_percent": 66.66666666666666
      },
      "aa-briefcase-elo": {
        "domain": "co-work",
        "split": "sealed",
        "n": 10,
        "score": 14.447322565929685,
        "pa_percent": 76.66666666666667
      },
      "critpt-aa": {
        "domain": "reasoning",
        "split": "sealed",
        "n": 11,
        "score": 25.52576175057164,
        "pa_percent": 74.54545454545455
      }
    }
  },
  "source_sha256": {
    "suite": "4acbe362eeba5c3e62af98a0a44f6fd075736ec5874b22df6d80850b85b7901e",
    "results": "f91955bea6a557122d454a6e216bc37dcd4f2ae5676820107c2f502acb51bf61",
    "references": "66648fea50cc42868b5e3b1598976b0f8976ae52b08c859b5e3026fd9fee1bee",
    "panel": "ff0090219753e67aa9780ca4c24775aac97b7aabb03b70a4de2d76c269455836"
  },
  "new_model_calls": 0
}


==> assets/ccc-audit.json <==
{
  "definition": "Per-target raw Lin CCC = 2*Cov(x,y)/(Var(x)+Var(y)+(mean(x)-mean(y))^2); target-equal macro. Population moments, frozen scales, no fitted transformation.",
  "paper_display_multiplier": 100,
  "assessment_status": "retrospective_metric_analysis_after_inspecting_prior_results",
  "details": {
    "GLM5.3": {
      "advanced-if": {
        "ccc": -0.0020826332742467247,
        "n": 11,
        "domain": "co-work",
        "split": "development"
      },
      "deep-swe": {
        "ccc": 0.028395845240799415,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "gdpval": {
        "ccc": 0.2356146261919903,
        "n": 12,
        "domain": "co-work",
        "split": "development"
      },
      "hle": {
        "ccc": 0.4999691333209804,
        "n": 10,
        "domain": "reasoning",
        "split": "development"
      },
      "scicode": {
        "ccc": 0.025981643147089346,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "swe-bench-multilingual": {
        "ccc": 0.0013766409439291572,
        "n": 8,
        "domain": "coding",
        "split": "development"
      },
      "aa-lcr": {
        "ccc": 0.027745276662165648,
        "n": 11,
        "domain": "reasoning",
        "split": "sealed"
      },
      "browsecomp": {
        "ccc": 0.020339878083443667,
        "n": 7,
        "domain": "co-work",
        "split": "sealed"
      },
      "terminal-bench-2-1": {
        "ccc": 0.0076898862036981555,
        "n": 9,
        "domain": "coding",
        "split": "sealed"
      },
      "programbench-vals-strict": {
        "ccc": 0.001989775796538422,
        "n": 8,
        "domain": "coding",
        "split": "sealed"
      },
      "swe-vals": {
        "ccc": 0.25224411130765095,
        "n": 10,
        "domain": "coding",
        "split": "sealed"
      },
      "harvey-aa-criterion": {
        "ccc": 0.3173342193526203,
        "n": 9,
        "domain": "co-work",
        "split": "sealed"
      },
      "aa-briefcase-elo": {
        "ccc": 0.21144933563057472,
        "n": 11,
        "domain": "co-work",
        "split": "sealed"
      },
      "critpt-aa": {
        "ccc": 0.3704231216265272,
        "n": 12,
        "domain": "reasoning",
        "split": "sealed"
      }
    },
    "Sol": {
      "advanced-if": {
        "ccc": -0.18320426238298568,
        "n": 11,
        "domain": "co-work",
        "split": "development"
      },
      "deep-swe": {
        "ccc": 0.14544769564484003,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "gdpval": {
        "ccc": 0.05007075981148143,
        "n": 12,
        "domain": "co-work",
        "split": "development"
      },
      "hle": {
        "ccc": 0.5045034890129458,
        "n": 10,
        "domain": "reasoning",
        "split": "development"
      },
      "scicode": {
        "ccc": 0.021484351524020884,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "swe-bench-multilingual": {
        "ccc": 0.49010076050163376,
        "n": 8,
        "domain": "coding",
        "split": "development"
      },
      "aa-lcr": {
        "ccc": 0.03797455634611973,
        "n": 11,
        "domain": "reasoning",
        "split": "sealed"
      },
      "browsecomp": {
        "ccc": -0.08036026568096838,
        "n": 7,
        "domain": "co-work",
        "split": "sealed"
      },
      "terminal-bench-2-1": {
        "ccc": 0.20437464993666926,
        "n": 9,
        "domain": "coding",
        "split": "sealed"
      },
      "programbench-vals-strict": {
        "ccc": 0.0011681051020288199,
        "n": 8,
        "domain": "coding",
        "split": "sealed"
      },
      "swe-vals": {
        "ccc": 0.3258698638082358,
        "n": 10,
        "domain": "coding",
        "split": "sealed"
      },
      "harvey-aa-criterion": {
        "ccc": 0.10499103617834575,
        "n": 9,
        "domain": "co-work",
        "split": "sealed"
      },
      "aa-briefcase-elo": {
        "ccc": 0.2824486509664365,
        "n": 11,
        "domain": "co-work",
        "split": "sealed"
      },
      "critpt-aa": {
        "ccc": 0.4736305090190633,
        "n": 12,
        "domain": "reasoning",
        "split": "sealed"
      }
    },
    "Astra": {
      "advanced-if": {
        "ccc": 0.2503415944541555,
        "n": 11,
        "domain": "co-work",
        "split": "development"
      },
      "deep-swe": {
        "ccc": -0.02319227314495076,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "gdpval": {
        "ccc": 0.5577596002504819,
        "n": 12,
        "domain": "co-work",
        "split": "development"
      },
      "hle": {
        "ccc": 0.6063894731680806,
        "n": 10,
        "domain": "reasoning",
        "split": "development"
      },
      "scicode": {
        "ccc": 0.057333957392068105,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "swe-bench-multilingual": {
        "ccc": -0.18987751472242811,
        "n": 8,
        "domain": "coding",
        "split": "development"
      },
      "aa-lcr": {
        "ccc": 0.07825544921937706,
        "n": 11,
        "domain": "reasoning",
        "split": "sealed"
      },
      "browsecomp": {
        "ccc": 0.4222534394649746,
        "n": 7,
        "domain": "co-work",
        "split": "sealed"
      },
      "terminal-bench-2-1": {
        "ccc": -0.018532665986913242,
        "n": 9,
        "domain": "coding",
        "split": "sealed"
      },
      "programbench-vals-strict": {
        "ccc": 0.005251655373290413,
        "n": 8,
        "domain": "coding",
        "split": "sealed"
      },
      "swe-vals": {
        "ccc": 0.15688768021749258,
        "n": 10,
        "domain": "coding",
        "split": "sealed"
      },
      "harvey-aa-criterion": {
        "ccc": 0.42535427514669866,
        "n": 9,
        "domain": "co-work",
        "split": "sealed"
      },
      "aa-briefcase-elo": {
        "ccc": 0.4473102338967954,
        "n": 11,
        "domain": "co-work",
        "split": "sealed"
      },
      "critpt-aa": {
        "ccc": 0.41554175267782284,
        "n": 12,
        "domain": "reasoning",
        "split": "sealed"
      }
    },
    "DS Pro": {
      "advanced-if": {
        "ccc": 0.10313469609872905,
        "n": 11,
        "domain": "co-work",
        "split": "development"
      },
      "deep-swe": {
        "ccc": 0.00368452184302245,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "gdpval": {
        "ccc": 0.007807513312106383,
        "n": 12,
        "domain": "co-work",
        "split": "development"
      },
      "hle": {
        "ccc": 0.4400372898985419,
        "n": 10,
        "domain": "reasoning",
        "split": "development"
      },
      "scicode": {
        "ccc": 0.002504924067321645,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "swe-bench-multilingual": {
        "ccc": 0.0896622000775954,
        "n": 8,
        "domain": "coding",
        "split": "development"
      },
      "aa-lcr": {
        "ccc": 0.017025828132993328,
        "n": 11,
        "domain": "reasoning",
        "split": "sealed"
      },
      "browsecomp": {
        "ccc": 0.29934116259772425,
        "n": 7,
        "domain": "co-work",
        "split": "sealed"
      },
      "terminal-bench-2-1": {
        "ccc": 0.040256816179394486,
        "n": 9,
        "domain": "coding",
        "split": "sealed"
      },
      "programbench-vals-strict": {
        "ccc": 0.0006705706065188105,
        "n": 8,
        "domain": "coding",
        "split": "sealed"
      },
      "swe-vals": {
        "ccc": -0.056899833912634,
        "n": 10,
        "domain": "coding",
        "split": "sealed"
      },
      "harvey-aa-criterion": {
        "ccc": 0.017564610830885945,
        "n": 9,
        "domain": "co-work",
        "split": "sealed"
      },
      "aa-briefcase-elo": {
        "ccc": 0.03085927360826338,
        "n": 11,
        "domain": "co-work",
        "split": "sealed"
      },
      "critpt-aa": {
        "ccc": 0.4731871012611331,
        "n": 12,
        "domain": "reasoning",
        "split": "sealed"
      }
    },
    "K3": {
      "advanced-if": {
        "ccc": -0.009996592419980143,
        "n": 11,
        "domain": "co-work",
        "split": "development"
      },
      "deep-swe": {
        "ccc": 0.027562627314789423,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "gdpval": {
        "ccc": 0.2568267329705141,
        "n": 12,
        "domain": "co-work",
        "split": "development"
      },
      "hle": {
        "ccc": 0.5533338033836745,
        "n": 10,
        "domain": "reasoning",
        "split": "development"
      },
      "scicode": {
        "ccc": 0.018038381126345943,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "swe-bench-multilingual": {
        "ccc": 0.14906224719060823,
        "n": 8,
        "domain": "coding",
        "split": "development"
      },
      "aa-lcr": {
        "ccc": 0.04287402845034592,
        "n": 11,
        "domain": "reasoning",
        "split": "sealed"
      },
      "browsecomp": {
        "ccc": 0.06063027119593107,
        "n": 7,
        "domain": "co-work",
        "split": "sealed"
      },
      "terminal-bench-2-1": {
        "ccc": 0.10643222095932772,
        "n": 9,
        "domain": "coding",
        "split": "sealed"
      },
      "programbench-vals-strict": {
        "ccc": 0.0024172310406391667,
        "n": 8,
        "domain": "coding",
        "split": "sealed"
      },
      "swe-vals": {
        "ccc": 0.12896423371906277,
        "n": 10,
        "domain": "coding",
        "split": "sealed"
      },
      "harvey-aa-criterion": {
        "ccc": 0.3102467358349881,
        "n": 9,
        "domain": "co-work",
        "split": "sealed"
      },
      "aa-briefcase-elo": {
        "ccc": 0.35397586267732756,
        "n": 11,
        "domain": "co-work",
        "split": "sealed"
      },
      "critpt-aa": {
        "ccc": 0.5241758696684082,
        "n": 12,
        "domain": "reasoning",
        "split": "sealed"
      }
    },
    "Fable": {
      "advanced-if": {
        "ccc": 0.2814073383368711,
        "n": 11,
        "domain": "co-work",
        "split": "development"
      },
      "deep-swe": {
        "ccc": 0.08611862243672463,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "gdpval": {
        "ccc": 0.18903704421653594,
        "n": 12,
        "domain": "co-work",
        "split": "development"
      },
      "hle": {
        "ccc": 0.6393733258110204,
        "n": 10,
        "domain": "reasoning",
        "split": "development"
      },
      "scicode": {
        "ccc": 0.07539887580149326,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "swe-bench-multilingual": {
        "ccc": 0.1327008106347649,
        "n": 8,
        "domain": "coding",
        "split": "development"
      },
      "aa-lcr": {
        "ccc": 0.036169612737489754,
        "n": 11,
        "domain": "reasoning",
        "split": "sealed"
      },
      "browsecomp": {
        "ccc": 0.39515277397823706,
        "n": 7,
        "domain": "co-work",
        "split": "sealed"
      },
      "terminal-bench-2-1": {
        "ccc": 0.189901673275329,
        "n": 9,
        "domain": "coding",
        "split": "sealed"
      },
      "programbench-vals-strict": {
        "ccc": 0.003170729439736726,
        "n": 8,
        "domain": "coding",
        "split": "sealed"
      },
      "swe-vals": {
        "ccc": 0.4344773898942257,
        "n": 10,
        "domain": "coding",
        "split": "sealed"
      },
      "harvey-aa-criterion": {
        "ccc": 0.03720564097993764,
        "n": 9,
        "domain": "co-work",
        "split": "sealed"
      },
      "aa-briefcase-elo": {
        "ccc": 0.15806624096130353,
        "n": 11,
        "domain": "co-work",
        "split": "sealed"
      },
      "critpt-aa": {
        "ccc": 0.41581808171953805,
        "n": 12,
        "domain": "reasoning",
        "split": "sealed"
      }
    },
    "Grok": {
      "advanced-if": {
        "ccc": -0.04608414875880112,
        "n": 11,
        "domain": "co-work",
        "split": "development"
      },
      "deep-swe": {
        "ccc": 0.2148054359049137,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "gdpval": {
        "ccc": 0.25282781424186396,
        "n": 12,
        "domain": "co-work",
        "split": "development"
      },
      "hle": {
        "ccc": 0.13334840380477808,
        "n": 10,
        "domain": "reasoning",
        "split": "development"
      },
      "scicode": {
        "ccc": 0.027516221213122017,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "swe-bench-multilingual": {
        "ccc": 0.48814175911906965,
        "n": 8,
        "domain": "coding",
        "split": "development"
      },
      "aa-lcr": {
        "ccc": 0.19176718146894306,
        "n": 11,
        "domain": "reasoning",
        "split": "sealed"
      },
      "browsecomp": {
        "ccc": 0.3232288055026791,
        "n": 7,
        "domain": "co-work",
        "split": "sealed"
      },
      "terminal-bench-2-1": {
        "ccc": 0.2669831047990458,
        "n": 9,
        "domain": "coding",
        "split": "sealed"
      },
      "programbench-vals-strict": {
        "ccc": -0.0003999358141115822,
        "n": 8,
        "domain": "coding",
        "split": "sealed"
      },
      "swe-vals": {
        "ccc": 0.3998746571291592,
        "n": 10,
        "domain": "coding",
        "split": "sealed"
      },
      "harvey-aa-criterion": {
        "ccc": 0.32256591106231425,
        "n": 9,
        "domain": "co-work",
        "split": "sealed"
      },
      "aa-briefcase-elo": {
        "ccc": 0.48951682196778606,
        "n": 11,
        "domain": "co-work",
        "split": "sealed"
      },
      "critpt-aa": {
        "ccc": 0.09784643485142412,
        "n": 12,
        "domain": "reasoning",
        "split": "sealed"
      }
    },
    "Fable5": {
      "advanced-if": {
        "ccc": -0.13470761527235334,
        "n": 11,
        "domain": "co-work",
        "split": "development"
      },
      "deep-swe": {
        "ccc": -0.042926016764747665,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "gdpval": {
        "ccc": -0.11695688723468367,
        "n": 12,
        "domain": "co-work",
        "split": "development"
      },
      "hle": {
        "ccc": -0.1863020652498255,
        "n": 10,
        "domain": "reasoning",
        "split": "development"
      },
      "scicode": {
        "ccc": 0.0030400523129794047,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "swe-bench-multilingual": {
        "ccc": -0.19310184698903732,
        "n": 8,
        "domain": "coding",
        "split": "development"
      },
      "aa-lcr": {
        "ccc": -0.22919245049843803,
        "n": 11,
        "domain": "reasoning",
        "split": "sealed"
      },
      "browsecomp": {
        "ccc": -0.2853728214375359,
        "n": 7,
        "domain": "co-work",
        "split": "sealed"
      },
      "terminal-bench-2-1": {
        "ccc": -0.0204652619051214,
        "n": 9,
        "domain": "coding",
        "split": "sealed"
      },
      "programbench-vals-strict": {
        "ccc": 0.0019058011091015077,
        "n": 8,
        "domain": "coding",
        "split": "sealed"
      },
      "swe-vals": {
        "ccc": -0.15181314828545373,
        "n": 10,
        "domain": "coding",
        "split": "sealed"
      },
      "harvey-aa-criterion": {
        "ccc": -0.20539047655344775,
        "n": 9,
        "domain": "co-work",
        "split": "sealed"
      },
      "aa-briefcase-elo": {
        "ccc": -0.14131289557269994,
        "n": 11,
        "domain": "co-work",
        "split": "sealed"
      },
      "critpt-aa": {
        "ccc": -0.142372482141296,
        "n": 12,
        "domain": "reasoning",
        "split": "sealed"
      }
    },
    "Opus5": {
      "advanced-if": {
        "ccc": -0.006742777985722963,
        "n": 11,
        "domain": "co-work",
        "split": "development"
      },
      "deep-swe": {
        "ccc": -0.01084673849206418,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "gdpval": {
        "ccc": 0.493642590125661,
        "n": 12,
        "domain": "co-work",
        "split": "development"
      },
      "hle": {
        "ccc": 0.7798973024466183,
        "n": 10,
        "domain": "reasoning",
        "split": "development"
      },
      "scicode": {
        "ccc": 0.0738749211539016,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "swe-bench-multilingual": {
        "ccc": -0.2537422561612623,
        "n": 8,
        "domain": "coding",
        "split": "development"
      },
      "aa-lcr": {
        "ccc": 0.05670296632389331,
        "n": 11,
        "domain": "reasoning",
        "split": "sealed"
      },
      "browsecomp": {
        "ccc": 0.28614787589810015,
        "n": 7,
        "domain": "co-work",
        "split": "sealed"
      },
      "terminal-bench-2-1": {
        "ccc": -0.218396707740348,
        "n": 9,
        "domain": "coding",
        "split": "sealed"
      },
      "programbench-vals-strict": {
        "ccc": 0.0058548546748654826,
        "n": 8,
        "domain": "coding",
        "split": "sealed"
      },
      "swe-vals": {
        "ccc": 0.38490893141393484,
        "n": 10,
        "domain": "coding",
        "split": "sealed"
      },
      "harvey-aa-criterion": {
        "ccc": 0.5876038658411388,
        "n": 9,
        "domain": "co-work",
        "split": "sealed"
      },
      "aa-briefcase-elo": {
        "ccc": 0.5542966334691862,
        "n": 11,
        "domain": "co-work",
        "split": "sealed"
      },
      "critpt-aa": {
        "ccc": 0.3172943277884027,
        "n": 12,
        "domain": "reasoning",
        "split": "sealed"
      }
    },
    "Constant50": {
      "advanced-if": {
        "ccc": 0.0,
        "n": 11,
        "domain": "co-work",
        "split": "development"
      },
      "deep-swe": {
        "ccc": 0.0,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "gdpval": {
        "ccc": 0.0,
        "n": 12,
        "domain": "co-work",
        "split": "development"
      },
      "hle": {
        "ccc": 0.0,
        "n": 10,
        "domain": "reasoning",
        "split": "development"
      },
      "scicode": {
        "ccc": 0.0,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "swe-bench-multilingual": {
        "ccc": 0.0,
        "n": 8,
        "domain": "coding",
        "split": "development"
      },
      "aa-lcr": {
        "ccc": 0.0,
        "n": 11,
        "domain": "reasoning",
        "split": "sealed"
      },
      "browsecomp": {
        "ccc": 0.0,
        "n": 7,
        "domain": "co-work",
        "split": "sealed"
      },
      "terminal-bench-2-1": {
        "ccc": 0.0,
        "n": 9,
        "domain": "coding",
        "split": "sealed"
      },
      "programbench-vals-strict": {
        "ccc": 0.0,
        "n": 8,
        "domain": "coding",
        "split": "sealed"
      },
      "swe-vals": {
        "ccc": 0.0,
        "n": 10,
        "domain": "coding",
        "split": "sealed"
      },
      "harvey-aa-criterion": {
        "ccc": 0.0,
        "n": 9,
        "domain": "co-work",
        "split": "sealed"
      },
      "aa-briefcase-elo": {
        "ccc": 0.0,
        "n": 11,
        "domain": "co-work",
        "split": "sealed"
      },
      "critpt-aa": {
        "ccc": 0.0,
        "n": 12,
        "domain": "reasoning",
        "split": "sealed"
      }
    }
  },
  "summary": {
    "GLM5.3": {
      "development": {
        "coding": {
          "ccc": 0.01858470977727264,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.11676599645887178,
          "targets": 2
        },
        "reasoning": {
          "ccc": 0.4999691333209804,
          "targets": 1
        },
        "avg": {
          "ccc": 0.13154254259509032,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "ccc": 0.08730792443596251,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.18304114435554622,
          "targets": 3
        },
        "reasoning": {
          "ccc": 0.1990841991443464,
          "targets": 2
        },
        "avg": {
          "ccc": 0.15115195058290237,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "ccc": 0.052946317106617576,
          "targets": 6
        },
        "co-work": {
          "ccc": 0.15653108519687645,
          "targets": 5
        },
        "reasoning": {
          "ccc": 0.29937917720322443,
          "targets": 3
        },
        "avg": {
          "ccc": 0.14274791858812577,
          "targets": 14
        }
      }
    },
    "Sol": {
      "development": {
        "coding": {
          "ccc": 0.2190109358901649,
          "targets": 3
        },
        "co-work": {
          "ccc": -0.06656675128575212,
          "targets": 2
        },
        "reasoning": {
          "ccc": 0.5045034890129458,
          "targets": 1
        },
        "avg": {
          "ccc": 0.17140046568532272,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "ccc": 0.17713753961564463,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.10235980715460463,
          "targets": 3
        },
        "reasoning": {
          "ccc": 0.2558025326825915,
          "targets": 2
        },
        "avg": {
          "ccc": 0.16876213820949135,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "ccc": 0.19807423775290475,
          "targets": 6
        },
        "co-work": {
          "ccc": 0.03478918377846193,
          "targets": 5
        },
        "reasoning": {
          "ccc": 0.3387028514593763,
          "targets": 3
        },
        "avg": {
          "ccc": 0.16989284998484763,
          "targets": 14
        }
      }
    },
    "Astra": {
      "development": {
        "coding": {
          "ccc": -0.05191194349177026,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.4040505973523187,
          "targets": 2
        },
        "reasoning": {
          "ccc": 0.6063894731680806,
          "targets": 1
        },
        "avg": {
          "ccc": 0.20979247289956787,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "ccc": 0.047868889867956586,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.4316393161694896,
          "targets": 3
        },
        "reasoning": {
          "ccc": 0.24689860094859994,
          "targets": 2
        },
        "avg": {
          "ccc": 0.2415402275011923,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "ccc": -0.002021526811906836,
          "targets": 6
        },
        "co-work": {
          "ccc": 0.4206038286426212,
          "targets": 5
        },
        "reasoning": {
          "ccc": 0.3667288916884268,
          "targets": 3
        },
        "avg": {
          "ccc": 0.22793404695763897,
          "targets": 14
        }
      }
    },
    "DS Pro": {
      "development": {
        "coding": {
          "ccc": 0.031950548662646495,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.05547110470541772,
          "targets": 2
        },
        "reasoning": {
          "ccc": 0.4400372898985419,
          "targets": 1
        },
        "avg": {
          "ccc": 0.10780519088288613,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "ccc": -0.005324149042240234,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.11592168234562453,
          "targets": 3
        },
        "reasoning": {
          "ccc": 0.2451064646970632,
          "targets": 2
        },
        "avg": {
          "ccc": 0.10275069116303491,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "ccc": 0.013313199810203132,
          "targets": 6
        },
        "co-work": {
          "ccc": 0.09174145128954181,
          "targets": 5
        },
        "reasoning": {
          "ccc": 0.31008340643088944,
          "targets": 3
        },
        "avg": {
          "ccc": 0.10491690532868544,
          "targets": 14
        }
      }
    },
    "K3": {
      "development": {
        "coding": {
          "ccc": 0.06488775187724787,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.12341507027526699,
          "targets": 2
        },
        "reasoning": {
          "ccc": 0.5533338033836745,
          "targets": 1
        },
        "avg": {
          "ccc": 0.165804533260992,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "ccc": 0.07927122857300989,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.24161762323608224,
          "targets": 3
        },
        "reasoning": {
          "ccc": 0.2835249490593771,
          "targets": 2
        },
        "avg": {
          "ccc": 0.19121455669325382,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "ccc": 0.07207949022512887,
          "targets": 6
        },
        "co-work": {
          "ccc": 0.19433660205175612,
          "targets": 5
        },
        "reasoning": {
          "ccc": 0.3734612338341429,
          "targets": 3
        },
        "avg": {
          "ccc": 0.1803245466508559,
          "targets": 14
        }
      }
    },
    "Fable": {
      "development": {
        "coding": {
          "ccc": 0.09807276962432761,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.23522219127670352,
          "targets": 2
        },
        "reasoning": {
          "ccc": 0.6393733258110204,
          "targets": 1
        },
        "avg": {
          "ccc": 0.23400600287290169,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "ccc": 0.20918326420309713,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.1968082186398261,
          "targets": 3
        },
        "reasoning": {
          "ccc": 0.2259938472285139,
          "targets": 2
        },
        "avg": {
          "ccc": 0.20874526787322467,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "ccc": 0.15362801691371236,
          "targets": 6
        },
        "co-work": {
          "ccc": 0.21217380769457705,
          "targets": 5
        },
        "reasoning": {
          "ccc": 0.36378700675601605,
          "targets": 3
        },
        "avg": {
          "ccc": 0.21957129715880055,
          "targets": 14
        }
      }
    },
    "Grok": {
      "development": {
        "coding": {
          "ccc": 0.24348780541236845,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.10337183274153142,
          "targets": 2
        },
        "reasoning": {
          "ccc": 0.13334840380477808,
          "targets": 1
        },
        "avg": {
          "ccc": 0.1784259142541577,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "ccc": 0.2221526087046978,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.3784371795109265,
          "targets": 3
        },
        "reasoning": {
          "ccc": 0.1448068081601836,
          "targets": 2
        },
        "avg": {
          "ccc": 0.261422872620905,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "ccc": 0.23282020705853312,
          "targets": 6
        },
        "co-work": {
          "ccc": 0.26841104080316847,
          "targets": 5
        },
        "reasoning": {
          "ccc": 0.1409873400417151,
          "targets": 3
        },
        "avg": {
          "ccc": 0.22585274760658475,
          "targets": 14
        }
      }
    },
    "Fable5": {
      "development": {
        "coding": {
          "ccc": -0.07766260381360186,
          "targets": 3
        },
        "co-work": {
          "ccc": -0.1258322512535185,
          "targets": 2
        },
        "reasoning": {
          "ccc": -0.1863020652498255,
          "targets": 1
        },
        "avg": {
          "ccc": -0.11182572986627802,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "ccc": -0.05679086969382454,
          "targets": 3
        },
        "co-work": {
          "ccc": -0.21069206452122785,
          "targets": 3
        },
        "reasoning": {
          "ccc": -0.185782466319867,
          "targets": 2
        },
        "avg": {
          "ccc": -0.1467517169106114,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "ccc": -0.0672267367537132,
          "targets": 6
        },
        "co-work": {
          "ccc": -0.17674813921414412,
          "targets": 5
        },
        "reasoning": {
          "ccc": -0.18595566596318652,
          "targets": 3
        },
        "avg": {
          "ccc": -0.13178343674875423,
          "targets": 14
        }
      }
    },
    "Opus5": {
      "development": {
        "coding": {
          "ccc": -0.06357135783314162,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.243449906069969,
          "targets": 2
        },
        "reasoning": {
          "ccc": 0.7798973024466183,
          "targets": 1
        },
        "avg": {
          "ccc": 0.1793471735145219,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "ccc": 0.05745569278281744,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.47601612506947505,
          "targets": 3
        },
        "reasoning": {
          "ccc": 0.18699864705614802,
          "targets": 2
        },
        "avg": {
          "ccc": 0.2468015934586467,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "ccc": -0.0030578325251620904,
          "targets": 6
        },
        "co-work": {
          "ccc": 0.38298963746967263,
          "targets": 5
        },
        "reasoning": {
          "ccc": 0.38463153218630475,
          "targets": 3
        },
        "avg": {
          "ccc": 0.21789255633973606,
          "targets": 14
        }
      }
    },
    "Constant50": {
      "development": {
        "coding": {
          "ccc": 0.0,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.0,
          "targets": 2
        },
        "reasoning": {
          "ccc": 0.0,
          "targets": 1
        },
        "avg": {
          "ccc": 0.0,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "ccc": 0.0,
          "targets": 3
        },
        "co-work": {
          "ccc": 0.0,
          "targets": 3
        },
        "reasoning": {
          "ccc": 0.0,
          "targets": 2
        },
        "avg": {
          "ccc": 0.0,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "ccc": 0.0,
          "targets": 6
        },
        "co-work": {
          "ccc": 0.0,
          "targets": 5
        },
        "reasoning": {
          "ccc": 0.0,
          "targets": 3
        },
        "avg": {
          "ccc": 0.0,
          "targets": 14
        }
      }
    }
  },
  "sources_sha256": {
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/pa-s-origin-20260921/audit.json": "6366515de6e1d94afd61fb39f8b9e744e69bf5221e48ec0a4c8162d4b1119c1f",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/codex-completion-20260922/combined-audit.json": "67df848ce19b4880866d87239253b485212ec66520ce7a495cf72acaed84a661",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/fable-collaborator-20260922/imputation-sensitivity-20260922/audit.json": "336051b9f00ce87c8a8f878a7785230763de4653749e9a8669f74580bb55d4ee",
    "/nfs/hpc/share/zhanyaol/discord-codex-private/overleaf-work/project/assets/opus5-assessment-audit.json": "6d1262986ccfcf3194b6d5f1992480f88ba91a5f63e4596c902bee4919648455",
    "/nfs/hpc/share/zhanyaol/discord-codex-private/overleaf-work/project/assets/pa-mse-audit.json": "1e8ce529bf84a36446ad6ce832ff7cad619badc57c0b3dfc7ac6cb44c870f56c"
  },
  "script_sha256": "ecb49c728150820433f2482c5f148316938f66f17409fa1842d4864b9e9d04e0",
  "new_model_calls": 0,
  "job_id": null
}


==> assets/ccc-frozen-component-subsets.json <==
{
  "method": "Frozen raw domain scores versus fixed target references; population CCC; target-equal mean",
  "candidates": [
    "development-01",
    "development-06",
    "development-08",
    "holdout-01",
    "holdout-02",
    "holdout-07",
    "holdout-11",
    "sealed-new-01",
    "sealed-new-03",
    "sealed-new-04",
    "sealed-new-05",
    "sealed-new-06"
  ],
  "targets": [
    "advanced-if",
    "deep-swe",
    "gdpval",
    "hle",
    "scicode",
    "swe-bench-multilingual",
    "aa-lcr",
    "browsecomp",
    "terminal-bench-2-1",
    "programbench-vals-strict",
    "swe-vals",
    "harvey-aa-criterion",
    "aa-briefcase-elo",
    "critpt-aa"
  ],
  "stages": [
    "10",
    "30",
    "60",
    "90",
    "full"
  ],
  "subsets": {
    "Astra": {
      "overall": {
        "CCC": [
          {
            "stage": "10",
            "mean": 0.13750116697359327,
            "sd": 0.06638597309342673,
            "low": 0.0075262065615772245,
            "high": 0.2488355913315826,
            "within_point_01": 0.075
          },
          {
            "stage": "30",
            "mean": 0.18097144360724535,
            "sd": 0.05475715822735893,
            "low": 0.06848702887749768,
            "high": 0.2692759648163972,
            "within_point_01": 0.151
          },
          {
            "stage": "60",
            "mean": 0.20206810973116363,
            "sd": 0.037046496034840413,
            "low": 0.1275050331748104,
            "high": 0.2670842150465763,
            "within_point_01": 0.213
          },
          {
            "stage": "90",
            "mean": 0.2103302180035997,
            "sd": 0.021390887323763555,
            "low": 0.16779021146932196,
            "high": 0.25031930620591597,
            "within_point_01": 0.344
          },
          {
            "stage": "full",
            "mean": 0.21346946850945778,
            "sd": 2.77694638204588e-17,
            "low": 0.2134694685094578,
            "high": 0.2134694685094578,
            "within_point_01": 1.0
          }
        ],
        "PA": [
          {
            "stage": "10",
            "mean": 0.6325263021370165,
            "sd": 0.03735565265928614,
            "low": 0.5601800390677271,
            "high": 0.7013567014126224,
            "within_point_01": 0.063
          },
          {
            "stage": "30",
            "mean": 0.6711305860068641,
            "sd": 0.029656516069773674,
            "low": 0.611309233355756,
            "high": 0.730017371621695,
            "within_point_01": 0.223
          },
          {
            "stage": "60",
            "mean": 0.6836321203260677,
            "sd": 0.021690914292121614,
            "low": 0.6406393316896136,
            "high": 0.7230177066041727,
            "within_point_01": 0.351
          },
          {
            "stage": "90",
            "mean": 0.6880647218876919,
            "sd": 0.013443854884925843,
            "low": 0.6593309665306847,
            "high": 0.7138305235039257,
            "within_point_01": 0.576
          },
          {
            "stage": "full",
            "mean": 0.6908355936739394,
            "sd": 1.110778552818352e-16,
            "low": 0.6908355936739395,
            "high": 0.6908355936739395,
            "within_point_01": 1.0
          }
        ]
      },
      "coding": {
        "CCC": [
          {
            "stage": "10",
            "mean": -0.018365481505634804,
            "sd": 0.06605932046305961,
            "low": -0.12384402864053866,
            "high": 0.13073995144936834,
            "within_point_01": 0.125
          },
          {
            "stage": "30",
            "mean": -0.02541319249888614,
            "sd": 0.040660817228693025,
            "low": -0.09948187623457436,
            "high": 0.059066571308331046,
            "within_point_01": 0.199
          },
          {
            "stage": "60",
            "mean": -0.026363287648707136,
            "sd": 0.023378814593945998,
            "low": -0.07047236972533259,
            "high": 0.01943617298969166,
            "within_point_01": 0.346
          },
          {
            "stage": "90",
            "mean": -0.02697217098928973,
            "sd": 0.013161273040806871,
            "low": -0.05408260244502144,
            "high": -0.001674773297754553,
            "within_point_01": 0.552
          },
          {
            "stage": "full",
            "mean": -0.026856759291658327,
            "sd": 6.9423659551147e-18,
            "low": -0.026856759291658334,
            "high": -0.026856759291658334,
            "within_point_01": 1.0
          }
        ],
        "PA": [
          {
            "stage": "10",
            "mean": 0.572860119047619,
            "sd": 0.05837152218933707,
            "low": 0.46482456140350875,
            "high": 0.6935421888053467,
            "within_point_01": 0.141
          },
          {
            "stage": "30",
            "mean": 0.5910936897800056,
            "sd": 0.04577807864988033,
            "low": 0.5025199631022,
            "high": 0.6837281571985517,
            "within_point_01": 0.162
          },
          {
            "stage": "60",
            "mean": 0.591214902534113,
            "sd": 0.03036478885979443,
            "low": 0.5302603905597326,
            "high": 0.6543191311612364,
            "within_point_01": 0.248
          },
          {
            "stage": "90",
            "mean": 0.5834552485380118,
            "sd": 0.018239722579386893,
            "low": 0.5487064884433305,
            "high": 0.6291868560289614,
            "within_point_01": 0.408
          },
          {
            "stage": "full",
            "mean": 0.5713673071567807,
            "sd": 1.110778552818352e-16,
            "low": 0.5713673071567809,
            "high": 0.5713673071567809,
            "within_point_01": 1.0
          }
        ]
      },
      "co-work": {
        "CCC": [
          {
            "stage": "10",
            "mean": 0.24328768324674335,
            "sd": 0.1621889110139894,
            "low": -0.06278802981787356,
            "high": 0.47860422342766934,
            "within_point_01": 0.067
          },
          {
            "stage": "30",
            "mean": 0.32505317865034733,
            "sd": 0.1420628788792263,
            "low": 0.03758962746090703,
            "high": 0.5329915017151571,
            "within_point_01": 0.058
          },
          {
            "stage": "60",
            "mean": 0.374308549094099,
            "sd": 0.09864086680882314,
            "low": 0.16068392624974612,
            "high": 0.53506647952222,
            "within_point_01": 0.081
          },
          {
            "stage": "90",
            "mean": 0.3932062685835545,
            "sd": 0.05642410599009976,
            "low": 0.2755443601470067,
            "high": 0.4982303433669146,
            "within_point_01": 0.143
          },
          {
            "stage": "full",
            "mean": 0.40047064994542964,
            "sd": 5.55389276409176e-17,
            "low": 0.4004706499454297,
            "high": 0.4004706499454297,
            "within_point_01": 1.0
          }
        ],
        "PA": [
          {
            "stage": "10",
            "mean": 0.6722668734968736,
            "sd": 0.054938760976074946,
            "low": 0.5545454545454546,
            "high": 0.7633349567099567,
            "within_point_01": 0.023
          },
          {
            "stage": "30",
            "mean": 0.7076357888407888,
            "sd": 0.05214359849092174,
            "low": 0.6067468133718134,
            "high": 0.7926137566137567,
            "within_point_01": 0.12
          },
          {
            "stage": "60",
            "mean": 0.728435101010101,
            "sd": 0.04467206462928772,
            "low": 0.6383175805675806,
            "high": 0.7958690476190475,
            "within_point_01": 0.201
          },
          {
            "stage": "90",
            "mean": 0.7472802765752765,
            "sd": 0.028414910194560977,
            "low": 0.6825300625300625,
            "high": 0.7810116642616644,
            "within_point_01": 0.337
          },
          {
            "stage": "full",
            "mean": 0.7709379509379506,
            "sd": 3.332335658455056e-16,
            "low": 0.7709379509379509,
            "high": 0.7709379509379509,
            "within_point_01": 1.0
          }
        ]
      },
      "reasoning": {
        "CCC": [
          {
            "stage": "10",
            "mean": 0.2729236034767992,
            "sd": 0.08304560983771665,
            "low": 0.04915154403793709,
            "high": 0.38645945723904207,
            "within_point_01": 0.028
          },
          {
            "stage": "30",
            "mean": 0.35360449074767153,
            "sd": 0.039989986054322656,
            "low": 0.26602586052076127,
            "high": 0.42015113883271,
            "within_point_01": 0.185
          },
          {
            "stage": "60",
            "mean": 0.3718635055526795,
            "sd": 0.02388193643179768,
            "low": 0.3212668114546526,
            "high": 0.41230723794093815,
            "within_point_01": 0.321
          },
          {
            "stage": "90",
            "mean": 0.3801415783561207,
            "sd": 0.012620581834979178,
            "low": 0.35410783511744764,
            "high": 0.4034928055786928,
            "within_point_01": 0.575
          },
          {
            "stage": "full",
            "mean": 0.38245328838507037,
            "sd": 1.110778552818352e-16,
            "low": 0.38245328838507026,
            "high": 0.38245328838507026,
            "within_point_01": 1.0
          }
        ],
        "PA": [
          {
            "stage": "10",
            "mean": 0.6856243827160493,
            "sd": 0.0870483972845912,
            "low": 0.49085297418630747,
            "high": 0.8175925925925925,
            "within_point_01": 0.026
          },
          {
            "stage": "30",
            "mean": 0.7703623737373737,
            "sd": 0.053629619102681415,
            "low": 0.6428984287317621,
            "high": 0.8559497755331089,
            "within_point_01": 0.17
          },
          {
            "stage": "60",
            "mean": 0.793794921436588,
            "sd": 0.029292004588521152,
            "low": 0.7303030303030303,
            "high": 0.8468574635241302,
            "within_point_01": 0.267
          },
          {
            "stage": "90",
            "mean": 0.7985910774410776,
            "sd": 0.01631058266174111,
            "low": 0.773249859708193,
            "high": 0.8315937149270481,
            "within_point_01": 0.395
          },
          {
            "stage": "full",
            "mean": 0.7962682379349049,
            "sd": 2.221557105636704e-16,
            "low": 0.7962682379349046,
            "high": 0.7962682379349046,
            "within_point_01": 1.0
          }
        ]
      }
    },
    "GLM5.3": {
      "overall": {
        "CCC": [
          {
            "stage": "10",
            "mean": 0.09045472476651924,
            "sd": 0.06918684619530201,
            "low": -0.04839621419736539,
            "high": 0.21713130579433945,
            "within_point_01": 0.087
          },
          {
            "stage": "30",
            "mean": 0.1251354753530884,
            "sd": 0.03973985476650464,
            "low": 0.045053116181203015,
            "high": 0.1960792900695234,
            "within_point_01": 0.195
          },
          {
            "stage": "60",
            "mean": 0.13571066161972475,
            "sd": 0.022735859264094514,
            "low": 0.09092533468701679,
            "high": 0.1798907389473605,
            "within_point_01": 0.333
          },
          {
            "stage": "90",
            "mean": 0.14065362827320133,
            "sd": 0.009578264377634805,
            "low": 0.12259797043265314,
            "high": 0.15924308340855592,
            "within_point_01": 0.705
          },
          {
            "stage": "full",
            "mean": 0.1415499921559942,
            "sd": 2.77694638204588e-17,
            "low": 0.14154999215599423,
            "high": 0.14154999215599423,
            "within_point_01": 1.0
          }
        ],
        "PA": [
          {
            "stage": "10",
            "mean": 0.5651472265530348,
            "sd": 0.03834690028772793,
            "low": 0.4871296151634497,
            "high": 0.6318035682640946,
            "within_point_01": 0.01
          },
          {
            "stage": "30",
            "mean": 0.6183662983938923,
            "sd": 0.03200509903175223,
            "low": 0.553382770146868,
            "high": 0.6759319088214766,
            "within_point_01": 0.171
          },
          {
            "stage": "60",
            "mean": 0.6446471295482574,
            "sd": 0.024899443031427354,
            "low": 0.5976227421457684,
            "high": 0.6915953601536309,
            "within_point_01": 0.264
          },
          {
            "stage": "90",
            "mean": 0.6511672321134728,
            "sd": 0.012739652583706186,
            "low": 0.6312880654920128,
            "high": 0.6831382546373149,
            "within_point_01": 0.678
          },
          {
            "stage": "full",
            "mean": 0.6500542572159114,
            "sd": 1.110778552818352e-16,
            "low": 0.6500542572159113,
            "high": 0.6500542572159113,
            "within_point_01": 1.0
          }
        ]
      },
      "coding": {
        "CCC": [
          {
            "stage": "10",
            "mean": 0.01858237737088971,
            "sd": 0.10110452752920335,
            "low": -0.22321355481034139,
            "high": 0.17993633442486032,
            "within_point_01": 0.041
          },
          {
            "stage": "30",
            "mean": 0.026231044189632083,
            "sd": 0.06309546586410479,
            "low": -0.11202227872111604,
            "high": 0.13384679320095538,
            "within_point_01": 0.118
          },
          {
            "stage": "60",
            "mean": 0.03056646055259489,
            "sd": 0.034443186808485605,
            "low": -0.0404543673100429,
            "high": 0.09260845113871165,
            "within_point_01": 0.201
          },
          {
            "stage": "90",
            "mean": 0.032129708147742006,
            "sd": 0.015177140951766711,
            "low": 0.002285784690583656,
            "high": 0.06083877259670162,
            "within_point_01": 0.506
          },
          {
            "stage": "full",
            "mean": 0.03203734605409458,
            "sd": 0.0,
            "low": 0.03203734605409458,
            "high": 0.03203734605409458,
            "within_point_01": 1.0
          }
        ],
        "PA": [
          {
            "stage": "10",
            "mean": 0.5431882296017823,
            "sd": 0.060511574285456234,
            "low": 0.3894879734057366,
            "high": 0.635844559314954,
            "within_point_01": 0.181
          },
          {
            "stage": "30",
            "mean": 0.5650577666388192,
            "sd": 0.055035913586513434,
            "low": 0.44653308618769144,
            "high": 0.6500464355332776,
            "within_point_01": 0.112
          },
          {
            "stage": "60",
            "mean": 0.5689026837928154,
            "sd": 0.0452150153378757,
            "low": 0.49528404344193816,
            "high": 0.648759224450014,
            "within_point_01": 0.157
          },
          {
            "stage": "90",
            "mean": 0.5631351016429963,
            "sd": 0.025573066483630204,
            "low": 0.5267522974101921,
            "high": 0.6309551656920078,
            "within_point_01": 0.688
          },
          {
            "stage": "full",
            "mean": 0.5586723753829015,
            "sd": 1.110778552818352e-16,
            "low": 0.5586723753829016,
            "high": 0.5586723753829016,
            "within_point_01": 1.0
          }
        ]
      },
      "co-work": {
        "CCC": [
          {
            "stage": "10",
            "mean": 0.12525096463123064,
            "sd": 0.11220470765853978,
            "low": -0.04539248771630544,
            "high": 0.34627593401650186,
            "within_point_01": 0.161
          },
          {
            "stage": "30",
            "mean": 0.1449118473675918,
            "sd": 0.06681129463811657,
            "low": 0.017268750485021446,
            "high": 0.2782150183238334,
            "within_point_01": 0.122
          },
          {
            "stage": "60",
            "mean": 0.1477462581408058,
            "sd": 0.03947552733770348,
            "low": 0.06689812239994103,
            "high": 0.22390032346624072,
            "within_point_01": 0.214
          },
          {
            "stage": "90",
            "mean": 0.1495241570798067,
            "sd": 0.016043628696062313,
            "low": 0.1182996449484013,
            "high": 0.1741170615171092,
            "within_point_01": 0.457
          },
          {
            "stage": "full",
            "mean": 0.1501981860978153,
            "sd": 0.0,
            "low": 0.1501981860978153,
            "high": 0.1501981860978153,
            "within_point_01": 1.0
          }
        ],
        "PA": [
          {
            "stage": "10",
            "mean": 0.5675016113516114,
            "sd": 0.05214442776029582,
            "low": 0.4529004329004329,
            "high": 0.6680667989417989,
            "within_point_01": 0.002
          },
          {
            "stage": "30",
            "mean": 0.6518301539201539,
            "sd": 0.05320148281888122,
            "low": 0.5440620490620491,
            "high": 0.7507673761423761,
            "within_point_01": 0.063
          },
          {
            "stage": "60",
            "mean": 0.7080240115440116,
            "sd": 0.0369547008671841,
            "low": 0.627527417027417,
            "high": 0.7734128787878787,
            "within_point_01": 0.228
          },
          {
            "stage": "90",
            "mean": 0.7249906902356902,
            "sd": 0.01721230281852626,
            "low": 0.695132275132275,
            "high": 0.7597113997113997,
            "within_point_01": 0.559
          },
          {
            "stage": "full",
            "mean": 0.7237349687349687,
            "sd": 1.110778552818352e-16,
            "low": 0.7237349687349688,
            "high": 0.7237349687349688,
            "within_point_01": 1.0
          }
        ]
      },
      "reasoning": {
        "CCC": [
          {
            "stage": "10",
            "mean": 0.17620568644992596,
            "sd": 0.14664282279825472,
            "low": -0.16995611452730652,
            "high": 0.41477773703887727,
            "within_point_01": 0.023
          },
          {
            "stage": "30",
            "mean": 0.28998371765582875,
            "sd": 0.08536707593799506,
            "low": 0.08806607482490895,
            "high": 0.4108414317911049,
            "within_point_01": 0.097
          },
          {
            "stage": "60",
            "mean": 0.3259397362188495,
            "sd": 0.05011037494680664,
            "low": 0.20813221554399924,
            "high": 0.40009301249348034,
            "within_point_01": 0.176
          },
          {
            "stage": "90",
            "mean": 0.34291725384644417,
            "sd": 0.018000405636857807,
            "low": 0.3010713312421805,
            "high": 0.37158319251480804,
            "within_point_01": 0.394
          },
          {
            "stage": "full",
            "mean": 0.3461616277900917,
            "sd": 0.0,
            "low": 0.3461616277900917,
            "high": 0.3461616277900917,
            "within_point_01": 1.0
          }
        ],
        "PA": [
          {
            "stage": "10",
            "mean": 0.6051412457912456,
            "sd": 0.09645106628815603,
            "low": 0.4078563411896745,
            "high": 0.7514590347923681,
            "within_point_01": 0.062
          },
          {
            "stage": "30",
            "mean": 0.6692102693602694,
            "sd": 0.06077865855392011,
            "low": 0.5170286195286194,
            "high": 0.7621534792368125,
            "within_point_01": 0.169
          },
          {
            "stage": "60",
            "mean": 0.6905078843995511,
            "sd": 0.03629534001309092,
            "low": 0.6104306958473625,
            "high": 0.7468294051627385,
            "within_point_01": 0.227
          },
          {
            "stage": "90",
            "mean": 0.7041923961840628,
            "sd": 0.01400165366230267,
            "low": 0.6686307519640852,
            "high": 0.7284792368125701,
            "within_point_01": 0.583
          },
          {
            "stage": "full",
            "mean": 0.7100168350168351,
            "sd": 0.0,
            "low": 0.7100168350168351,
            "high": 0.7100168350168351,
            "within_point_01": 1.0
          }
        ]
      }
    },
    "K3": {
      "overall": {
        "CCC": [
          {
            "stage": "10",
            "mean": 0.13032057387341534,
            "sd": 0.06488378817032786,
            "low": 0.01593693908125307,
            "high": 0.25839306562008546,
            "within_point_01": 0.1
          },
          {
            "stage": "30",
            "mean": 0.16142639947215304,
            "sd": 0.04055753004511627,
            "low": 0.08286959912602491,
            "high": 0.2409897074656428,
            "within_point_01": 0.167
          },
          {
            "stage": "60",
            "mean": 0.1727372646741669,
            "sd": 0.02210432748865567,
            "low": 0.1300068112386584,
            "high": 0.2145295690990716,
            "within_point_01": 0.361
          },
          {
            "stage": "90",
            "mean": 0.1757943635385239,
            "sd": 0.011369660143660112,
            "low": 0.15244254483808747,
            "high": 0.19566225212169422,
            "within_point_01": 0.633
          },
          {
            "stage": "full",
            "mean": 0.17715309000856966,
            "sd": 2.77694638204588e-17,
            "low": 0.17715309000856969,
            "high": 0.17715309000856969,
            "within_point_01": 1.0
          }
        ],
        "PA": [
          {
            "stage": "10",
            "mean": 0.6002404882426123,
            "sd": 0.040872963898479,
            "low": 0.524566537872459,
            "high": 0.6845378286083175,
            "within_point_01": 0.001
          },
          {
            "stage": "30",
            "mean": 0.6653318902414768,
            "sd": 0.03241546966664943,
            "low": 0.5990130740361004,
            "high": 0.725513285151913,
            "within_point_01": 0.015
          },
          {
            "stage": "60",
            "mean": 0.7060119470935636,
            "sd": 0.022579287912175512,
            "low": 0.6584927327789172,
            "high": 0.7467422440932778,
            "within_point_01": 0.118
          },
          {
            "stage": "90",
            "mean": 0.7299595457348278,
            "sd": 0.01508346585878249,
            "low": 0.6970665392286632,
            "high": 0.7554526655292634,
            "within_point_01": 0.441
          },
          {
            "stage": "full",
            "mean": 0.7417147124665923,
            "sd": 1.110778552818352e-16,
            "low": 0.7417147124665922,
            "high": 0.7417147124665922,
            "within_point_01": 1.0
          }
        ]
      },
      "coding": {
        "CCC": [
          {
            "stage": "10",
            "mean": 0.04731933149365077,
            "sd": 0.08132973203255622,
            "low": -0.06581171512291893,
            "high": 0.26142346776956976,
            "within_point_01": 0.159
          },
          {
            "stage": "30",
            "mean": 0.05760071655893968,
            "sd": 0.05322946764421173,
            "low": -0.03130794764060165,
            "high": 0.17152478847804406,
            "within_point_01": 0.14
          },
          {
            "stage": "60",
            "mean": 0.05914308017506802,
            "sd": 0.031901735399216036,
            "low": 0.0019156815544762416,
            "high": 0.12333891512584091,
            "within_point_01": 0.238
          },
          {
            "stage": "90",
            "mean": 0.058643879304568,
            "sd": 0.01557606984419173,
            "low": 0.024360731527561876,
            "high": 0.08547312231796755,
            "within_point_01": 0.488
          },
          {
            "stage": "full",
            "mean": 0.058803811411173405,
            "sd": 2.08270978653441e-17,
            "low": 0.058803811411173385,
            "high": 0.058803811411173385,
            "within_point_01": 1.0
          }
        ],
        "PA": [
          {
            "stage": "10",
            "mean": 0.558337782651072,
            "sd": 0.06173957752529462,
            "low": 0.4788610414926205,
            "high": 0.7239178153717627,
            "within_point_01": 0.024
          },
          {
            "stage": "30",
            "mean": 0.6146508876357561,
            "sd": 0.055018820386818656,
            "low": 0.516839320523531,
            "high": 0.7242512009189641,
            "within_point_01": 0.095
          },
          {
            "stage": "60",
            "mean": 0.644588059732665,
            "sd": 0.04219989689802829,
            "low": 0.5598755569479253,
            "high": 0.7130351225285435,
            "within_point_01": 0.206
          },
          {
            "stage": "90",
            "mean": 0.660119239069897,
            "sd": 0.02561653470799758,
            "low": 0.6034802283486495,
            "high": 0.70635268727374,
            "within_point_01": 0.508
          },
          {
            "stage": "full",
            "mean": 0.6642495126705653,
            "sd": 0.0,
            "low": 0.6642495126705653,
            "high": 0.6642495126705653,
            "within_point_01": 1.0
          }
        ]
      },
      "co-work": {
        "CCC": [
          {
            "stage": "10",
            "mean": 0.16367837785598666,
            "sd": 0.13311575733995204,
            "low": -0.042772853859799315,
            "high": 0.428702535832035,
            "within_point_01": 0.071
          },
          {
            "stage": "30",
            "mean": 0.177776561788202,
            "sd": 0.08632025097279887,
            "low": 0.018585398574698635,
            "high": 0.34754353221799306,
            "within_point_01": 0.079
          },
          {
            "stage": "60",
            "mean": 0.18391786769803947,
            "sd": 0.044648243950741164,
            "low": 0.09919572336154044,
            "high": 0.27425840996323225,
            "within_point_01": 0.156
          },
          {
            "stage": "90",
            "mean": 0.18484976202919487,
            "sd": 0.023664599534879205,
            "low": 0.13488107628403753,
            "high": 0.22389701759514313,
            "within_point_01": 0.279
          },
          {
            "stage": "full",
            "mean": 0.18554036674282562,
            "sd": 5.55389276409176e-17,
            "low": 0.18554036674282567,
            "high": 0.18554036674282567,
            "within_point_01": 1.0
          }
        ],
        "PA": [
          {
            "stage": "10",
            "mean": 0.6177283982683983,
            "sd": 0.06867754317666236,
            "low": 0.4792159692159692,
            "high": 0.7363828763828764,
            "within_point_01": 0.0
          },
          {
            "stage": "30",
            "mean": 0.684845517075517,
            "sd": 0.04975318476933552,
            "low": 0.5634367484367485,
            "high": 0.7567075517075517,
            "within_point_01": 0.0
          },
          {
            "stage": "60",
            "mean": 0.7427078811928811,
            "sd": 0.03403406710039442,
            "low": 0.677965367965368,
            "high": 0.8019769119769119,
            "within_point_01": 0.043
          },
          {
            "stage": "90",
            "mean": 0.7837435064935065,
            "sd": 0.02650286640017091,
            "low": 0.7297883597883598,
            "high": 0.8104088504088504,
            "within_point_01": 0.42
          },
          {
            "stage": "full",
            "mean": 0.8104088504088502,
            "sd": 1.110778552818352e-16,
            "low": 0.8104088504088504,
            "high": 0.8104088504088504,
            "within_point_01": 1.0
          }
        ]
      },
      "reasoning": {
        "CCC": [
          {
            "stage": "10",
            "mean": 0.24072671866199227,
            "sd": 0.11800035317156447,
            "low": -0.06359777386518957,
            "high": 0.4092067434464412,
            "within_point_01": 0.029
          },
          {
            "stage": "30",
            "mean": 0.34182749477183155,
            "sd": 0.07176078117943273,
            "low": 0.155142848359604,
            "high": 0.44614145611382794,
            "within_point_01": 0.112
          },
          {
            "stage": "60",
            "mean": 0.38129129529924366,
            "sd": 0.035247575118017176,
            "low": 0.2981973621271842,
            "high": 0.44112785696592777,
            "within_point_01": 0.242
          },
          {
            "stage": "90",
            "mean": 0.3950030011886507,
            "sd": 0.016444865638122138,
            "low": 0.3584755809891379,
            "high": 0.42385447325803643,
            "within_point_01": 0.497
          },
          {
            "stage": "full",
            "mean": 0.39987285264626926,
            "sd": 1.110778552818352e-16,
            "low": 0.39987285264626915,
            "high": 0.39987285264626915,
            "within_point_01": 1.0
          }
        ],
        "PA": [
          {
            "stage": "10",
            "mean": 0.6548993827160494,
            "sd": 0.08161543508293405,
            "low": 0.4598814534231201,
            "high": 0.7825189393939394,
            "within_point_01": 0.034
          },
          {
            "stage": "30",
            "mean": 0.7341711840628506,
            "sd": 0.05846288973870392,
            "low": 0.6087969977553311,
            "high": 0.8421471661054993,
            "within_point_01": 0.107
          },
          {
            "stage": "60",
            "mean": 0.7676998316498316,
            "sd": 0.03483459953351712,
            "low": 0.694581228956229,
            "high": 0.8311461840628507,
            "within_point_01": 0.226
          },
          {
            "stage": "90",
            "mean": 0.780000224466891,
            "sd": 0.017805813078171532,
            "low": 0.7438552188552189,
            "high": 0.8114008136924804,
            "within_point_01": 0.404
          },
          {
            "stage": "full",
            "mean": 0.7821548821548823,
            "sd": 1.110778552818352e-16,
            "low": 0.7821548821548822,
            "high": 0.7821548821548822,
            "within_point_01": 1.0
          }
        ]
      }
    }
  },
  "components": [
    {
      "researcher": "Astra",
      "group": "scientific_code",
      "domain": "coding",
      "n": 12,
      "ccc": {
        "domain": {
          "full": -0.026856759291658382,
          "without": 0.0035548944861791367,
          "penalty": -0.03041165377783752,
          "random_penalty": {
            "mean": -0.0006402077195952827,
            "sd": 0.01714281043093359,
            "low": -0.035423509152069196,
            "high": 0.03336306751189081
          }
        },
        "overall": {
          "full": 0.21346946850945775,
          "without": 0.2265030344142453,
          "penalty": -0.013033565904787547,
          "random_penalty": {
            "mean": -0.00027437473696939705,
            "sd": 0.007346918756114395,
            "low": -0.015181503922315355,
            "high": 0.014298457505096049
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.5713673071567809,
          "without": 0.5872932330827068,
          "penalty": -0.0159259259259259,
          "only": 0.5246790587580062,
          "random_penalty": {
            "mean": -0.01598006404901141,
            "median": -0.0159259259259259,
            "low": -0.0637190197716514,
            "high": 0.03837719298245623,
            "sd": 0.024206503512324222
          },
          "excess_penalty": 5.413812308551272e-05,
          "targets": 6,
          "empirical_percentile": 0.471
        },
        "overall": {
          "full": 0.6908355936739395,
          "without": 0.6976609904993364,
          "penalty": -0.0068253968253968456,
          "only": 0.6708263443601789,
          "random_penalty": {
            "mean": -0.006848598878147758,
            "median": -0.0068253968253968456,
            "low": -0.027308151330707853,
            "high": 0.016447368421052655,
            "sd": 0.010374215790996108
          },
          "excess_penalty": 2.320205275091209e-05,
          "targets": 14,
          "empirical_percentile": 0.471
        }
      }
    },
    {
      "researcher": "Astra",
      "group": "software_contracts",
      "domain": "coding",
      "n": 12,
      "ccc": {
        "domain": {
          "full": -0.026856759291658382,
          "without": -0.041336116693192364,
          "penalty": 0.014479357401533981,
          "random_penalty": {
            "mean": -0.0008034211972784063,
            "sd": 0.01674004776124694,
            "low": -0.03200787477032944,
            "high": 0.03177864281930845
          }
        },
        "overall": {
          "full": 0.21346946850945775,
          "without": 0.20726402962308607,
          "penalty": 0.006205438886371678,
          "random_penalty": {
            "mean": -0.00034432337026216533,
            "sd": 0.007174306183391546,
            "low": -0.013717660615855456,
            "high": 0.013619418351132222
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.5713673071567809,
          "without": 0.6198141186299081,
          "penalty": -0.04844681147312724,
          "only": 0.6338847117794487,
          "random_penalty": {
            "mean": -0.016538727373990526,
            "median": -0.0159259259259259,
            "low": -0.06373536271233644,
            "high": 0.03606237816764135,
            "sd": 0.024009171490350964
          },
          "excess_penalty": -0.031908084099136716,
          "targets": 6,
          "empirical_percentile": 0.092
        },
        "overall": {
          "full": 0.6908355936739395,
          "without": 0.7115985128767084,
          "penalty": -0.020762919202768848,
          "only": 0.7176287670836542,
          "random_penalty": {
            "mean": -0.007088026017424522,
            "median": -0.0068253968253968456,
            "low": -0.027315155448144297,
            "high": 0.015455304928989166,
            "sd": 0.010289644924436145
          },
          "excess_penalty": -0.013674893185344327,
          "targets": 14,
          "empirical_percentile": 0.092
        }
      }
    },
    {
      "researcher": "Astra",
      "group": "multilingual",
      "domain": "coding",
      "n": 8,
      "ccc": {
        "domain": {
          "full": -0.026856759291658382,
          "without": -0.019079867888481674,
          "penalty": -0.007776891403176708,
          "random_penalty": {
            "mean": -0.0003349205847297804,
            "sd": 0.0135077723180866,
            "low": -0.023967002032775412,
            "high": 0.028545130327943417
          }
        },
        "overall": {
          "full": 0.21346946850945775,
          "without": 0.21680242196796207,
          "penalty": -0.0033329534585043175,
          "random_penalty": {
            "mean": -0.0001435373934556092,
            "sd": 0.005789045279179972,
            "low": -0.010271572299760898,
            "high": 0.012233627283404333
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.5713673071567809,
          "without": 0.6284196602617655,
          "penalty": -0.05705235310498469,
          "only": 0.5963011695906433,
          "random_penalty": {
            "mean": -0.012243187830687823,
            "median": -0.012566137566137559,
            "low": -0.05781954887218055,
            "high": 0.02482919103313831,
            "sd": 0.019054852542858214
          },
          "excess_penalty": -0.04480916527429686,
          "targets": 6,
          "empirical_percentile": 0.027
        },
        "overall": {
          "full": 0.6908355936739395,
          "without": 0.7152866021475045,
          "penalty": -0.02445100847356496,
          "only": 0.7015215347170234,
          "random_penalty": {
            "mean": -0.005247080498866218,
            "median": -0.005385487528344668,
            "low": -0.024779806659505965,
            "high": 0.010641081871345005,
            "sd": 0.008166365375510673
          },
          "excess_penalty": -0.019203927974698744,
          "targets": 14,
          "empirical_percentile": 0.027
        }
      }
    },
    {
      "researcher": "Astra",
      "group": "codebase_tracing",
      "domain": "coding",
      "n": 8,
      "ccc": {
        "domain": {
          "full": -0.026856759291658382,
          "without": -0.045676975811493985,
          "penalty": 0.018820216519835602,
          "random_penalty": {
            "mean": -0.0005647398904198312,
            "sd": 0.013470321569105055,
            "low": -0.02480421300003429,
            "high": 0.026994064711640044
          }
        },
        "overall": {
          "full": 0.21346946850945775,
          "without": 0.20540366142952823,
          "penalty": 0.008065807079929516,
          "random_penalty": {
            "mean": -0.00024203138160848803,
            "sd": 0.0057729949581878815,
            "low": -0.010630377000014669,
            "high": 0.011568884876417157
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.5713673071567809,
          "without": 0.5713673071567809,
          "penalty": 0.0,
          "only": 0.6091012252854359,
          "random_penalty": {
            "mean": -0.013201159844054577,
            "median": -0.012566137566137559,
            "low": -0.05781954887218055,
            "high": 0.019389933166248912,
            "sd": 0.018798021625950633
          },
          "excess_penalty": 0.013201159844054577,
          "targets": 6,
          "empirical_percentile": 0.8095
        },
        "overall": {
          "full": 0.6908355936739395,
          "without": 0.6908355936739395,
          "penalty": 0.0,
          "only": 0.7070072728719345,
          "random_penalty": {
            "mean": -0.005657639933166255,
            "median": -0.005385487528344668,
            "low": -0.024779806659505965,
            "high": 0.008309971356963803,
            "sd": 0.008056294982550284
          },
          "excess_penalty": 0.005657639933166255,
          "targets": 14,
          "empirical_percentile": 0.8095
        }
      }
    },
    {
      "researcher": "Astra",
      "group": "gdp_data",
      "domain": "co-work",
      "n": 8,
      "ccc": {
        "domain": {
          "full": 0.4004706499454295,
          "without": 0.08110608485574612,
          "penalty": 0.3193645650896834,
          "random_penalty": {
            "mean": 0.014722286910307957,
            "sd": 0.0688116966205393,
            "low": -0.10922628019763207,
            "high": 0.16479454194372337
          }
        },
        "overall": {
          "full": 0.21346946850945775,
          "without": 0.09941069526314224,
          "penalty": 0.11405877324631551,
          "random_penalty": {
            "mean": 0.0052579596108243,
            "sd": 0.024575605935906894,
            "low": -0.039009385784868525,
            "high": 0.05885519355132978
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7709379509379509,
          "without": 0.6451899951899952,
          "penalty": 0.12574795574795572,
          "only": 0.7488792688792689,
          "random_penalty": {
            "mean": 0.030297871572871574,
            "median": 0.019932659932659913,
            "low": -0.018412698412698436,
            "high": 0.10609283309283313,
            "sd": 0.033593974796088236
          },
          "excess_penalty": 0.09545008417508415,
          "targets": 5,
          "empirical_percentile": 0.999
        },
        "overall": {
          "full": 0.6908355936739395,
          "without": 0.6459256094782411,
          "penalty": 0.04490998419569847,
          "only": 0.6829574929386959,
          "random_penalty": {
            "mean": 0.010820668418882733,
            "median": 0.00711880711880708,
            "low": -0.006575963718820854,
            "high": 0.03789029753315476,
            "sd": 0.011997848141460103
          },
          "excess_penalty": 0.03408931577681574,
          "targets": 14,
          "empirical_percentile": 0.999
        }
      }
    },
    {
      "researcher": "Astra",
      "group": "workflow_rules",
      "domain": "co-work",
      "n": 16,
      "ccc": {
        "domain": {
          "full": 0.4004706499454295,
          "without": 0.37112203200375743,
          "penalty": 0.029348617941672095,
          "random_penalty": {
            "mean": 0.03188428168638299,
            "sd": 0.10544611110879955,
            "low": -0.14248340039011162,
            "high": 0.2589517444161582
          }
        },
        "overall": {
          "full": 0.21346946850945775,
          "without": 0.20298781924457485,
          "penalty": 0.010481649264882903,
          "random_penalty": {
            "mean": 0.011387243459422524,
            "sd": 0.037659325395999844,
            "low": -0.05088692871075413,
            "high": 0.09248276586291365
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7709379509379509,
          "without": 0.7361904761904762,
          "penalty": 0.03474747474747475,
          "only": 0.771921596921597,
          "random_penalty": {
            "mean": 0.047690897065897055,
            "median": 0.03969456469456467,
            "low": -0.02514117364117363,
            "high": 0.1381803751803753,
            "sd": 0.04569694980448965
          },
          "excess_penalty": -0.012943422318422305,
          "targets": 5,
          "empirical_percentile": 0.459
        },
        "overall": {
          "full": 0.6908355936739395,
          "without": 0.6784257812641271,
          "penalty": 0.012409812409812426,
          "only": 0.6911868958109559,
          "random_penalty": {
            "mean": 0.01703246323782043,
            "median": 0.014176630248058875,
            "low": -0.008978990586133436,
            "high": 0.04935013399299126,
            "sd": 0.01632033921588918
          },
          "excess_penalty": -0.004622650828008005,
          "targets": 14,
          "empirical_percentile": 0.459
        }
      }
    },
    {
      "researcher": "Astra",
      "group": "professional_memos",
      "domain": "co-work",
      "n": 4,
      "ccc": {
        "domain": {
          "full": 0.4004706499454295,
          "without": 0.5352196259176314,
          "penalty": -0.13474897597220187,
          "random_penalty": {
            "mean": 0.006370890091601379,
            "sd": 0.04547988520574895,
            "low": -0.08127677004637346,
            "high": 0.0971198504637786
          }
        },
        "overall": {
          "full": 0.21346946850945775,
          "without": 0.2615941027852441,
          "penalty": -0.04812463427578634,
          "random_penalty": {
            "mean": 0.0022753178898576656,
            "sd": 0.016242816144910337,
            "low": -0.029027417873704775,
            "high": 0.03468566087992095
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7709379509379509,
          "without": 0.798989898989899,
          "penalty": -0.028051948051948106,
          "only": 0.6777825877825878,
          "random_penalty": {
            "mean": 0.018028703703703707,
            "median": 0.017340067340067322,
            "low": -0.009932659932660015,
            "high": 0.07100048100048095,
            "sd": 0.022243968040913678
          },
          "excess_penalty": -0.04608065175565181,
          "targets": 5,
          "empirical_percentile": 0.005
        },
        "overall": {
          "full": 0.6908355936739395,
          "without": 0.7008541465496353,
          "penalty": -0.010018552875695752,
          "only": 0.6575658211184526,
          "random_penalty": {
            "mean": 0.006438822751322764,
            "median": 0.006192881192881194,
            "low": -0.0035473785473785213,
            "high": 0.025357314643028928,
            "sd": 0.007944274300326327
          },
          "excess_penalty": -0.016457375627018517,
          "targets": 14,
          "empirical_percentile": 0.005
        }
      }
    },
    {
      "researcher": "Astra",
      "group": "carried_context",
      "domain": "co-work",
      "n": 4,
      "ccc": {
        "domain": {
          "full": 0.4004706499454295,
          "without": 0.41729769798012323,
          "penalty": -0.016827048034693703,
          "random_penalty": {
            "mean": 0.00678148400242879,
            "sd": 0.046305942599600344,
            "low": -0.0821001743265611,
            "high": 0.08829388165984756
          }
        },
        "overall": {
          "full": 0.21346946850945775,
          "without": 0.21947912852184834,
          "penalty": -0.0060096600123905886,
          "random_penalty": {
            "mean": 0.0024219585722960266,
            "sd": 0.01653783664271441,
            "low": -0.029321490830914627,
            "high": 0.031533529164231335
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7709379509379509,
          "without": 0.7735978835978836,
          "penalty": -0.0026599326599326956,
          "only": 0.6002380952380953,
          "random_penalty": {
            "mean": 0.017879708994709,
            "median": 0.017340067340067322,
            "low": -0.009932659932660015,
            "high": 0.07106782106782106,
            "sd": 0.022539326821822456
          },
          "excess_penalty": -0.020539641654641696,
          "targets": 5,
          "empirical_percentile": 0.195
        },
        "overall": {
          "full": 0.6908355936739395,
          "without": 0.6917855696239155,
          "penalty": -0.000949975949975923,
          "only": 0.6298713594954196,
          "random_penalty": {
            "mean": 0.006385610355253228,
            "median": 0.006192881192881194,
            "low": -0.0035473785473785213,
            "high": 0.025381364667078854,
            "sd": 0.008049759579222321
          },
          "excess_penalty": -0.007335586305229151,
          "targets": 14,
          "empirical_percentile": 0.195
        }
      }
    },
    {
      "researcher": "Astra",
      "group": "arxiv_math",
      "domain": "reasoning",
      "n": 16,
      "ccc": {
        "domain": {
          "full": 0.38245328838507026,
          "without": 0.4128387758317394,
          "penalty": -0.030385487446669135,
          "random_penalty": {
            "mean": 0.00763911464351246,
            "sd": 0.01958519974841289,
            "low": -0.0275165935470822,
            "high": 0.04863124812416745
          }
        },
        "overall": {
          "full": 0.21346946850945775,
          "without": 0.21998064439088685,
          "penalty": -0.006511175881429104,
          "random_penalty": {
            "mean": 0.001636953137895564,
            "sd": 0.004196828517517047,
            "low": -0.005896412902946157,
            "high": 0.010420981740893053
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7962682379349046,
          "without": 0.8377104377104377,
          "penalty": -0.041442199775533095,
          "only": 0.6564534231200898,
          "random_penalty": {
            "mean": 0.0005804994388328053,
            "median": 0.0,
            "low": -0.049102132435465795,
            "high": 0.04767115600448946,
            "sd": 0.02485184274778153
          },
          "excess_penalty": -0.042022699214365904,
          "targets": 3,
          "empirical_percentile": 0.043
        },
        "overall": {
          "full": 0.6908355936739395,
          "without": 0.699716065054411,
          "penalty": -0.008880471380471433,
          "only": 0.660875276213622,
          "random_penalty": {
            "mean": 0.0001243927368926804,
            "median": 0.0,
            "low": -0.010521885521885599,
            "high": 0.010215247715247733,
            "sd": 0.005325394874524627
          },
          "excess_penalty": -0.009004864117364113,
          "targets": 14,
          "empirical_percentile": 0.043
        }
      }
    },
    {
      "researcher": "Astra",
      "group": "hle_choice",
      "domain": "reasoning",
      "n": 16,
      "ccc": {
        "domain": {
          "full": 0.38245328838507026,
          "without": 0.3612184478287645,
          "penalty": 0.021234840556305756,
          "random_penalty": {
            "mean": 0.007895839096406825,
            "sd": 0.021110970902646607,
            "low": -0.027223990595442005,
            "high": 0.055525782195808705
          }
        },
        "overall": {
          "full": 0.21346946850945775,
          "without": 0.20891914553310648,
          "penalty": 0.004550322976351273,
          "random_penalty": {
            "mean": 0.0016919655206586422,
            "sd": 0.004523779479138558,
            "low": -0.005833712270451838,
            "high": 0.01189838189910189
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7962682379349046,
          "without": 0.7977553310886645,
          "penalty": -0.001487093153759833,
          "only": 0.7392255892255893,
          "random_penalty": {
            "mean": 0.00014127384960721555,
            "median": 0.0,
            "low": -0.053564814814814767,
            "high": 0.05233656004489338,
            "sd": 0.026271376550671858
          },
          "excess_penalty": -0.0016283670033670487,
          "targets": 3,
          "empirical_percentile": 0.4515
        },
        "overall": {
          "full": 0.6908355936739395,
          "without": 0.6911542564926024,
          "penalty": -0.0003186628186628848,
          "only": 0.6786121689505149,
          "random_penalty": {
            "mean": 3.0272967772909442e-05,
            "median": 0.0,
            "low": -0.011478174603174657,
            "high": 0.01121497715247727,
            "sd": 0.005629580689429696
          },
          "excess_penalty": -0.0003489357864357943,
          "targets": 14,
          "empirical_percentile": 0.4515
        }
      }
    },
    {
      "researcher": "Astra",
      "group": "constructed_math",
      "domain": "reasoning",
      "n": 8,
      "ccc": {
        "domain": {
          "full": 0.38245328838507026,
          "without": 0.3149652403862873,
          "penalty": 0.06748804799878294,
          "random_penalty": {
            "mean": 0.0024051980747638187,
            "sd": 0.012217959542761649,
            "low": -0.021451620297132115,
            "high": 0.02697748086652631
          }
        },
        "overall": {
          "full": 0.21346946850945775,
          "without": 0.19900774393828996,
          "penalty": 0.014461724571167789,
          "random_penalty": {
            "mean": 0.0005153995874494268,
            "sd": 0.002618134187734639,
            "low": -0.0045967757779568266,
            "high": 0.005780888757112856
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7962682379349046,
          "without": 0.7025252525252524,
          "penalty": 0.0937429854096522,
          "only": 0.8607463524130191,
          "random_penalty": {
            "mean": -0.0018678451178450978,
            "median": 0.0,
            "low": -0.0353254769921435,
            "high": 0.02297979797979799,
            "sd": 0.016082283816809005
          },
          "excess_penalty": 0.0956108305274973,
          "targets": 3,
          "empirical_percentile": 1.0
        },
        "overall": {
          "full": 0.6908355936739395,
          "without": 0.670747811086157,
          "penalty": 0.020087782587782543,
          "only": 0.7046523324906783,
          "random_penalty": {
            "mean": -0.00040025252525257703,
            "median": 0.0,
            "low": -0.00756974506974506,
            "high": 0.004924242424242498,
            "sd": 0.003446203675030526
          },
          "excess_penalty": 0.02048803511303512,
          "targets": 14,
          "empirical_percentile": 1.0
        }
      }
    },
    {
      "researcher": "GLM5.3",
      "group": "implementation",
      "domain": "coding",
      "n": 33,
      "ccc": {
        "domain": {
          "full": 0.03203734605409467,
          "without": 0.0832479473120665,
          "penalty": -0.05121060125797183,
          "random_penalty": {
            "mean": 0.009533294117879322,
            "sd": 0.09251431989213087,
            "low": -0.14175596998215823,
            "high": 0.22611844251201324
          }
        },
        "overall": {
          "full": 0.14154999215599426,
          "without": 0.16349739269512506,
          "penalty": -0.0219474005391308,
          "random_penalty": {
            "mean": 0.004085697479091134,
            "sd": 0.03964899423948466,
            "low": -0.0607525585637821,
            "high": 0.09690790393371995
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.5586723753829016,
          "without": 0.5371693121693122,
          "penalty": 0.021503063213589413,
          "only": 0.5513707880813145,
          "random_penalty": {
            "mean": 0.008309562099693567,
            "median": -0.001099972152603823,
            "low": -0.0813350737956002,
            "high": 0.16003613199665812,
            "sd": 0.05978270680885877
          },
          "excess_penalty": 0.013193501113895846,
          "targets": 6,
          "empirical_percentile": 0.672
        },
        "overall": {
          "full": 0.6500542572159113,
          "without": 0.6408386586958016,
          "penalty": 0.009215598520109669,
          "only": 0.646925005515231,
          "random_penalty": {
            "mean": 0.003561240899868613,
            "median": -0.000471416636830313,
            "low": -0.03485788876954302,
            "high": 0.06858691371285343,
            "sd": 0.025621160060939476
          },
          "excess_penalty": 0.005654357620241056,
          "targets": 14,
          "empirical_percentile": 0.672
        }
      }
    },
    {
      "researcher": "GLM5.3",
      "group": "debugging",
      "domain": "coding",
      "n": 5,
      "ccc": {
        "domain": {
          "full": 0.03203734605409467,
          "without": 0.017463802116629432,
          "penalty": 0.014573543937465235,
          "random_penalty": {
            "mean": -0.0005295257592697159,
            "sd": 0.017471902424978064,
            "low": -0.03463916130570814,
            "high": 0.03298123058583825
          }
        },
        "overall": {
          "full": 0.14154999215599426,
          "without": 0.1353041876113663,
          "penalty": 0.0062458045446279475,
          "random_penalty": {
            "mean": -0.0002269396111155935,
            "sd": 0.007487958182133457,
            "low": -0.014845354845303497,
            "high": 0.014134813108216404
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.5586723753829016,
          "without": 0.5513707880813145,
          "penalty": 0.007301587301587142,
          "only": 0.5371693121693122,
          "random_penalty": {
            "mean": -0.0037831321358953868,
            "median": 0.0,
            "low": -0.07485233918128657,
            "high": 0.03922166527429671,
            "sd": 0.02820804838479967
          },
          "excess_penalty": 0.01108471943748253,
          "targets": 6,
          "empirical_percentile": 0.6615
        },
        "overall": {
          "full": 0.6500542572159113,
          "without": 0.646925005515231,
          "penalty": 0.0031292517006802356,
          "only": 0.6408386586958016,
          "random_penalty": {
            "mean": -0.0016213423439552048,
            "median": 0.0,
            "low": -0.03207957393483724,
            "high": 0.01680928511755564,
            "sd": 0.0120891635934856
          },
          "excess_penalty": 0.004750594044635441,
          "targets": 14,
          "empirical_percentile": 0.6615
        }
      }
    },
    {
      "researcher": "GLM5.3",
      "group": "instruction_constraints",
      "domain": "co-work",
      "n": 20,
      "ccc": {
        "domain": {
          "full": 0.15019818609781532,
          "without": 0.03669310540184557,
          "penalty": 0.11350508069596976,
          "random_penalty": {
            "mean": 0.006107291638006808,
            "sd": 0.06381640134264638,
            "low": -0.1259422553261268,
            "high": 0.11718316965229988
          }
        },
        "overall": {
          "full": 0.14154999215599426,
          "without": 0.10101246333600508,
          "penalty": 0.04053752881998918,
          "random_penalty": {
            "mean": 0.0021811755850024103,
            "sd": 0.022791571908087994,
            "low": -0.04497937690218816,
            "high": 0.0418511320186785
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7237349687349688,
          "without": 0.6203318903318903,
          "penalty": 0.1034030784030785,
          "only": 0.7448821548821548,
          "random_penalty": {
            "mean": 0.0617155483405484,
            "median": 0.06269119769119774,
            "low": -0.03185383597883604,
            "high": 0.16447240259740278,
            "sd": 0.05206417053346847
          },
          "excess_penalty": 0.0416875300625301,
          "targets": 5,
          "empirical_percentile": 0.79
        },
        "overall": {
          "full": 0.6500542572159113,
          "without": 0.613124586357669,
          "penalty": 0.03692967085824228,
          "only": 0.657606823697049,
          "random_penalty": {
            "mean": 0.022041267264481534,
            "median": 0.022389713461142047,
            "low": -0.011376369992441307,
            "high": 0.058740143784786654,
            "sd": 0.018594346619095876
          },
          "excess_penalty": 0.014888403593760747,
          "targets": 14,
          "empirical_percentile": 0.79
        }
      }
    },
    {
      "researcher": "GLM5.3",
      "group": "numeric_deliverables",
      "domain": "co-work",
      "n": 10,
      "ccc": {
        "domain": {
          "full": 0.15019818609781532,
          "without": 0.20780566037274145,
          "penalty": -0.05760747427492613,
          "random_penalty": {
            "mean": 0.002230182795169958,
            "sd": 0.03279472313975145,
            "low": -0.05874464770279587,
            "high": 0.06794957900668183
          }
        },
        "overall": {
          "full": 0.14154999215599426,
          "without": 0.16212409011132503,
          "penalty": -0.020574097955330772,
          "random_penalty": {
            "mean": 0.0007964938554178228,
            "sd": 0.011712401121339807,
            "low": -0.020980231322427132,
            "high": 0.02426770678810063
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7237349687349688,
          "without": 0.7448821548821548,
          "penalty": -0.021147186147186026,
          "only": 0.6203318903318903,
          "random_penalty": {
            "mean": 0.006592104377104435,
            "median": 0.0038888888888889417,
            "low": -0.04801106301106295,
            "high": 0.0761438792688794,
            "sd": 0.031149414016456097
          },
          "excess_penalty": -0.02773929052429046,
          "targets": 5,
          "empirical_percentile": 0.181
        },
        "overall": {
          "full": 0.6500542572159113,
          "without": 0.657606823697049,
          "penalty": -0.007552566481137779,
          "only": 0.613124586357669,
          "random_penalty": {
            "mean": 0.002354322991822975,
            "median": 0.001388888888888884,
            "low": -0.017146808218236775,
            "high": 0.027194242596028213,
            "sd": 0.011124790720162888
          },
          "excess_penalty": -0.009906889472960754,
          "targets": 14,
          "empirical_percentile": 0.181
        }
      }
    },
    {
      "researcher": "GLM5.3",
      "group": "arxiv_math",
      "domain": "reasoning",
      "n": 12,
      "ccc": {
        "domain": {
          "full": 0.3461616277900917,
          "without": 0.36533024338448516,
          "penalty": -0.01916861559439348,
          "random_penalty": {
            "mean": 0.014738178843431551,
            "sd": 0.04439653501869781,
            "low": -0.051470088388830576,
            "high": 0.1137367868389641
          }
        },
        "overall": {
          "full": 0.14154999215599426,
          "without": 0.14565755264050714,
          "penalty": -0.004107560484512884,
          "random_penalty": {
            "mean": 0.00315818118073533,
            "sd": 0.00951354321829239,
            "low": -0.011029304654749394,
            "high": 0.024372168608349436
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7100168350168351,
          "without": 0.7176206509539843,
          "penalty": -0.007603815937149205,
          "only": 0.5291526374859709,
          "random_penalty": {
            "mean": 0.01555858585858595,
            "median": 0.012149270482603947,
            "low": -0.03659090909090897,
            "high": 0.08903689674523016,
            "sd": 0.03303048838526
          },
          "excess_penalty": -0.023162401795735157,
          "targets": 3,
          "empirical_percentile": 0.2575
        },
        "overall": {
          "full": 0.6500542572159113,
          "without": 0.6516836463453005,
          "penalty": -0.0016293891293892582,
          "only": 0.6112976434592976,
          "random_penalty": {
            "mean": 0.0033339826839826328,
            "median": 0.002603415103415052,
            "low": -0.007840909090909228,
            "high": 0.019079335016835064,
            "sd": 0.007077961796841433
          },
          "excess_penalty": -0.004963371813371891,
          "targets": 14,
          "empirical_percentile": 0.2575
        }
      }
    },
    {
      "researcher": "GLM5.3",
      "group": "hle_choice",
      "domain": "reasoning",
      "n": 20,
      "ccc": {
        "domain": {
          "full": 0.3461616277900917,
          "without": 0.07035048965683373,
          "penalty": 0.27581113813325797,
          "random_penalty": {
            "mean": 0.044775983332256034,
            "sd": 0.07778882151552596,
            "low": -0.06356931185420135,
            "high": 0.22729190605016483
          }
        },
        "overall": {
          "full": 0.14154999215599426,
          "without": 0.08244760541315328,
          "penalty": 0.059102386742840976,
          "random_penalty": {
            "mean": 0.00959485357119772,
            "sd": 0.01666903318189842,
            "low": -0.013621995397328878,
            "high": 0.04870540843932103
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7100168350168351,
          "without": 0.5291526374859709,
          "penalty": 0.18086419753086425,
          "only": 0.7176206509539843,
          "random_penalty": {
            "mean": 0.03473333333333342,
            "median": 0.02601010101010104,
            "low": -0.05202020202020208,
            "high": 0.1655148709315376,
            "sd": 0.055208683542621546
          },
          "excess_penalty": 0.14613086419753082,
          "targets": 3,
          "empirical_percentile": 0.984
        },
        "overall": {
          "full": 0.6500542572159113,
          "without": 0.6112976434592976,
          "penalty": 0.038756613756613656,
          "only": 0.6516836463453005,
          "random_penalty": {
            "mean": 0.007442857142857086,
            "median": 0.005573593073592953,
            "low": -0.011147186147186239,
            "high": 0.03546747234247227,
            "sd": 0.011830432187704623
          },
          "excess_penalty": 0.03131375661375657,
          "targets": 14,
          "empirical_percentile": 0.984
        }
      }
    },
    {
      "researcher": "K3",
      "group": "hle_choice",
      "domain": "reasoning",
      "n": 16,
      "ccc": {
        "domain": {
          "full": 0.39987285264626915,
          "without": 0.3197817650925678,
          "penalty": 0.08009108755370137,
          "random_penalty": {
            "mean": 0.0226283905939224,
            "sd": 0.04017335981325031,
            "low": -0.04008255650231885,
            "high": 0.11628148945929145
          }
        },
        "overall": {
          "full": 0.17715309000856974,
          "without": 0.15999071410420515,
          "penalty": 0.01716237590436459,
          "random_penalty": {
            "mean": 0.004848940841554821,
            "sd": 0.008608577102839356,
            "low": -0.008589119250496869,
            "high": 0.024917462026991077
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7821548821548822,
          "without": 0.6901234567901234,
          "penalty": 0.09203142536475872,
          "only": 0.8189113355780022,
          "random_penalty": {
            "mean": 0.018329741863075198,
            "median": 0.015572390572390515,
            "low": -0.05059062850729521,
            "high": 0.1012387766554434,
            "sd": 0.0391374597021671
          },
          "excess_penalty": 0.07370168350168352,
          "targets": 3,
          "empirical_percentile": 0.9625
        },
        "overall": {
          "full": 0.7417147124665922,
          "without": 0.7219936927455723,
          "penalty": 0.019721019721019806,
          "only": 0.7495910953429751,
          "random_penalty": {
            "mean": 0.003927801827801794,
            "median": 0.0033369408369408604,
            "low": -0.01084084896584911,
            "high": 0.02169402356902353,
            "sd": 0.008386598507607266
          },
          "excess_penalty": 0.01579321789321801,
          "targets": 14,
          "empirical_percentile": 0.9625
        }
      }
    },
    {
      "researcher": "K3",
      "group": "hle_exact",
      "domain": "reasoning",
      "n": 8,
      "ccc": {
        "domain": {
          "full": 0.39987285264626915,
          "without": 0.4077017513388985,
          "penalty": -0.007828898692629371,
          "random_penalty": {
            "mean": 0.007003958114917589,
            "sd": 0.022001688800973453,
            "low": -0.03184807593884715,
            "high": 0.053717714663041025
          }
        },
        "overall": {
          "full": 0.17715309000856974,
          "without": 0.17883071115699037,
          "penalty": -0.0016776211484206272,
          "random_penalty": {
            "mean": 0.001500848167482362,
            "sd": 0.0047146476002086,
            "low": -0.006824587701181528,
            "high": 0.011510938856365938
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7821548821548822,
          "without": 0.7804994388327722,
          "penalty": 0.001655443322109984,
          "only": 0.7086419753086419,
          "random_penalty": {
            "mean": 0.003952525252525244,
            "median": 0.003030303030302939,
            "low": -0.03998526936026944,
            "high": 0.05235830527497196,
            "sd": 0.023574384604959732
          },
          "excess_penalty": -0.00229708193041526,
          "targets": 3,
          "empirical_percentile": 0.4925
        },
        "overall": {
          "full": 0.7417147124665922,
          "without": 0.7413599746118543,
          "penalty": 0.00035473785473782993,
          "only": 0.7259619467138263,
          "random_penalty": {
            "mean": 0.000846969696969652,
            "median": 0.0006493506493506773,
            "low": -0.008568272005772214,
            "high": 0.011219636844636756,
            "sd": 0.005051653843919973
          },
          "excess_penalty": -0.000492231842231822,
          "targets": 14,
          "empirical_percentile": 0.4925
        }
      }
    },
    {
      "researcher": "K3",
      "group": "arxiv_math",
      "domain": "reasoning",
      "n": 8,
      "ccc": {
        "domain": {
          "full": 0.39987285264626915,
          "without": 0.4243990233294639,
          "penalty": -0.024526170683194737,
          "random_penalty": {
            "mean": 0.006397012506910319,
            "sd": 0.022137761225266693,
            "low": -0.03343639946233012,
            "high": 0.05251788467715042
          }
        },
        "overall": {
          "full": 0.17715309000856974,
          "without": 0.1824086980121115,
          "penalty": -0.005255608003541745,
          "random_penalty": {
            "mean": 0.0013707883943379468,
            "sd": 0.004743805976842864,
            "low": -0.007164942741927867,
            "high": 0.011253832430817979
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.7821548821548822,
          "without": 0.8235409652076319,
          "penalty": -0.04138608305274971,
          "only": 0.6639450056116724,
          "random_penalty": {
            "mean": 0.00390230078563411,
            "median": 0.0030022446689113025,
            "low": -0.04144360269360268,
            "high": 0.05533249158249163,
            "sd": 0.02440308693895216
          },
          "excess_penalty": -0.04528838383838382,
          "targets": 3,
          "empirical_percentile": 0.0305
        },
        "overall": {
          "full": 0.7417147124665922,
          "without": 0.7505831588350386,
          "penalty": -0.008868446368446414,
          "only": 0.7163840246359043,
          "random_penalty": {
            "mean": 0.0008362073112072615,
            "median": 0.000643338143338168,
            "low": -0.00888077200577217,
            "high": 0.01185696248196252,
            "sd": 0.005229232915489782
          },
          "excess_penalty": -0.009704653679653676,
          "targets": 14,
          "empirical_percentile": 0.0305
        }
      }
    },
    {
      "researcher": "K3",
      "group": "base_implementation",
      "domain": "coding",
      "n": 15,
      "ccc": {
        "domain": {
          "full": 0.05880381141117339,
          "without": 0.029546977324820405,
          "penalty": 0.029256834086352986,
          "random_penalty": {
            "mean": 0.00012950439959552929,
            "sd": 0.024491216774998086,
            "low": -0.04258909147245373,
            "high": 0.048560986895122525
          }
        },
        "overall": {
          "full": 0.17715309000856974,
          "without": 0.16461444682870416,
          "penalty": 0.012538643179865583,
          "random_penalty": {
            "mean": 5.55018855409718e-05,
            "sd": 0.010496235760713466,
            "low": -0.018252467773908727,
            "high": 0.020811851526481108
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.6642495126705653,
          "without": 0.6152032859927596,
          "penalty": 0.04904622667780567,
          "only": 0.6797918407128933,
          "random_penalty": {
            "mean": 0.010858675160122533,
            "median": 0.006213450292397615,
            "low": -0.04607142857142865,
            "high": 0.08343010303536613,
            "sd": 0.035717186598412345
          },
          "excess_penalty": 0.03818755151768314,
          "targets": 6,
          "empirical_percentile": 0.8315
        },
        "overall": {
          "full": 0.7417147124665922,
          "without": 0.720694901033247,
          "penalty": 0.021019811433345192,
          "only": 0.7483757101990186,
          "random_penalty": {
            "mean": 0.004653717925766696,
            "median": 0.0026629072681703114,
            "low": -0.01974489795918377,
            "high": 0.03575575844372825,
            "sd": 0.01530736568503388
          },
          "excess_penalty": 0.0163660935075785,
          "targets": 14,
          "empirical_percentile": 0.8315
        }
      }
    },
    {
      "researcher": "K3",
      "group": "hard_implementation",
      "domain": "coding",
      "n": 5,
      "ccc": {
        "domain": {
          "full": 0.05880381141117339,
          "without": 0.04098628807786624,
          "penalty": 0.017817523333307154,
          "random_penalty": {
            "mean": 0.0001934534214408584,
            "sd": 0.012636062605677775,
            "low": -0.020513518519838982,
            "high": 0.02945438470094011
          }
        },
        "overall": {
          "full": 0.17715309000856974,
          "without": 0.16951700858000954,
          "penalty": 0.007636081428560204,
          "random_penalty": {
            "mean": 8.29086091889654e-05,
            "sd": 0.005415455402433335,
            "low": -0.008791507937073841,
            "high": 0.01262330772897436
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.6642495126705653,
          "without": 0.672490253411306,
          "penalty": -0.00824074074074066,
          "only": 0.6226789195210248,
          "random_penalty": {
            "mean": 0.003772156780841013,
            "median": 0.0,
            "low": -0.03414021164021164,
            "high": 0.051753689780005496,
            "sd": 0.021959727383591834
          },
          "excess_penalty": -0.012012897521581672,
          "targets": 6,
          "empirical_percentile": 0.271
        },
        "overall": {
          "full": 0.7417147124665922,
          "without": 0.7452464584983384,
          "penalty": -0.003531746031746219,
          "only": 0.7238987439739321,
          "random_penalty": {
            "mean": 0.0016166386203603654,
            "median": 0.0,
            "low": -0.014631519274376448,
            "high": 0.022180152762859562,
            "sd": 0.009411311735825096
          },
          "excess_penalty": -0.005148384652106585,
          "targets": 14,
          "empirical_percentile": 0.271
        }
      }
    },
    {
      "researcher": "K3",
      "group": "debugging",
      "domain": "coding",
      "n": 15,
      "ccc": {
        "domain": {
          "full": 0.05880381141117339,
          "without": 0.08168433235209475,
          "penalty": -0.022880520940921363,
          "random_penalty": {
            "mean": -0.0006996656428599164,
            "sd": 0.024484905480419136,
            "low": -0.04624292438096305,
            "high": 0.04663579446796572
          }
        },
        "overall": {
          "full": 0.17715309000856974,
          "without": 0.18695902755467889,
          "penalty": -0.009805937546109145,
          "random_penalty": {
            "mean": -0.00029985670408279075,
            "sd": 0.01049353092017963,
            "low": -0.019818396163269823,
            "high": 0.019986769057699617
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.6642495126705653,
          "without": 0.6642495126705653,
          "penalty": 0.0,
          "only": 0.5010526315789473,
          "random_penalty": {
            "mean": 0.010666155666945152,
            "median": 0.0073015873015873645,
            "low": -0.044498050682261245,
            "high": 0.08343010303536613,
            "sd": 0.03412690437838078
          },
          "excess_penalty": -0.010666155666945152,
          "targets": 6,
          "empirical_percentile": 0.429
        },
        "overall": {
          "full": 0.7417147124665922,
          "without": 0.7417147124665922,
          "penalty": 0.0,
          "only": 0.6717731919987558,
          "random_penalty": {
            "mean": 0.00457120957154782,
            "median": 0.0031292517006802356,
            "low": -0.01907059314954072,
            "high": 0.03575575844372825,
            "sd": 0.014625816162163203
          },
          "excess_penalty": -0.00457120957154782,
          "targets": 14,
          "empirical_percentile": 0.429
        }
      }
    },
    {
      "researcher": "K3",
      "group": "output_prediction",
      "domain": "coding",
      "n": 10,
      "ccc": {
        "domain": {
          "full": 0.05880381141117339,
          "without": 0.07505789861300459,
          "penalty": -0.016254087201831198,
          "random_penalty": {
            "mean": 0.0002080159632176401,
            "sd": 0.019405538381425558,
            "low": -0.03403893824346135,
            "high": 0.04150743964958413
          }
        },
        "overall": {
          "full": 0.17715309000856974,
          "without": 0.18411912738078312,
          "penalty": -0.0069660373722133795,
          "random_penalty": {
            "mean": 8.914969852187744e-05,
            "sd": 0.008316659306325238,
            "low": -0.014588116390054834,
            "high": 0.01778890270696466
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.6642495126705653,
          "without": 0.6642495126705653,
          "penalty": 0.0,
          "only": 0.5,
          "random_penalty": {
            "mean": 0.0076129915065441586,
            "median": 0.006700779727095596,
            "low": -0.04375661375661377,
            "high": 0.07441450849345588,
            "sd": 0.028896612918597468
          },
          "excess_penalty": -0.0076129915065441586,
          "targets": 6,
          "empirical_percentile": 0.4315
        },
        "overall": {
          "full": 0.7417147124665922,
          "without": 0.7417147124665922,
          "penalty": 0.0,
          "only": 0.671322064179207,
          "random_penalty": {
            "mean": 0.0032627106456616928,
            "median": 0.0028717627401837476,
            "low": -0.018752834467120394,
            "high": 0.03189193221148101,
            "sd": 0.01238426267939893
          },
          "excess_penalty": -0.0032627106456616928,
          "targets": 14,
          "empirical_percentile": 0.4315
        }
      }
    },
    {
      "researcher": "K3",
      "group": "instruction_constraints",
      "domain": "co-work",
      "n": 18,
      "ccc": {
        "domain": {
          "full": 0.18554036674282567,
          "without": 0.05523151213083064,
          "penalty": 0.13030885461199504,
          "random_penalty": {
            "mean": 0.004439206105347692,
            "sd": 0.06409640801033457,
            "low": -0.11981543159321797,
            "high": 0.1238677268036591
          }
        },
        "overall": {
          "full": 0.17715309000856974,
          "without": 0.13061421336142862,
          "penalty": 0.046538876647141125,
          "random_penalty": {
            "mean": 0.0015854307519099064,
            "sd": 0.022891574289405206,
            "low": -0.04279122556900643,
            "high": 0.04423847385844969
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.8104088504088504,
          "without": 0.6699230399230399,
          "penalty": 0.14048581048581044,
          "only": 0.7567075517075517,
          "random_penalty": {
            "mean": 0.09844466329966323,
            "median": 0.0943855218855218,
            "low": 0.03372775372775372,
            "high": 0.18593795093795096,
            "sd": 0.03994212171799465
          },
          "excess_penalty": 0.04204114718614721,
          "targets": 5,
          "empirical_percentile": 0.869
        },
        "overall": {
          "full": 0.7417147124665922,
          "without": 0.6915412087216597,
          "penalty": 0.05017350374493246,
          "only": 0.7225356772161283,
          "random_penalty": {
            "mean": 0.0351588083213083,
            "median": 0.03370911495911494,
            "low": 0.012045626331340653,
            "high": 0.06640641104926825,
            "sd": 0.01426504347071239
          },
          "excess_penalty": 0.015014695423624158,
          "targets": 14,
          "empirical_percentile": 0.869
        }
      }
    },
    {
      "researcher": "K3",
      "group": "professional_rubrics",
      "domain": "co-work",
      "n": 12,
      "ccc": {
        "domain": {
          "full": 0.18554036674282567,
          "without": 0.2213388280097775,
          "penalty": -0.035798461266951825,
          "random_penalty": {
            "mean": 0.0021142640337343675,
            "sd": 0.04447402778031213,
            "low": -0.07870852587682356,
            "high": 0.09064081686367084
          }
        },
        "overall": {
          "full": 0.17715309000856974,
          "without": 0.1899382547467668,
          "penalty": -0.012785164738197047,
          "random_penalty": {
            "mean": 0.0007550942977622905,
            "sd": 0.015883581350111472,
            "low": -0.028110187813151263,
            "high": 0.032371720308453894
          }
        }
      },
      "pa": {
        "domain": {
          "full": 0.8104088504088504,
          "without": 0.7567075517075517,
          "penalty": 0.053701298701298694,
          "only": 0.6699230399230399,
          "random_penalty": {
            "mean": 0.0661467003367003,
            "median": 0.0627753727753727,
            "low": 0.004999999999999893,
            "high": 0.13599086099086088,
            "sd": 0.0352553745459591
          },
          "excess_penalty": -0.012445401635401601,
          "targets": 5,
          "empirical_percentile": 0.376
        },
        "overall": {
          "full": 0.7417147124665922,
          "without": 0.7225356772161283,
          "penalty": 0.019179035250463827,
          "only": 0.6915412087216597,
          "random_penalty": {
            "mean": 0.023623821548821526,
            "median": 0.022419775991204594,
            "low": 0.0017857142857143904,
            "high": 0.04856816463959335,
            "sd": 0.012591205194985404
          },
          "excess_penalty": -0.004444786298357699,
          "targets": 14,
          "empirical_percentile": 0.376
        }
      }
    }
  ],
  "source_sha256": {
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/question-subsampling-20260922/audit.json": "c46a90124ba6508bdbc7ab7eda82895b00ec876bff3a6f0dd4a89b67a96d1138",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/question-subsampling-20260922/draws.npz": "44e56cb13ce2c11a1d29cd88f4721b81059ae288448ed4254d536b9ff21470fe",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/behavior-components-20260922/components.json": "e105cdacb25b28ad8c242555a8e8fdf0861f05e0e518418ec920fed94e976e69",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/pa-s-origin-20260921/audit.json": "6366515de6e1d94afd61fb39f8b9e744e69bf5221e48ec0a4c8162d4b1119c1f",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/partial-score-leaderboard-20260921/analysis.json": "d1ad56c4e847ed412ce2ad8722cd0feb0c86c00c6e864f2f90764e0f60b85d78",
    "/nfs/hpc/share/zhanyaol/discord-codex-private/overleaf-work/project/assets/ccc-robustness.json": "dfe014e27f04eee67e83508b82a2b3c98dd3fae780f5e6c96f69efed862cd0e6"
  },
  "script_sha256": "4a5660a0c8f61e9405d5791ee708a84783dd470a001649cc7b18f4342f929488",
  "new_model_calls": 0
}


==> assets/ccc-opening-figure.json <==
{
  "order": [
    "Astra",
    "Grok",
    "Fable",
    "Opus5",
    "K3",
    "Sol",
    "GLM5.3",
    "DS Pro"
  ],
  "sort": "descending target-equal overall raw CCC across the existing fourteen targets",
  "display_multiplier": 100,
  "display_axis": {
    "minimum": -5,
    "maximum": 50
  },
  "annotation_layout": "Aligned Overall Score strip",
  "domain_order": [
    "coding",
    "co-work",
    "reasoning"
  ],
  "domain_colors": {
    "coding": "#754630",
    "co-work": "#A66B4F",
    "reasoning": "#D2AA93"
  },
  "raw_scores": {
    "Astra": {
      "coding": -0.002021526811906836,
      "co-work": 0.4206038286426212,
      "reasoning": 0.3667288916884268,
      "avg": 0.22793404695763897
    },
    "Grok": {
      "coding": 0.23282020705853312,
      "co-work": 0.26841104080316847,
      "reasoning": 0.1409873400417151,
      "avg": 0.22585274760658475
    },
    "Fable": {
      "coding": 0.15362801691371236,
      "co-work": 0.21217380769457705,
      "reasoning": 0.36378700675601605,
      "avg": 0.21957129715880055
    },
    "Opus5": {
      "coding": -0.0030578325251620904,
      "co-work": 0.38298963746967263,
      "reasoning": 0.38463153218630475,
      "avg": 0.21789255633973606
    },
    "K3": {
      "coding": 0.07207949022512887,
      "co-work": 0.19433660205175612,
      "reasoning": 0.3734612338341429,
      "avg": 0.1803245466508559
    },
    "Sol": {
      "coding": 0.19807423775290475,
      "co-work": 0.03478918377846193,
      "reasoning": 0.3387028514593763,
      "avg": 0.16989284998484763
    },
    "GLM5.3": {
      "coding": 0.052946317106617576,
      "co-work": 0.15653108519687645,
      "reasoning": 0.29937917720322443,
      "avg": 0.14274791858812577
    },
    "DS Pro": {
      "coding": 0.013313199810203132,
      "co-work": 0.09174145128954181,
      "reasoning": 0.31008340643088944,
      "avg": 0.10491690532868544
    }
  },
  "source_sha256": "cf4a3d271a0a1423625909689ab0314adc889151be3e18206a9795f30b8a900f",
  "script_sha256": "17487c4d66169731cb1542e8181375f5619d213fbfa6d6d5c1ece1c138df63b8",
  "new_inference_calls": 0
}


==> assets/ccc-opening-style-20260925.json <==
{
  "order": [
    "Astra",
    "Grok",
    "Fable",
    "Opus5",
    "K3",
    "Sol",
    "GLM5.3",
    "DS Pro"
  ],
  "sort": "descending target-equal overall raw CCC across the existing fourteen targets",
  "display_multiplier": 100,
  "display_axis": {
    "minimum": -5,
    "maximum": 50
  },
  "annotation_layout": "Aligned Overall Score strip",
  "domain_order": [
    "coding",
    "co-work",
    "reasoning"
  ],
  "domain_colors": {
    "coding": "#486B80",
    "co-work": "#C46B4E",
    "reasoning": "#939C9F"
  },
  "raw_scores": {
    "Astra": {
      "coding": -0.002021526811906836,
      "co-work": 0.4206038286426212,
      "reasoning": 0.3667288916884268,
      "avg": 0.22793404695763897
    },
    "Grok": {
      "coding": 0.23282020705853312,
      "co-work": 0.26841104080316847,
      "reasoning": 0.1409873400417151,
      "avg": 0.22585274760658475
    },
    "Fable": {
      "coding": 0.15362801691371236,
      "co-work": 0.21217380769457705,
      "reasoning": 0.36378700675601605,
      "avg": 0.21957129715880055
    },
    "Opus5": {
      "coding": -0.0030578325251620904,
      "co-work": 0.38298963746967263,
      "reasoning": 0.38463153218630475,
      "avg": 0.21789255633973606
    },
    "K3": {
      "coding": 0.07207949022512887,
      "co-work": 0.19433660205175612,
      "reasoning": 0.3734612338341429,
      "avg": 0.1803245466508559
    },
    "Sol": {
      "coding": 0.19807423775290475,
      "co-work": 0.03478918377846193,
      "reasoning": 0.3387028514593763,
      "avg": 0.16989284998484763
    },
    "GLM5.3": {
      "coding": 0.052946317106617576,
      "co-work": 0.15653108519687645,
      "reasoning": 0.29937917720322443,
      "avg": 0.14274791858812577
    },
    "DS Pro": {
      "coding": 0.013313199810203132,
      "co-work": 0.09174145128954181,
      "reasoning": 0.31008340643088944,
      "avg": 0.10491690532868544
    }
  },
  "source_sha256": "cf4a3d271a0a1423625909689ab0314adc889151be3e18206a9795f30b8a900f",
  "script_sha256": "335e6aa81528b47608441d615eec2e364a21a08a8c3420154f8db90e310cbd95",
  "new_inference_calls": 0
}


==> assets/ccc-pa-joint.json <==
{
  "points": {
    "Fable": {
      "CCC_x100": 21.957129715880054,
      "PA_percent": 67.80169896241325
    },
    "Opus5": {
      "CCC_x100": 21.789255633973607,
      "PA_percent": 64.8781179138322
    },
    "Astra": {
      "CCC_x100": 22.793404695763897,
      "PA_percent": 69.53750944822373
    },
    "K3": {
      "CCC_x100": 18.03245466508559,
      "PA_percent": 74.57693430907717
    },
    "GLM5.3": {
      "CCC_x100": 14.274791858812577,
      "PA_percent": 64.71698275269704
    },
    "DS Pro": {
      "CCC_x100": 10.491690532868544,
      "PA_percent": 63.50052394695251
    },
    "Grok": {
      "CCC_x100": 22.585274760658475,
      "PA_percent": 74.86952861952862
    },
    "Sol": {
      "CCC_x100": 16.989284998484763,
      "PA_percent": 63.32100769600769
    },
    "Fable5": {
      "CCC_x100": -13.178343674875423,
      "PA_percent": 42.07444341372913
    }
  },
  "source_sha256": "cf4a3d271a0a1423625909689ab0314adc889151be3e18206a9795f30b8a900f",
  "aggregation": "target-equal Overall across fourteen targets",
  "metric_status": "retrospective",
  "new_inference_calls": 0
}


==> assets/ccc-robustness.json <==
{
  "status": "offline_retrospective_sensitivity",
  "new_model_calls": 0,
  "robustness": {
    "leave_one_target_out": {
      "advanced-if": {
        "winner": "Grok",
        "order": [
          "Grok",
          "Opus5",
          "Astra",
          "Fable",
          "Sol",
          "K3",
          "GLM5.3",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Grok": 24.677097040392212,
          "Opus5": 23.51721974416945,
          "Astra": 22.621038945790694,
          "Fable": 21.48146786066413,
          "Sol": 19.705416632083484,
          "K3": 19.49646342716895,
          "GLM5.3": 15.388873026984676,
          "DS Pro": 10.505399834637439,
          "Fable5": -13.15584999392466
        }
      },
      "deep-swe": {
        "winner": "Astra",
        "order": [
          "Astra",
          "Opus5",
          "Fable",
          "Grok",
          "K3",
          "Sol",
          "GLM5.3",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Astra": 24.725145619629973,
          "Opus5": 23.548788671141303,
          "Fable": 22.983688752203715,
          "Grok": 22.670254081440554,
          "K3": 19.2075463522861,
          "Sol": 17.177324647254054,
          "GLM5.3": 15.15442319225355,
          "DS Pro": 11.27040117506595,
          "Fable5": -13.861862290137012
        }
      },
      "gdpval": {
        "winner": "Grok",
        "order": [
          "Grok",
          "Fable",
          "Astra",
          "Opus5",
          "Sol",
          "K3",
          "GLM5.3",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Grok": 22.3777742480794,
          "Fable": 22.192008584666702,
          "Astra": 20.256285055049723,
          "Opus5": 19.668101527928027,
          "Sol": 17.910993384433738,
          "K3": 17.443976308780528,
          "GLM5.3": 13.560432569552084,
          "DS Pro": 11.238685856072998,
          "Fable5": -13.292394055752887
        }
      },
      "hle": {
        "winner": "Grok",
        "order": [
          "Grok",
          "Astra",
          "Fable",
          "Opus5",
          "K3",
          "Sol",
          "GLM5.3",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Grok": 23.29684663605699,
          "Astra": 19.882209109529732,
          "Fable": 18.72788334163221,
          "Opus5": 17.46614220238221,
          "K3": 15.163152690217755,
          "Sol": 14.415357005960933,
          "GLM5.3": 11.526936360867543,
          "DS Pro": 7.913841420792724,
          "Fable5": -12.758969609482568
        }
      },
      "scicode": {
        "winner": "Grok",
        "order": [
          "Grok",
          "Astra",
          "Fable",
          "Opus5",
          "K3",
          "Sol",
          "GLM5.3",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Grok": 24.110940348300495,
          "Astra": 24.10571307703752,
          "Fable": 23.066148341705496,
          "Opus5": 22.897083596941567,
          "K3": 19.280809784504896,
          "Sol": 18.13088883279882,
          "GLM5.3": 15.172993977589783,
          "DS Pro": 11.279475004109804,
          "Fable5": -14.21544743688876
        }
      },
      "swe-bench-multilingual": {
        "winner": "Astra",
        "order": [
          "Astra",
          "Opus5",
          "Fable",
          "Grok",
          "K3",
          "GLM5.3",
          "Sol",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Astra": 26.007339785610572,
          "Opus5": 25.417215730135133,
          "Fable": 22.625364227603406,
          "Grok": 20.567666979793206,
          "K3": 18.27293389170288,
          "GLM5.3": 15.3622632253064,
          "Sol": 14.526147225278715,
          "DS Pro": 10.609034419415389,
          "Fable5": -12.706663596104015
        }
      },
      "aa-lcr": {
        "winner": "Astra",
        "order": [
          "Astra",
          "Fable",
          "Opus5",
          "Grok",
          "K3",
          "Sol",
          "GLM5.3",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Astra": 23.944778524519762,
          "Fable": 23.367911903736292,
          "Opus5": 23.029175557172398,
          "Grok": 22.847471423255712,
          "K3": 19.08976634355105,
          "Sol": 18.00404110339806,
          "GLM5.3": 15.15942756593535,
          "DS Pro": 11.167775742066175,
          "Fable5": -12.429043569108627
        }
      },
      "browsecomp": {
        "winner": "Grok",
        "order": [
          "Grok",
          "Astra",
          "Opus5",
          "Fable",
          "K3",
          "Sol",
          "GLM5.3",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Grok": 21.83622816145775,
          "Astra": 21.298640138015166,
          "Opus5": 21.26421471429388,
          "Fable": 20.60650297111516,
          "K3": 18.953179860892703,
          "Sol": 18.914308965144887,
          "GLM5.3": 15.216392170387058,
          "DS Pro": 8.996119323106704,
          "Fable5": -11.996886869577104
        }
      },
      "terminal-bench-2-1": {
        "winner": "Opus5",
        "order": [
          "Opus5",
          "Astra",
          "Grok",
          "Fable",
          "K3",
          "Sol",
          "GLM5.3",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Opus5": 25.1453268961281,
          "Astra": 24.689302487645072,
          "Grok": 22.268887397639542,
          "Fable": 22.185357591906758,
          "K3": 18.600857170405035,
          "Sol": 16.72404038347075,
          "GLM5.3": 15.313699800231253,
          "DS Pro": 10.989075834016935,
          "Fable5": -14.034637327518753
        }
      },
      "programbench-vals-strict": {
        "winner": "Astra",
        "order": [
          "Astra",
          "Grok",
          "Fable",
          "Opus5",
          "K3",
          "Sol",
          "GLM5.3",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Astra": 24.506346169489657,
          "Grok": 24.32568001774075,
          "Fable": 23.62174946756516,
          "Opus5": 23.420314877549536,
          "K3": 19.40097247747187,
          "Sol": 18.287167651429527,
          "GLM5.3": 15.35754680336325,
          "DS Pro": 11.29358541534675,
          "Fable5": -14.20672242762816
        }
      },
      "swe-vals": {
        "winner": "Astra",
        "order": [
          "Astra",
          "Grok",
          "Opus5",
          "Fable",
          "K3",
          "Sol",
          "GLM5.3",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Astra": 23.339915209149638,
          "Grok": 21.246644687407898,
          "Opus5": 20.504514287249002,
          "Fable": 20.30400592560755,
          "K3": 18.427533995330155,
          "Sol": 15.789461815227934,
          "GLM5.3": 13.43251345327777,
          "DS Pro": 11.736434680878695,
          "Fable5": -13.024268970746967
        }
      },
      "harvey-aa-criterion": {
        "winner": "Fable",
        "order": [
          "Fable",
          "Grok",
          "Astra",
          "Opus5",
          "Sol",
          "K3",
          "GLM5.3",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Fable": 23.35994245571746,
          "Grok": 21.841327349460553,
          "Astra": 21.274787555848057,
          "Opus5": 18.94532248396282,
          "Sol": 17.488529720073238,
          "K3": 17.033053209823038,
          "GLM5.3": 12.931820314470313,
          "DS Pro": 11.163631259774695,
          "Fable5": -12.61213567637778
        }
      },
      "aa-briefcase-elo": {
        "winner": "Fable",
        "order": [
          "Fable",
          "Astra",
          "Grok",
          "Opus5",
          "K3",
          "Sol",
          "GLM5.3",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Fable": 22.430245532783875,
          "Astra": 21.105895565462696,
          "Grok": 20.55708957326462,
          "Opus5": 19.20153196374707,
          "K3": 16.696675311035808,
          "Sol": 16.123471144780236,
          "GLM5.3": 13.746319420024511,
          "DS Pro": 11.061364623025636,
          "Fable5": -13.105040145460457
        }
      },
      "critpt-aa": {
        "winner": "Grok",
        "order": [
          "Grok",
          "Astra",
          "Opus5",
          "Fable",
          "K3",
          "Sol",
          "GLM5.3",
          "DS Pro",
          "Fable5"
        ],
        "scores_x100": {
          "Grok": 23.569938704928937,
          "Astra": 21.350268497916332,
          "Opus5": 21.02462662283002,
          "Fable": 20.44753906541284,
          "K3": 15.387444488027496,
          "Sol": 14.652841467452337,
          "GLM5.3": 12.523444143132567,
          "DS Pro": 7.658842871849717,
          "Fable5": -13.09688947954818
        }
      }
    },
    "winner_counts": {
      "GLM5.3": 0,
      "Sol": 0,
      "Astra": 5,
      "DS Pro": 0,
      "K3": 0,
      "Fable": 2,
      "Grok": 6,
      "Fable5": 0,
      "Opus5": 1
    },
    "target_stratified_bootstrap": {
      "replicates": 100000,
      "seed": 20260923,
      "domain_target_counts": {
        "coding": 6,
        "co-work": 5,
        "reasoning": 3
      },
      "winner_fraction": {
        "GLM5.3": 0.0,
        "Sol": 0.00331,
        "Astra": 0.18251,
        "DS Pro": 0.0,
        "K3": 0.00174,
        "Fable": 0.21766,
        "Grok": 0.34679,
        "Fable5": 0.0,
        "Opus5": 0.24799
      },
      "paired_differences": {
        "Astra_minus_Grok_CCC_x100": {
          "difference": 0.20812993510542382,
          "target_stratified_95_percent_interval": [
            -11.132372641723451,
            10.476072462174256
          ],
          "resample_fraction_positive": 0.52425
        },
        "Grok_minus_Astra_PA_points": {
          "difference": 5.332019171304885,
          "target_stratified_95_percent_interval": [
            -1.0837520614306322,
            10.63904993815708
          ],
          "resample_fraction_positive": 0.95209
        },
        "K3_minus_Astra_PA_points": {
          "difference": 5.039424860853431,
          "target_stratified_95_percent_interval": [
            1.7490379990379972,
            9.054662268947979
          ],
          "resample_fraction_positive": 0.99971
        }
      }
    }
  },
  "random30_matched_comparison": {
    "targets": [
      "advanced-if",
      "deep-swe",
      "gdpval",
      "hle",
      "scicode",
      "aa-lcr",
      "terminal-bench-2-1",
      "swe-vals",
      "harvey-aa-criterion",
      "aa-briefcase-elo",
      "critpt-aa"
    ],
    "matched_candidate_range": [
      6,
      8
    ],
    "ccc_x100_by_target": {
      "Random30": {
        "advanced-if": -51.994668373167066,
        "deep-swe": -1.053784966890391,
        "gdpval": 20.480486086332473,
        "hle": 18.93710920866791,
        "scicode": 2.3874699606444723,
        "aa-lcr": 1.1261853851380432,
        "terminal-bench-2-1": -18.591820935960303,
        "swe-vals": 13.973698942933984,
        "harvey-aa-criterion": 36.66727897234702,
        "aa-briefcase-elo": 29.860720873800723,
        "critpt-aa": 41.083773511726015
      },
      "GLM5.3": {
        "advanced-if": -10.58968581832077,
        "deep-swe": -1.4680945403745076,
        "gdpval": 19.479620900389815,
        "hle": 16.01498769130009,
        "scicode": 0.48899470545949714,
        "aa-lcr": 1.0178232154166276,
        "terminal-bench-2-1": -10.61504354410319,
        "swe-vals": 13.512590751632588,
        "harvey-aa-criterion": 28.354660411736393,
        "aa-briefcase-elo": 13.586394700003584,
        "critpt-aa": 11.068287231159696
      },
      "Sol": {
        "advanced-if": -25.788728964837215,
        "deep-swe": 10.543234273768425,
        "gdpval": 0.8279385156319103,
        "hle": 26.043870833338307,
        "scicode": 1.547837164085446,
        "aa-lcr": 2.182869610584053,
        "terminal-bench-2-1": 9.943452518102855,
        "swe-vals": 29.297720978491192,
        "harvey-aa-criterion": 18.936490229455398,
        "aa-briefcase-elo": 34.052362958975884,
        "critpt-aa": 64.71228912064825
      },
      "Astra": {
        "advanced-if": -29.985951303848847,
        "deep-swe": -12.490637296045524,
        "gdpval": 30.080859303401652,
        "hle": 27.066219232579687,
        "scicode": 0.8310986310655001,
        "aa-lcr": 4.117159138121407,
        "terminal-bench-2-1": -18.02529742316715,
        "swe-vals": -0.7121798613426431,
        "harvey-aa-criterion": 35.2332281679156,
        "aa-briefcase-elo": 21.866602157107977,
        "critpt-aa": 17.65682388286397
      },
      "DS Pro": {
        "advanced-if": 5.826045333471666,
        "deep-swe": -1.0685684786830247,
        "gdpval": -4.91865703280938,
        "hle": 20.893825907679425,
        "scicode": -0.48884507311366093,
        "aa-lcr": 0.9813399035364964,
        "terminal-bench-2-1": -1.4110711531739948,
        "swe-vals": -10.992632965387566,
        "harvey-aa-criterion": -1.007412662865745,
        "aa-briefcase-elo": 0.11002583733702974,
        "critpt-aa": 25.78405062074823
      },
      "K3": {
        "advanced-if": -16.69602274301451,
        "deep-swe": -0.7255777589189326,
        "gdpval": 18.303666686928892,
        "hle": 13.06814996055273,
        "scicode": -0.20549102039806735,
        "aa-lcr": 1.6599618307913997,
        "terminal-bench-2-1": -4.327082549269083,
        "swe-vals": -0.6044976114881494,
        "harvey-aa-criterion": 24.773788496255854,
        "aa-briefcase-elo": 24.168005774583328,
        "critpt-aa": 10.334585705986079
      },
      "Fable": {
        "advanced-if": -0.8577774912327727,
        "deep-swe": -3.653270023963161,
        "gdpval": -16.231785153050026,
        "hle": 38.999468131369866,
        "scicode": 2.6884221379222537,
        "aa-lcr": 2.162063125156029,
        "terminal-bench-2-1": -17.780323431035892,
        "swe-vals": 23.245928592915387,
        "harvey-aa-criterion": -1.938645959380581,
        "aa-briefcase-elo": 4.139612277212145,
        "critpt-aa": 5.880956567746062
      },
      "Grok": {
        "advanced-if": -24.63200510718099,
        "deep-swe": 16.88217393673463,
        "gdpval": 14.293010475986806,
        "hle": 8.298766731875707,
        "scicode": 2.4046629622110247,
        "aa-lcr": 7.033383775557633,
        "terminal-bench-2-1": 12.927196947668431,
        "swe-vals": 34.00801276135167,
        "harvey-aa-criterion": 22.93709180953285,
        "aa-briefcase-elo": 33.94516652884011,
        "critpt-aa": 4.961844814511068
      },
      "Fable5": {
        "advanced-if": -7.911402966254445,
        "deep-swe": -7.908508500629089,
        "gdpval": -15.530799296574536,
        "hle": -22.20404460603003,
        "scicode": -1.9879480648568049,
        "aa-lcr": -22.696090499210246,
        "terminal-bench-2-1": -10.194629609029379,
        "swe-vals": -35.371482207310684,
        "harvey-aa-criterion": -10.51544925787814,
        "aa-briefcase-elo": -7.129781276329726,
        "critpt-aa": -10.057339576740237
      },
      "Opus5": {
        "advanced-if": -45.046808001516816,
        "deep-swe": -5.120890917356228,
        "gdpval": 37.88296922938324,
        "hle": 50.650780854197755,
        "scicode": 5.064688066823147,
        "aa-lcr": 3.714468318832151,
        "terminal-bench-2-1": -15.968371299425286,
        "swe-vals": 40.950634486763526,
        "harvey-aa-criterion": 52.1612579880263,
        "aa-briefcase-elo": 39.311056842202355,
        "critpt-aa": 11.522983640293388
      }
    },
    "ccc_x100_by_domain": {
      "Random30": {
        "coding": -0.8211092498180594,
        "co-work": 8.753454389828288,
        "reasoning": 20.382356035177324
      },
      "GLM5.3": {
        "coding": 0.47961184315359723,
        "co-work": 12.707747548452256,
        "reasoning": 9.36703271262547
      },
      "Sol": {
        "coding": 12.83306123361198,
        "co-work": 7.007015684806494,
        "reasoning": 30.979676521523537
      },
      "Astra": {
        "coding": -7.599253987372454,
        "co-work": 14.298684581144094,
        "reasoning": 16.280067417855022
      },
      "DS Pro": {
        "coding": -3.4902794175895617,
        "co-work": 0.0025003687833927667,
        "reasoning": 15.886405477321382
      },
      "K3": {
        "coding": -1.4656622350185582,
        "co-work": 12.637359553688391,
        "reasoning": 8.35423249911007
      },
      "Fable": {
        "coding": 1.125189318959647,
        "co-work": -3.722149081612809,
        "reasoning": 15.680829274757318
      },
      "Grok": {
        "coding": 16.55551165199144,
        "co-work": 11.635815926794693,
        "reasoning": 6.764665107314802
      },
      "Fable5": {
        "coding": -13.86564209545649,
        "co-work": -10.271858199259212,
        "reasoning": -18.319158227326838
      },
      "Opus5": {
        "coding": 6.23151508420129,
        "co-work": 21.07711901452377,
        "reasoning": 21.962744271107766
      }
    },
    "overall_ccc_x100": {
      "Random30": 8.44331351505208,
      "GLM5.3": 7.350048700390893,
      "Sol": 15.663576112567682,
      "Astra": 6.876174966241058,
      "DS Pro": 3.0643727487944976,
      "K3": 6.34086243381905,
      "Fable": 3.332240797605392,
      "Grok": 12.096300512462632,
      "Fable5": -13.773406896440301,
      "Opus5": 15.92025174620214
    },
    "interpretation": "11-target matched panel, not comparable to 14-target main leaderboard; random suite comes from a different budget-60 artifact, not the historical Astra parent."
  },
  "source_sha256": {
    "/nfs/hpc/share/zhanyaol/discord-codex-private/overleaf-work/project/assets/ccc-audit.json": "cf4a3d271a0a1423625909689ab0314adc889151be3e18206a9795f30b8a900f",
    "/nfs/hpc/share/zhanyaol/discord-codex-private/overleaf-work/project/assets/pa-mse-audit.json": "1e8ce529bf84a36446ad6ce832ff7cad619badc57c0b3dfc7ac6cb44c870f56c",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/pa-s-origin-20260921/audit.json": "6366515de6e1d94afd61fb39f8b9e744e69bf5221e48ec0a4c8162d4b1119c1f",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-ablation-20260921/metrics-snapshot-20260921/audit.json": "c52cdc4c247f21b0e56aca7efb661b74d446884af9abcab838a10d5eef5e5944",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/codex-completion-20260922/combined-audit.json": "67df848ce19b4880866d87239253b485212ec66520ce7a495cf72acaed84a661",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/fable-collaborator-20260922/imputation-sensitivity-20260922/audit.json": "336051b9f00ce87c8a8f878a7785230763de4653749e9a8669f74580bb55d4ee",
    "/nfs/hpc/share/zhanyaol/discord-codex-private/overleaf-work/project/assets/opus5-assessment-audit.json": "6d1262986ccfcf3194b6d5f1992480f88ba91a5f63e4596c902bee4919648455"
  },
  "script_sha256": "54ca105a641d5cebb9f09613340aadaf7817cfbaf44eeca5c18d009e64a74a05"
}


==> assets/collaborator-cost-design-audit.json <==
{
  "archive_sha256": "b038626e5a4d75af3e964e54dfd181f00142a90b508d19b58012833ed630a3ae",
  "rows": {
    "Fable 5.1": {
      "run_id": "fable-5-1-002",
      "snapshot": 14,
      "hash_matched_files": 12,
      "questions": 110,
      "question_counts": {
        "coding": 38,
        "co-work": 42,
        "reasoning": 30
      },
      "output_cap_counts": {
        "5000": 26,
        "14000": 50,
        "16000": 34
      },
      "output_cap_sum": 1374000,
      "candidate_known_usd": 75.436439366,
      "helper_known_usd": 33.97796788,
      "evaluation_known_usd": 109.414407246,
      "helper_fraction": 0.31054381900188177,
      "reserved_unknown_usd": 7.1444019459999994,
      "helper_breakdown": {
        "helper-grader": {
          "cost_usd": 33.97093,
          "calls": 189
        },
        "helper-simulator": {
          "cost_usd": 0.00703788,
          "calls": 110
        }
      },
      "researcher_usage": {
        "input_tokens": 5103,
        "output_tokens": 133567,
        "cache_creation_input_tokens": 229006,
        "cache_read_input_tokens": 10958892
      },
      "reported_designer_equivalent_usd": 14.049223000000003,
      "checkpoints": [
        {
          "snapshot": "000001",
          "questions": 145,
          "caps": {
            "TOK_HLE": 16000,
            "TOK_ARXIV": 24000,
            "TOK_SCICODE": 16000,
            "TOK_LCB": 20000,
            "TOK_IF": 8000,
            "TOK_GDPVAL": 16000,
            "TOK_JUDGE_SIM": 4000,
            "TOK_JUDGE_GRADER": 12000
          }
        },
        {
          "snapshot": "000002",
          "questions": 145,
          "caps": {
            "TOK_HLE": 16000,
            "TOK_ARXIV": 24000,
            "TOK_SCICODE": 16000,
            "TOK_LCB": 20000,
            "TOK_IF": 8000,
            "TOK_GDPVAL": 16000,
            "TOK_JUDGE_SIM": 4000,
            "TOK_JUDGE_GRADER": 12000
          }
        },
        {
          "snapshot": "000003",
          "questions": 153,
          "caps": {
            "TOK_HLE": 16000,
            "TOK_ARXIV": 24000,
            "TOK_SCICODE": 16000,
            "TOK_LCB": 20000,
            "TOK_IF": 8000,
            "TOK_GDPVAL": 16000,
            "TOK_JUDGE_SIM": 4000,
            "TOK_JUDGE_GRADER": 12000
          }
        },
        {
          "snapshot": "000004",
          "questions": 153,
          "caps": {
            "TOK_HLE": 16000,
            "TOK_ARXIV": 24000,
            "TOK_SCICODE": 16000,
            "TOK_LCB": 20000,
            "TOK_IF": 8000,
            "TOK_GDPVAL": 16000,
            "TOK_JUDGE_SIM": 4000,
            "TOK_JUDGE_GRADER": 12000
          }
        },
        {
          "snapshot": "000005",
          "questions": 141,
          "caps": {
            "TOK_HLE": 20000,
            "TOK_ARXIV": 32000,
            "TOK_SCICODE": 16000,
            "TOK_LCB": 16000,
            "TOK_IF": 8000,
            "TOK_GDPVAL": 12000,
            "TOK_JUDGE_SIM": 8000,
            "TOK_JUDGE_GRADER": 12000
          }
        },
        {
          "snapshot": "000006",
          "questions": 153,
          "caps": {
            "TOK_HLE": 20000,
            "TOK_ARXIV": 32000,
            "TOK_SCICODE": 16000,
            "TOK_LCB": 16000,
            "TOK_IF": 8000,
            "TOK_GDPVAL": 12000,
            "TOK_JUDGE_SIM": 8000,
            "TOK_JUDGE_GRADER": 12000
          }
        },
        {
          "snapshot": "000007",
          "questions": 153,
          "caps": {
            "TOK_HLE": 20000,
            "TOK_ARXIV": 32000,
            "TOK_SCICODE": 16000,
            "TOK_LCB": 16000,
            "TOK_IF": 8000,
            "TOK_GDPVAL": 12000,
            "TOK_JUDGE_SIM": 8000,
            "TOK_JUDGE_GRADER": 12000
          }
        },
        {
          "snapshot": "000008",
          "questions": 122,
          "caps": {
            "TOK_HLE": 10000,
            "TOK_ARXIV": 32000,
            "TOK_SCICODE": 10000,
            "TOK_LCB": 12000,
            "TOK_IF": 5000,
            "TOK_GDPVAL": 8000,
            "TOK_JUDGE_SIM": 8000,
            "TOK_JUDGE_GRADER": 8000
          }
        },
        {
          "snapshot": "000009",
          "questions": 110,
          "caps": {
            "TOK_HLE": 14000,
            "TOK_ARXIV": 32000,
            "TOK_SCICODE": 14000,
            "TOK_LCB": 16000,
            "TOK_IF": 5000,
            "TOK_GDPVAL": 8000,
            "TOK_JUDGE_SIM": 8000,
            "TOK_JUDGE_GRADER": 8000
          }
        },
        {
          "snapshot": "000010",
          "questions": 110,
          "caps": {
            "TOK_HLE": 14000,
            "TOK_ARXIV": 32000,
            "TOK_SCICODE": 14000,
            "TOK_LCB": 16000,
            "TOK_IF": 5000,
            "TOK_GDPVAL": 8000,
            "TOK_JUDGE_SIM": 8000,
            "TOK_JUDGE_GRADER": 8000
          }
        },
        {
          "snapshot": "000011",
          "questions": 110,
          "caps": {
            "TOK_HLE": 14000,
            "TOK_ARXIV": 32000,
            "TOK_SCICODE": 14000,
            "TOK_LCB": 16000,
            "TOK_IF": 5000,
            "TOK_GDPVAL": 8000,
            "TOK_JUDGE_SIM": 8000,
            "TOK_JUDGE_GRADER": 8000
          }
        },
        {
          "snapshot": "000012",
          "questions": 110,
          "caps": {
            "TOK_HLE": 14000,
            "TOK_ARXIV": 32000,
            "TOK_SCICODE": 14000,
            "TOK_LCB": 16000,
            "TOK_IF": 5000,
            "TOK_GDPVAL": 8000,
            "TOK_JUDGE_SIM": 8000,
            "TOK_JUDGE_GRADER": 8000
          }
        },
        {
          "snapshot": "000013",
          "questions": 110,
          "caps": {
            "TOK_HLE": 14000,
            "TOK_ARXIV": 32000,
            "TOK_SCICODE": 14000,
            "TOK_LCB": 16000,
            "TOK_IF": 5000,
            "TOK_GDPVAL": 16000,
            "TOK_JUDGE_SIM": 8000,
            "TOK_JUDGE_GRADER": 8000
          }
        },
        {
          "snapshot": "000014",
          "questions": 110,
          "caps": {
            "TOK_HLE": 14000,
            "TOK_ARXIV": 32000,
            "TOK_SCICODE": 14000,
            "TOK_LCB": 16000,
            "TOK_IF": 5000,
            "TOK_GDPVAL": 16000,
            "TOK_JUDGE_SIM": 8000,
            "TOK_JUDGE_GRADER": 8000
          }
        }
      ]
    },
    "Fable 5": {
      "run_id": "fable-5-001",
      "snapshot": 10,
      "hash_matched_files": 6,
      "questions": 118,
      "question_counts": {
        "coding": 44,
        "co-work": 34,
        "reasoning": 40
      },
      "output_cap_counts": {
        "16384": 78,
        "24576": 40
      },
      "output_cap_sum": 2260992,
      "candidate_known_usd": 100.000523846,
      "helper_known_usd": 18.02055262,
      "evaluation_known_usd": 118.021076466,
      "helper_fraction": 0.15268927516680833,
      "reserved_unknown_usd": 1.9747161,
      "helper_breakdown": {
        "helper-grader": {
          "cost_usd": 18.016705,
          "calls": 73
        },
        "helper-simulator": {
          "cost_usd": 0.00384762,
          "calls": 92
        }
      },
      "researcher_usage": {
        "input_tokens": 178,
        "output_tokens": 148362,
        "cache_creation_input_tokens": 200396,
        "cache_read_input_tokens": 10723756
      },
      "reported_designer_equivalent_usd": 22.151556000000003,
      "checkpoints": [
        {
          "snapshot": "000001",
          "questions": 118,
          "caps": {}
        },
        {
          "snapshot": "000002",
          "questions": 118,
          "caps": {}
        },
        {
          "snapshot": "000003",
          "questions": 118,
          "caps": {}
        },
        {
          "snapshot": "000004",
          "questions": 118,
          "caps": {}
        },
        {
          "snapshot": "000005",
          "questions": 118,
          "caps": {}
        },
        {
          "snapshot": "000006",
          "questions": 118,
          "caps": {}
        },
        {
          "snapshot": "000007",
          "questions": 118,
          "caps": {}
        },
        {
          "snapshot": "000008",
          "questions": 118,
          "caps": {}
        },
        {
          "snapshot": "000009",
          "questions": 118,
          "caps": {}
        },
        {
          "snapshot": "000010",
          "questions": 118,
          "caps": {}
        }
      ]
    },
    "Opus 5": {
      "run_id": "opus-5-001",
      "snapshot": 4,
      "hash_matched_files": 17,
      "questions": 108,
      "question_counts": {
        "coding": 22,
        "co-work": 28,
        "reasoning": 58
      },
      "output_cap_counts": {
        "8000": 28,
        "16000": 22,
        "24000": 58
      },
      "output_cap_sum": 1968000,
      "candidate_known_usd": 105.21924656,
      "helper_known_usd": 0.01931088,
      "evaluation_known_usd": 105.23855744,
      "helper_fraction": 0.000183496243864895,
      "reserved_unknown_usd": 7.67831481,
      "helper_breakdown": {
        "helper-simulator": {
          "cost_usd": 0.01931088,
          "calls": 281
        }
      },
      "researcher_usage": {
        "input_tokens": 322,
        "output_tokens": 267036,
        "cache_creation_input_tokens": 318011,
        "cache_read_input_tokens": 30109298
      },
      "reported_designer_equivalent_usd": 24.912269,
      "checkpoints": [
        {
          "snapshot": "000001",
          "questions": 108,
          "caps": {}
        },
        {
          "snapshot": "000002",
          "questions": 108,
          "caps": {}
        },
        {
          "snapshot": "000003",
          "questions": 108,
          "caps": {}
        },
        {
          "snapshot": "000004",
          "questions": 108,
          "caps": {}
        }
      ]
    },
    "Grok 4.7": {
      "questions": 107,
      "output_cap_sum": 114688,
      "output_cap_counts": {
        "768": 40,
        "1024": 38,
        "1280": 6,
        "1536": 19,
        "2048": 4
      },
      "candidate_known_usd": 8.631479594,
      "helper_known_usd": 0.0,
      "evaluation_known_usd": 8.631479594,
      "reserved_unknown_usd": 28.42581695,
      "accounting_basis": "Existing recorded API charges plus cached-token-aware login estimate; no assessment helper path."
    }
  },
  "new_model_calls": 0,
  "job_id": null,
  "evidence_scope": "Frozen files, research logs/tool outputs and framework accounting summaries; archive does not contain final per-call ledger/response records.",
  "allowance_definition": "Sum of requested candidate output caps for one full suite; excludes helpers/retries; not observed token usage or a billing bound.",
  "accounting_definition": "Known evaluation-wallet charges partitioned by candidate versus helper handles; reservations separate. Researcher subscription costs are reported equivalents, not a subscription invoice.",
  "sources_sha256": {
    "/nfs/hpc/share/zhanyaol/discord-codex-private/overleaf-work/project/assets/cost-quality.json": "bd78a0861b484ccca03cc2189ff43edc7ee097efa0e3da2fb1528a4135963453",
    "/nfs/stak/users/zhanyaol/OSWorld-private/researcher-trajectories-fable51-fable5-opus5.zip": "b038626e5a4d75af3e964e54dfd181f00142a90b508d19b58012833ed630a3ae",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/freeze.json": "a0a3f3b2c916de45b71b90f14776171f6821faa48c75469753ae4de6c4f44655",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000014/README.md": "40fc241523d46ef3f49f5ec24dccb850d97e3391e24f58e4f30802cc9c08d90b",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000014/arxivmath_items.json": "4f53cda18c2baa0c0354bb5f9a3ecbe5ed12ab4d8e11ba873c2f11161202b945",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000014/build_manifest.py": "97deda4427e08b12f649c92db65f563c948ddce6cd00413a741f6bafb41eab69",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000014/cowork_if.py": "1f58f59ac30ebcd55f9b4db6692f97ccb8448a8f8c50cca352277d2735b440c0",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000014/evaluation.json": "908edd752b02eb7c37493df0923f3d049166f11cb8eda00a33fa33ab0bce04bf",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000014/gdpval_items.json": "7fb3f82e748acdac27f3065fa3b41c08dca47614fb78c8f0865d51815ede8cbe",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000014/hle_items.json": "095f9030e1a8589429dcef3f369698e9d7587d39f25c6e38eefb0dbe2f064ba9",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000014/lcb_exec.py": "6eed3e62601c788f05b66425624ff5439101f5be80f47d357d6c70a2731b2eca",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000014/lcb_items.json": "44cf82a3e17366b5b86a15a45747742140c62cbaa0f341f37093d7b35defe626",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000014/run.py": "45e14fb72e5ac0d388598740dbb41e8710e18f5b09e20372f497090f38c39d16",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000014/scicode_items.json": "0ae0d19ebf159c78b9895bc85d6279417b28f3079eb6befea738e41a44775f76",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000014/sdk/research_sdk.py": "7c5aaaf63d4b51f57bd3a71752897abd3015dd4926416e2eb7dd1a73c7e8ee5d",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/result.json": "d2e4d7790ef75c5303eccbdab5a8c63c8dfa53ea42b2ae4ee6b3c4928d0056e9",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000001/evaluation.json": "b372acb5879def3bf3588cc021dc9cdd480c5f1fd1d3d6ef5dcc6645457f6baa",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000001/run.py": "4979077d57f094210963730e90421062e1a2af0f134b9daa649183034074e3e5",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000002/evaluation.json": "b372acb5879def3bf3588cc021dc9cdd480c5f1fd1d3d6ef5dcc6645457f6baa",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000002/run.py": "4979077d57f094210963730e90421062e1a2af0f134b9daa649183034074e3e5",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000003/evaluation.json": "cc58b9df524af0e61e1ea7a3294b56570e9fb6d879b67c480296f58074f3f17a",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000003/run.py": "4979077d57f094210963730e90421062e1a2af0f134b9daa649183034074e3e5",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000004/evaluation.json": "cc58b9df524af0e61e1ea7a3294b56570e9fb6d879b67c480296f58074f3f17a",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000004/run.py": "4979077d57f094210963730e90421062e1a2af0f134b9daa649183034074e3e5",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000005/evaluation.json": "fef157727f7fc9ec5d19cad7184c4d66fdbda339709789ed513d903d66c97509",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000005/run.py": "ef12996399686f0061e0e55105441dae5bb8dbbe45427898b2b00c36d422de23",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000006/evaluation.json": "ac046278b9e447afb85152bcba4a6e2b12cfae769f2e720d4da13831b760d218",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000006/run.py": "ef12996399686f0061e0e55105441dae5bb8dbbe45427898b2b00c36d422de23",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000007/evaluation.json": "ac046278b9e447afb85152bcba4a6e2b12cfae769f2e720d4da13831b760d218",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000007/run.py": "ef12996399686f0061e0e55105441dae5bb8dbbe45427898b2b00c36d422de23",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000008/evaluation.json": "2aec6225f3db3b23b5d521f20bda6edc07cc2414a078eceebbbcba5741253d73",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000008/run.py": "8c32425a424e041ab11bdad18af3e1b4164c7a91db1f37a4637389e04387ab38",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000009/evaluation.json": "941d8733a21947a2e56195f8bfb7283872b235d7cd7f1d324477c7dad5ea4f6b",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000009/run.py": "61829703b3c58c02ec1b60a86a0e7f0ae278ba4179d48923dad7a3ea6fd1240d",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000010/evaluation.json": "941d8733a21947a2e56195f8bfb7283872b235d7cd7f1d324477c7dad5ea4f6b",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000010/run.py": "61829703b3c58c02ec1b60a86a0e7f0ae278ba4179d48923dad7a3ea6fd1240d",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000011/evaluation.json": "941d8733a21947a2e56195f8bfb7283872b235d7cd7f1d324477c7dad5ea4f6b",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000011/run.py": "61829703b3c58c02ec1b60a86a0e7f0ae278ba4179d48923dad7a3ea6fd1240d",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000012/evaluation.json": "941d8733a21947a2e56195f8bfb7283872b235d7cd7f1d324477c7dad5ea4f6b",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000012/run.py": "61829703b3c58c02ec1b60a86a0e7f0ae278ba4179d48923dad7a3ea6fd1240d",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000013/evaluation.json": "908edd752b02eb7c37493df0923f3d049166f11cb8eda00a33fa33ab0bce04bf",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000013/run.py": "45e14fb72e5ac0d388598740dbb41e8710e18f5b09e20372f497090f38c39d16",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/researcher-trace-1/attempt-001/claude.stdout": "c5f62febdb2f13f4bb5c23ca38126a0ff9cd73b5e9e63c060678d00ddfd21dc8",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/freeze.json": "4369392966cca2d00be901fa5defcc4c319bc2f26f16e5a92de3fff5d21ab909",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000010/MEASUREMENTS.md": "7892f8f8ab9e76961f88c7d1ade5b85b544701bc99b48f3019d23c7036153180",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000010/README.md": "d36c87496b3fee6c02aeed61c57bd3d420369684db2b5c726b5581e41f10468c",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000010/assets/questions.json": "53e4dcc112f250f8729101c3abe93e6b51ac6d9a8a927afe735367c633cabc99",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000010/evaluation.json": "de73ab1c82f0a8154397af8c22c22fd57213df2c8e05515bee3cce0165d914fa",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000010/research_sdk.py": "7c5aaaf63d4b51f57bd3a71752897abd3015dd4926416e2eb7dd1a73c7e8ee5d",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000010/run.py": "f3a6b33974165c22aad455891f7e398d28e662c80d614b2308d724639620343d",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/result.json": "80ac1aad04317bfee943efd29fffdfa3b567fc46c2a680d9dd79e955815d5bc9",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000001/evaluation.json": "de73ab1c82f0a8154397af8c22c22fd57213df2c8e05515bee3cce0165d914fa",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000001/run.py": "b51217c33f774297ba78add784be6ef764ad56d4ebd3aa936f0f883da280a08c",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000002/evaluation.json": "de73ab1c82f0a8154397af8c22c22fd57213df2c8e05515bee3cce0165d914fa",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000002/run.py": "b51217c33f774297ba78add784be6ef764ad56d4ebd3aa936f0f883da280a08c",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000003/evaluation.json": "de73ab1c82f0a8154397af8c22c22fd57213df2c8e05515bee3cce0165d914fa",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000003/run.py": "3e5ee998a14469abf262d42997a0c77b3ba879f086c4b23ffff70e9e5bbd1888",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000004/evaluation.json": "de73ab1c82f0a8154397af8c22c22fd57213df2c8e05515bee3cce0165d914fa",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000004/run.py": "3e5ee998a14469abf262d42997a0c77b3ba879f086c4b23ffff70e9e5bbd1888",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000005/evaluation.json": "de73ab1c82f0a8154397af8c22c22fd57213df2c8e05515bee3cce0165d914fa",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000005/run.py": "573805dbd9ed87e40e2fa850b7bb2734fd10183125bce6b529c5934c69d2b8a8",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000006/evaluation.json": "de73ab1c82f0a8154397af8c22c22fd57213df2c8e05515bee3cce0165d914fa",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000006/run.py": "f3a6b33974165c22aad455891f7e398d28e662c80d614b2308d724639620343d",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000007/evaluation.json": "de73ab1c82f0a8154397af8c22c22fd57213df2c8e05515bee3cce0165d914fa",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000007/run.py": "f3a6b33974165c22aad455891f7e398d28e662c80d614b2308d724639620343d",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000008/evaluation.json": "de73ab1c82f0a8154397af8c22c22fd57213df2c8e05515bee3cce0165d914fa",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000008/run.py": "f3a6b33974165c22aad455891f7e398d28e662c80d614b2308d724639620343d",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000009/evaluation.json": "de73ab1c82f0a8154397af8c22c22fd57213df2c8e05515bee3cce0165d914fa",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/research-checkpoints/000009/run.py": "f3a6b33974165c22aad455891f7e398d28e662c80d614b2308d724639620343d",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-001/researcher-trace-1/attempt-001/claude.stdout": "24f0e19a9a399c60569f979cabc6fb73f3b68279cb7768125525938ce1654e57",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/freeze.json": "29e24a0f1bb83ab5621b4c4fa5cb5d3029b41bf09416842e800569e4f2f69daf",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/README.md": "95902f4515069764f68747514579a4d956ea28fe997f089aa6f5c5440e49d55b",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/assets/arxiv_items.json": "d6fb2b731c93e12d127cdbb8118d21704fd8ac74a131153bfc7286cebb238869",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/assets/hle_items.json": "27ef2d58995de303bd7b5e27fb8c42ad85111e34cddc97c8bdeb5813745a3a08",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/assets/synthetic_answers.json": "d898269d306bdf20d1e7c53513380564e90f2d83fe70958cbc690369a183beff",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/bench.py": "2976749565e55257df10d8cdaca1c19ee58088ebae233e32b9ea8773a8bcd92a",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/build.py": "4d02cef0db99826035f5e1e962a3eae3b428cb7f1ab7112f4994df9234fcfce3",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/checks.py": "53d39a9743958008a25d485ba7d31f1a5177b36fe0a5eb675ecff233d9de272e",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/evaluation.json": "81aae1a8aacb7072c77a8b8d39e2cfcc2af9f7b978cbff8432da154641df0435",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/fam_coding_a.py": "537f763a65999bba80e8225e78068f99dc744a0d4d76d8b4244c2d3f87bf1a2c",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/fam_coding_b.py": "cd06544774c2d0cb6820e7b7e1ed3b2f2917091ccd4a09375d034eef71e2f850",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/fam_cowork.py": "c9cca344a9a2b73ce5c7166b2c04f5c7128c94978858da2eca2d04844d1252b9",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/fam_cowork_deliverables.py": "8f1cfc5b1f92e9a88c128ce21b6ed745fa66c29c789994bc4dc7ca7f60c01392",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/fam_cowork_extra.py": "aeb7c5332a892b7aa468ffade5a967aeb808e916d07f846da7a30f685de3d3ed",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/fam_reasoning.py": "150cd3952ed05febcddbd7403afdbd8549baee7b43d805f59af09c15bf616a2c",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/graders.py": "ee0ac4737810173406311da23bb404cbbd51bb9ad3cd015534143e4bc1b9fb0f",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/research_sdk.py": "7c5aaaf63d4b51f57bd3a71752897abd3015dd4926416e2eb7dd1a73c7e8ee5d",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000004/run.py": "8b940f884cb1a10034044fc99d6501f14636f46462b2128e9cd4177b5f5012b9",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/result.json": "60560a36fa2cd8c50cf425f75dfce3edbd2b1c465319b10360ecdb1936e3724e",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000001/evaluation.json": "81aae1a8aacb7072c77a8b8d39e2cfcc2af9f7b978cbff8432da154641df0435",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000001/run.py": "8b940f884cb1a10034044fc99d6501f14636f46462b2128e9cd4177b5f5012b9",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000002/evaluation.json": "81aae1a8aacb7072c77a8b8d39e2cfcc2af9f7b978cbff8432da154641df0435",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000002/run.py": "8b940f884cb1a10034044fc99d6501f14636f46462b2128e9cd4177b5f5012b9",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000003/evaluation.json": "81aae1a8aacb7072c77a8b8d39e2cfcc2af9f7b978cbff8432da154641df0435",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/research-checkpoints/000003/run.py": "8b940f884cb1a10034044fc99d6501f14636f46462b2128e9cd4177b5f5012b9",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/researcher-trace-1/attempt-001/claude.stdout": "ce351a14bf6a369fd3f9b75e20be6bbe2384a51c0e4b1048ef0569a7481dd5c6",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/runs/r-grok-4.7/acceptance-input/suite/evaluation.json": "1ead4f79e17ad59d329f7b392504e4c713f2248693a6cf4f8b4cae382a0165cd",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/runs/r-grok-4.7/acceptance-input/suite/grader_spec.json": "bf04883da79983618779f1ed39beb2417d24c7b00acc50cda931bd78753a6784"
  },
  "script_sha256": "88774ab78a81ef1d402aee18552e06a74f6cedbabf06b4e2a423f14dd29683c8"
}


==> assets/cost-quality.json <==
{
  "rows": [
    {
      "name": "Astra",
      "key": "Astra",
      "designer": 61.3400025,
      "development": 15.519241295,
      "evaluation": 50.26398989,
      "total": 127.123233685,
      "unresolved": {
        "designer": 0,
        "development": 1.328363644,
        "evaluation": 32.721843584
      },
      "Q": 0.8561488398444195,
      "PA": 69.53750944822373,
      "domains": {
        "coding": {
          "Q": 0.7508472557385579,
          "PA": 58.01497113997114
        },
        "co-work": {
          "Q": 0.9628563047405789,
          "PA": 77.98268398268398
        },
        "reasoning": {
          "Q": 0.88890623322921,
          "PA": 78.50729517396185
        }
      },
      "questions": 112,
      "completed_item_measurements": 1444,
      "eval_per_record_diagnostic": 0.034808857264542935,
      "eval_fraction_of_total": 0.39539577804124826,
      "imputed": false,
      "external_cost_report": false,
      "group": "Other researchers"
    },
    {
      "name": "GLM-5.3",
      "key": "GLM5.3",
      "designer": 13.1311804,
      "development": 12.990780448,
      "evaluation": 44.084754513,
      "total": 70.206715361,
      "unresolved": {
        "designer": 0,
        "development": 1.330346944,
        "evaluation": 5.342228956
      },
      "Q": 0.8370133414599131,
      "PA": 64.71698275269704,
      "domains": {
        "coding": {
          "Q": 0.7453416099643195,
          "PA": 54.95430495430496
        },
        "co-work": {
          "Q": 0.921681523776166,
          "PA": 73.54521404521405
        },
        "reasoning": {
          "Q": 0.8792431672573457,
          "PA": 69.52861952861953
        }
      },
      "questions": 100,
      "completed_item_measurements": null,
      "eval_per_record_diagnostic": null,
      "eval_fraction_of_total": 0.627927888184457,
      "imputed": false,
      "external_cost_report": false,
      "group": "Other researchers"
    },
    {
      "name": "Sol",
      "key": "Sol",
      "designer": 43.8341064,
      "development": 19.892008827,
      "evaluation": 25.886308169,
      "total": 89.612423396,
      "unresolved": {
        "designer": 0,
        "development": 9.752317492,
        "evaluation": 52.783447764
      },
      "Q": 0.7812863329315272,
      "PA": 63.32100769600769,
      "domains": {
        "coding": {
          "Q": 0.7284034018839626,
          "PA": 63.76954064454065
        },
        "co-work": {
          "Q": 0.812551363716363,
          "PA": 54.73833573833574
        },
        "reasoning": {
          "Q": 0.8349438103852632,
          "PA": 76.72839506172839
        }
      },
      "questions": 216,
      "completed_item_measurements": null,
      "eval_per_record_diagnostic": null,
      "eval_fraction_of_total": 0.2888696364633241,
      "imputed": false,
      "external_cost_report": false,
      "group": "Other researchers"
    },
    {
      "name": "Kimi K3",
      "key": "K3",
      "designer": 7.6327059825,
      "development": 13.302266827,
      "evaluation": 33.58860621,
      "total": 54.523579019500005,
      "unresolved": {
        "designer": 0.0,
        "development": 3.52677286,
        "evaluation": 7.339171292
      },
      "Q": 0.8382727689724194,
      "PA": 74.57693430907717,
      "domains": {
        "coding": {
          "Q": 0.7482041310470965,
          "PA": 67.60672198172198
        },
        "co-work": {
          "Q": 0.9178520021930339,
          "PA": 81.86916786916787
        },
        "reasoning": {
          "Q": 0.8857779894553748,
          "PA": 76.36363636363637
        }
      },
      "questions": 107,
      "completed_item_measurements": 1391,
      "eval_per_record_diagnostic": 0.02414709289000719,
      "eval_fraction_of_total": 0.6160381767672891,
      "imputed": false,
      "external_cost_report": false,
      "group": "Other researchers"
    },
    {
      "name": "DeepSeek V4 Pro",
      "key": "DS Pro",
      "designer": 32.9179448,
      "development": 18.063857457,
      "evaluation": 27.340409924,
      "total": 78.322212181,
      "unresolved": {
        "designer": 0,
        "development": 0,
        "evaluation": 11.965072564
      },
      "Q": 0.82550609139781,
      "PA": 63.50052394695251,
      "domains": {
        "coding": {
          "Q": 0.7314212023673952,
          "PA": 59.98827561327561
        },
        "co-work": {
          "Q": 0.9119195960471008,
          "PA": 65.25324675324676
        },
        "reasoning": {
          "Q": 0.8696533617098215,
          "PA": 67.60381593714926
        }
      },
      "questions": 119,
      "completed_item_measurements": null,
      "eval_per_record_diagnostic": null,
      "eval_fraction_of_total": 0.3490760687506787,
      "imputed": false,
      "external_cost_report": false,
      "group": "Other researchers"
    },
    {
      "name": "Grok 4.7",
      "key": "Grok",
      "designer": 33.591264,
      "development": 1.875412028,
      "evaluation": 8.631479594,
      "total": 44.098155622,
      "unresolved": {
        "designer": 15.583736,
        "development": 1.3299971439999998,
        "evaluation": 28.42581695
      },
      "Q": 0.8057274500802758,
      "PA": 74.86952861952862,
      "domains": {
        "coding": {
          "Q": 0.7281697347151155,
          "PA": 72.17051467051468
        },
        "co-work": {
          "Q": 0.9180107673512528,
          "PA": 77.81457431457432
        },
        "reasoning": {
          "Q": 0.7737040186923018,
          "PA": 75.35914702581368
        }
      },
      "questions": 107,
      "completed_item_measurements": 1308,
      "eval_per_record_diagnostic": 0.00659899051529052,
      "eval_fraction_of_total": 0.19573334694510142,
      "imputed": false,
      "external_cost_report": false,
      "group": "Other researchers"
    },
    {
      "name": "Fable 5",
      "key": "Fable5",
      "designer": 22.15,
      "development": 18.06,
      "evaluation": 118.02,
      "total": 158.23,
      "unresolved": {
        "designer": null,
        "development": null,
        "evaluation": 1.97
      },
      "Q": 0.7444127556185336,
      "PA": 42.07444341372913,
      "domains": {
        "coding": {
          "Q": 0.6873325962962963,
          "PA": 48.946308321308315
        },
        "co-work": {
          "Q": 0.8712269928133332,
          "PA": 40.79341029341029
        },
        "reasoning": {
          "Q": 0.6472160122716755,
          "PA": 30.465768799102133
        }
      },
      "questions": 118,
      "completed_item_measurements": 1108,
      "eval_per_record_diagnostic": 0.10651624548736462,
      "eval_fraction_of_total": 0.7458762560829173,
      "imputed": true,
      "external_cost_report": true,
      "group": "Fable / Opus"
    },
    {
      "name": "Fable 5.1",
      "key": "Fable",
      "designer": 14.05,
      "development": 21.44,
      "evaluation": 109.41,
      "total": 144.9,
      "unresolved": {
        "designer": null,
        "development": null,
        "evaluation": null
      },
      "Q": 0.8822992070429918,
      "PA": 67.80169896241325,
      "domains": {
        "coding": {
          "Q": 0.8110735121759259,
          "PA": 62.48406685906686
        },
        "co-work": {
          "Q": 0.9583620981144116,
          "PA": 71.82347282347283
        },
        "reasoning": {
          "Q": 0.8979791116580907,
          "PA": 71.73400673400673
        }
      },
      "questions": 110,
      "completed_item_measurements": 1430,
      "eval_per_record_diagnostic": 0.07651048951048951,
      "eval_fraction_of_total": 0.7550724637681159,
      "imputed": false,
      "external_cost_report": true,
      "group": "Fable / Opus"
    },
    {
      "name": "Opus 5",
      "key": "Opus5",
      "designer": 24.91,
      "development": 21.25,
      "evaluation": 105.24,
      "total": 151.4,
      "unresolved": {
        "designer": null,
        "development": null,
        "evaluation": 7.68
      },
      "Q": 0.8761286477921423,
      "PA": 64.8781179138322,
      "domains": {
        "coding": {
          "Q": 0.7937342280231482,
          "PA": 53.776455026455025
        },
        "co-work": {
          "Q": 0.9492861715603012,
          "PA": 72.37277537277537
        },
        "reasoning": {
          "Q": 0.9189882810498656,
          "PA": 74.59034792368125
        }
      },
      "questions": 108,
      "completed_item_measurements": 1404,
      "eval_per_record_diagnostic": 0.07495726495726496,
      "eval_fraction_of_total": 0.695112285336856,
      "imputed": false,
      "external_cost_report": true,
      "group": "Fable / Opus"
    }
  ],
  "sources": {
    "/nfs/hpc/share/zhanyaol/MyContext-self-evaluation-benchmark/experiments/2026-09-22-stage-costs/audit.json": "3cb36bafcac0a60bc40016d31c9b6c44303fa2f8a657d92b2e4c49fa4747fe6a",
    "/nfs/hpc/share/zhanyaol/discord-codex-private/overleaf-work/project/assets/pa-mse-audit.json": "1e8ce529bf84a36446ad6ce832ff7cad619badc57c0b3dfc7ac6cb44c870f56c",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/fable-collaborator-20260921/message.txt": "cb4fb4b48b4a09be798fcc7fec73a297111f750d48ee543afca3f98bb2c35714",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/fable-collaborator-20260922/message.txt": "86be4acaee010a683983ba571b4c9640aeca3225bf9863736a1644850914b010",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/opus-collaborator-20260922/message.txt": "3e6fcca347156528a112a660e604d16a19abdfd17a0d919d84dcb44ff77efddd"
  },
  "evaluation_charge_groups": {
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/runs/r-gpt-6-astra/gateway/ledger.sqlite": [
      {
        "model": "development-01",
        "calls": 34,
        "known_usd": 11.737665
      },
      {
        "model": "holdout-01",
        "calls": 34,
        "known_usd": 11.102615
      },
      {
        "model": "holdout-02",
        "calls": 34,
        "known_usd": 7.818066
      },
      {
        "model": "holdout-07",
        "calls": 38,
        "known_usd": 5.97655545
      },
      {
        "model": "helper-grader",
        "calls": 46,
        "known_usd": 5.41331
      },
      {
        "model": "development-12",
        "calls": 68,
        "known_usd": 3.166154087
      },
      {
        "model": "development-06",
        "calls": 34,
        "known_usd": 1.4380134
      },
      {
        "model": "holdout-11",
        "calls": 35,
        "known_usd": 1.436897
      },
      {
        "model": "sealed-new-04",
        "calls": 34,
        "known_usd": 0.9778868999999999
      },
      {
        "model": "sealed-new-06",
        "calls": 34,
        "known_usd": 0.7179001
      },
      {
        "model": "sealed-new-01",
        "calls": 36,
        "known_usd": 0.15893064
      },
      {
        "model": "development-08",
        "calls": 34,
        "known_usd": 0.12115956
      },
      {
        "model": "sealed-new-03",
        "calls": 34,
        "known_usd": 0.10355196
      },
      {
        "model": "sealed-new-05",
        "calls": 34,
        "known_usd": 0.095284793
      }
    ],
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/glm53-expanded-20260919/runs/r-glm-5.3/gateway/ledger.sqlite": [
      {
        "model": "development-01",
        "calls": 100,
        "known_usd": 11.952735
      },
      {
        "model": "holdout-01",
        "calls": 100,
        "known_usd": 10.9951
      },
      {
        "model": "holdout-02",
        "calls": 100,
        "known_usd": 7.16614
      },
      {
        "model": "holdout-07",
        "calls": 100,
        "known_usd": 5.27156805
      },
      {
        "model": "sealed-new-04",
        "calls": 100,
        "known_usd": 2.2253939999999997
      },
      {
        "model": "development-12",
        "calls": 79,
        "known_usd": 1.9172155079999997
      },
      {
        "model": "development-06",
        "calls": 100,
        "known_usd": 1.5768178499999999
      },
      {
        "model": "holdout-11",
        "calls": 100,
        "known_usd": 1.297052
      },
      {
        "model": "sealed-new-06",
        "calls": 101,
        "known_usd": 1.1075408
      },
      {
        "model": "sealed-new-03",
        "calls": 101,
        "known_usd": 0.17685962
      },
      {
        "model": "sealed-new-01",
        "calls": 100,
        "known_usd": 0.17261264
      },
      {
        "model": "development-08",
        "calls": 100,
        "known_usd": 0.11839776
      },
      {
        "model": "sealed-new-05",
        "calls": 100,
        "known_usd": 0.107321285
      }
    ],
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/sol-reprompt-3h-20260915/runs/r-gpt-5.6-sol/gateway/ledger.sqlite": [
      {
        "model": "development-12",
        "calls": 75,
        "known_usd": 4.899465740999999
      },
      {
        "model": "holdout-01",
        "calls": 102,
        "known_usd": 4.5282725
      },
      {
        "model": "holdout-02",
        "calls": 102,
        "known_usd": 2.357269
      },
      {
        "model": "holdout-07",
        "calls": 109,
        "known_usd": 1.6770825
      },
      {
        "model": "helper-grader",
        "calls": 20,
        "known_usd": 1.19757
      },
      {
        "model": "holdout-11",
        "calls": 279,
        "known_usd": 0.728939
      },
      {
        "model": "development-06",
        "calls": 69,
        "known_usd": 0.0150723
      }
    ],
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/kimi3-expanded-20260920/runs/r-kimi-k3/gateway/ledger.sqlite": [
      {
        "model": "development-01",
        "calls": 107,
        "known_usd": 8.927325
      },
      {
        "model": "holdout-01",
        "calls": 107,
        "known_usd": 5.8436875
      },
      {
        "model": "development-12",
        "calls": 118,
        "known_usd": 5.278852345
      },
      {
        "model": "holdout-07",
        "calls": 107,
        "known_usd": 4.33764585
      },
      {
        "model": "holdout-02",
        "calls": 107,
        "known_usd": 4.194715
      },
      {
        "model": "sealed-new-04",
        "calls": 107,
        "known_usd": 1.6531913999999996
      },
      {
        "model": "development-06",
        "calls": 107,
        "known_usd": 1.15304355
      },
      {
        "model": "holdout-11",
        "calls": 107,
        "known_usd": 0.932007
      },
      {
        "model": "sealed-new-06",
        "calls": 107,
        "known_usd": 0.8031377000000001
      },
      {
        "model": "sealed-new-01",
        "calls": 107,
        "known_usd": 0.13875556
      },
      {
        "model": "sealed-new-03",
        "calls": 108,
        "known_usd": 0.12590006
      },
      {
        "model": "development-08",
        "calls": 107,
        "known_usd": 0.07721838
      },
      {
        "model": "sealed-new-05",
        "calls": 107,
        "known_usd": 0.07150904500000001
      },
      {
        "model": "helper-simulator",
        "calls": 769,
        "known_usd": 0.051617819999999995
      }
    ],
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/deepseek-pro-expanded-20260920/runs/r-deepseek-v4-pro/gateway/ledger.sqlite": [
      {
        "model": "development-01",
        "calls": 119,
        "known_usd": 6.86615
      },
      {
        "model": "holdout-01",
        "calls": 119,
        "known_usd": 5.78672
      },
      {
        "model": "development-12",
        "calls": 136,
        "known_usd": 4.734136026
      },
      {
        "model": "holdout-02",
        "calls": 119,
        "known_usd": 3.549188
      },
      {
        "model": "holdout-07",
        "calls": 119,
        "known_usd": 2.7987228
      },
      {
        "model": "sealed-new-04",
        "calls": 119,
        "known_usd": 1.3473329999999997
      },
      {
        "model": "development-06",
        "calls": 119,
        "known_usd": 0.78031365
      },
      {
        "model": "holdout-11",
        "calls": 119,
        "known_usd": 0.658926
      },
      {
        "model": "sealed-new-06",
        "calls": 119,
        "known_usd": 0.537927
      },
      {
        "model": "sealed-new-01",
        "calls": 119,
        "known_usd": 0.09785762
      },
      {
        "model": "sealed-new-03",
        "calls": 119,
        "known_usd": 0.08318096
      },
      {
        "model": "development-08",
        "calls": 119,
        "known_usd": 0.05493042
      },
      {
        "model": "sealed-new-05",
        "calls": 120,
        "known_usd": 0.045024448
      }
    ],
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/runs/r-grok-4.7/gateway/ledger.sqlite": [
      {
        "model": "development-12",
        "calls": 107,
        "known_usd": 1.1408089849999998
      },
      {
        "model": "sealed-new-04",
        "calls": 107,
        "known_usd": 0.34111739999999996
      },
      {
        "model": "holdout-07",
        "calls": 40,
        "known_usd": 0.17697075
      },
      {
        "model": "sealed-new-06",
        "calls": 107,
        "known_usd": 0.16672520000000002
      },
      {
        "model": "development-06",
        "calls": 107,
        "known_usd": 0.16175414999999999
      },
      {
        "model": "holdout-11",
        "calls": 107,
        "known_usd": 0.155206
      },
      {
        "model": "sealed-new-01",
        "calls": 107,
        "known_usd": 0.03460218
      },
      {
        "model": "sealed-new-03",
        "calls": 107,
        "known_usd": 0.032984030000000004
      },
      {
        "model": "sealed-new-05",
        "calls": 107,
        "known_usd": 0.015313559000000001
      },
      {
        "model": "development-08",
        "calls": 107,
        "known_usd": 0.01058454
      }
    ],
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/frozen-panel-expansion-20260919/sol/gateway/ledger.sqlite": [
      {
        "model": "helper-grader",
        "calls": 83,
        "known_usd": 7.68933
      },
      {
        "model": "sealed-new-04",
        "calls": 216,
        "known_usd": 1.5528425999999997
      },
      {
        "model": "sealed-new-06",
        "calls": 216,
        "known_usd": 0.8578339
      },
      {
        "model": "sealed-new-01",
        "calls": 216,
        "known_usd": 0.15639898
      },
      {
        "model": "sealed-new-03",
        "calls": 216,
        "known_usd": 0.14981543
      },
      {
        "model": "sealed-new-05",
        "calls": 216,
        "known_usd": 0.07641621800000001
      }
    ]
  },
  "statistics": {
    "fable_opus_design_range": [
      14.05,
      24.91
    ],
    "fable_opus_eval_range": [
      105.24,
      118.02
    ],
    "fable_opus_eval_share_range": [
      0.695112285336856,
      0.7550724637681159
    ],
    "fable5_two_openai_charges": 52.019999999999996,
    "fable5_two_openai_fraction": 0.44077275038129127,
    "fable5_complete_fraction": 0.7222946544980443,
    "opus_helper_reported_usd": 0.019,
    "opus_helper_cost_fraction": 0.0001805397187381224
  },
  "scope": "Recorded standardized charges and reported API-equivalent costs; unresolved not invoices. Different completion/protocols; diagnostic comparison, no causal model-family attribution. Fable5 scores are 100-imputed and excluded from efficiency conclusions.",
  "new_model_calls": 0,
  "new_jobs": 0
}


==> assets/cost-story-audit.json <==
{
  "status": "observational_cross_section_not_marginal_returns",
  "known_costs_are_not_invoices": true,
  "elapsed_time_comparable_across_rows": false,
  "new_model_calls": 0,
  "rows": [
    {
      "researcher": "Astra",
      "design_usd_known": 61.3400025,
      "development_usd_known": 15.519241295,
      "build_usd_known": 76.859243795,
      "deployment_usd_known": 50.26398989,
      "total_usd_known": 127.123233685,
      "unresolved": {
        "designer": 0,
        "development": 1.328363644,
        "evaluation": 32.721843584
      },
      "ccc_x100": 22.793404695763897,
      "pa_percent": 69.53750944822373,
      "external_cost_report": false,
      "imputed_score": false
    },
    {
      "researcher": "GLM-5.3",
      "design_usd_known": 13.1311804,
      "development_usd_known": 12.990780448,
      "build_usd_known": 26.121960848,
      "deployment_usd_known": 44.084754513,
      "total_usd_known": 70.206715361,
      "unresolved": {
        "designer": 0,
        "development": 1.330346944,
        "evaluation": 5.342228956
      },
      "ccc_x100": 14.274791858812577,
      "pa_percent": 64.71698275269704,
      "external_cost_report": false,
      "imputed_score": false
    },
    {
      "researcher": "Sol",
      "design_usd_known": 43.8341064,
      "development_usd_known": 19.892008827,
      "build_usd_known": 63.72611522700001,
      "deployment_usd_known": 25.886308169,
      "total_usd_known": 89.612423396,
      "unresolved": {
        "designer": 0,
        "development": 9.752317492,
        "evaluation": 52.783447764
      },
      "ccc_x100": 16.989284998484763,
      "pa_percent": 63.32100769600769,
      "external_cost_report": false,
      "imputed_score": false
    },
    {
      "researcher": "Kimi K3",
      "design_usd_known": 7.6327059825,
      "development_usd_known": 13.302266827,
      "build_usd_known": 20.9349728095,
      "deployment_usd_known": 33.58860621,
      "total_usd_known": 54.523579019500005,
      "unresolved": {
        "designer": 0.0,
        "development": 3.52677286,
        "evaluation": 7.339171292
      },
      "ccc_x100": 18.03245466508559,
      "pa_percent": 74.57693430907717,
      "external_cost_report": false,
      "imputed_score": false
    },
    {
      "researcher": "DeepSeek V4 Pro",
      "design_usd_known": 32.9179448,
      "development_usd_known": 18.063857457,
      "build_usd_known": 50.981802257,
      "deployment_usd_known": 27.340409924,
      "total_usd_known": 78.322212181,
      "unresolved": {
        "designer": 0,
        "development": 0,
        "evaluation": 11.965072564
      },
      "ccc_x100": 10.491690532868544,
      "pa_percent": 63.50052394695251,
      "external_cost_report": false,
      "imputed_score": false
    },
    {
      "researcher": "Grok 4.7",
      "design_usd_known": 33.591264,
      "development_usd_known": 1.875412028,
      "build_usd_known": 35.466676028,
      "deployment_usd_known": 8.631479594,
      "total_usd_known": 44.098155622,
      "unresolved": {
        "designer": 15.583736,
        "development": 1.3299971439999998,
        "evaluation": 28.42581695
      },
      "ccc_x100": 22.585274760658475,
      "pa_percent": 74.86952861952862,
      "external_cost_report": false,
      "imputed_score": false
    },
    {
      "researcher": "Fable 5",
      "design_usd_known": 22.15,
      "development_usd_known": 18.06,
      "build_usd_known": 40.209999999999994,
      "deployment_usd_known": 118.02,
      "total_usd_known": 158.23,
      "unresolved": {
        "designer": null,
        "development": null,
        "evaluation": 1.97
      },
      "ccc_x100": -13.178343674875423,
      "pa_percent": 42.07444341372913,
      "external_cost_report": true,
      "imputed_score": true
    },
    {
      "researcher": "Fable 5.1",
      "design_usd_known": 14.05,
      "development_usd_known": 21.44,
      "build_usd_known": 35.49,
      "deployment_usd_known": 109.41,
      "total_usd_known": 144.9,
      "unresolved": {
        "designer": null,
        "development": null,
        "evaluation": null
      },
      "ccc_x100": 21.957129715880054,
      "pa_percent": 67.80169896241325,
      "external_cost_report": true,
      "imputed_score": false
    },
    {
      "researcher": "Opus 5",
      "design_usd_known": 24.91,
      "development_usd_known": 21.25,
      "build_usd_known": 46.16,
      "deployment_usd_known": 105.24,
      "total_usd_known": 151.4,
      "unresolved": {
        "designer": null,
        "development": null,
        "evaluation": 7.68
      },
      "ccc_x100": 21.789255633973607,
      "pa_percent": 64.8781179138322,
      "external_cost_report": true,
      "imputed_score": false
    }
  ],
  "associations": {
    "non_imputed": {
      "n": 8,
      "correlations": {
        "design_usd_known": {
          "ccc_x100": {
            "pearson": 0.2046071908795152,
            "spearman": 0.38095238095238104
          },
          "pa_percent": {
            "pearson": -0.13277214409745083,
            "spearman": -0.11904761904761905
          }
        },
        "development_usd_known": {
          "ccc_x100": {
            "pearson": -0.15582945478158217,
            "spearman": -0.023809523809523815
          },
          "pa_percent": {
            "pearson": -0.7098872004643313,
            "spearman": -0.4523809523809524
          }
        },
        "build_usd_known": {
          "ccc_x100": {
            "pearson": 0.14049947133747917,
            "spearman": 0.1666666666666667
          },
          "pa_percent": {
            "pearson": -0.3668873787499052,
            "spearman": -0.4285714285714286
          }
        },
        "deployment_usd_known": {
          "ccc_x100": {
            "pearson": 0.39968139390097107,
            "spearman": 0.261904761904762
          },
          "pa_percent": {
            "pearson": -0.27811236124659616,
            "spearman": 0.023809523809523815
          }
        },
        "total_usd_known": {
          "ccc_x100": {
            "pearson": 0.4260928398888684,
            "spearman": 0.19047619047619052
          },
          "pa_percent": {
            "pearson": -0.4205098913671194,
            "spearman": -0.3571428571428572
          }
        }
      }
    },
    "internally_metered_non_imputed": {
      "n": 6,
      "correlations": {
        "design_usd_known": {
          "ccc_x100": {
            "pearson": 0.42130871821008054,
            "spearman": 0.48571428571428577
          },
          "pa_percent": {
            "pearson": -0.19177718834225183,
            "spearman": -0.2
          }
        },
        "development_usd_known": {
          "ccc_x100": {
            "pearson": -0.5427144382610436,
            "spearman": -0.3142857142857143
          },
          "pa_percent": {
            "pearson": -0.7450858197100776,
            "spearman": -0.8285714285714287
          }
        },
        "build_usd_known": {
          "ccc_x100": {
            "pearson": 0.22189040979566413,
            "spearman": 0.2571428571428572
          },
          "pa_percent": {
            "pearson": -0.3867213015369557,
            "spearman": -0.4285714285714286
          }
        },
        "deployment_usd_known": {
          "ccc_x100": {
            "pearson": -0.06948276932515188,
            "spearman": 0.14285714285714288
          },
          "pa_percent": {
            "pearson": -0.2804254209776157,
            "spearman": -0.028571428571428574
          }
        },
        "total_usd_known": {
          "ccc_x100": {
            "pearson": 0.13160954078325965,
            "spearman": 0.028571428571428574
          },
          "pa_percent": {
            "pearson": -0.4310576905414297,
            "spearman": -0.6571428571428573
          }
        }
      }
    }
  },
  "source_sha256": {
    "/Users/bytedance/self-evaluation-paper/assets/cost-quality.json": "bd78a0861b484ccca03cc2189ff43edc7ee097efa0e3da2fb1528a4135963453",
    "/Users/bytedance/self-evaluation-paper/assets/ccc-audit.json": "cf4a3d271a0a1423625909689ab0314adc889151be3e18206a9795f30b8a900f"
  },
  "script_sha256": "ab82204f63714f7c13932842e5ced0f4f50fa5f829e9542888450483179bb9d0"
}


==> assets/design-concentration.json <==
{
  "weights": {
    "Grok": {
      "coding": [
        0.034,
        0.034,
        0.034,
        0.034,
        0.034,
        0.04,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.00015,
        0.049,
        0.049,
        0.049,
        0.049,
        0.049,
        0.049,
        0.049,
        0.049,
        0.049,
        0.049,
        0.049,
        0.049,
        0.049,
        0.049,
        0.049,
        0.049
      ],
      "co-work": [
        0.011,
        0.011,
        0.0125,
        0.0125,
        0.0125,
        0.0002,
        0.0002,
        0.0002,
        0.0002,
        0.0002,
        0.0002,
        0.0002,
        0.0002,
        0.0002,
        0.15645,
        0.15645,
        0.15645,
        0.15645,
        0.15645,
        0.15645
      ],
      "reasoning": [
        0.073,
        0.016,
        0.016,
        0.0003,
        0.0003,
        0.0003,
        0.0003,
        0.004,
        0.05234117,
        0.05234117,
        0.05234117,
        0.05234117,
        0.05234118,
        0.05234118,
        0.05234118,
        0.05234118,
        0.05234118,
        0.05234118,
        0.05234118,
        0.05234118,
        0.05234118,
        0.05234118,
        0.05234118,
        0.05234117,
        0.05234117
      ]
    },
    "Fable 5.1": {
      "coding": [
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421,
        0.02631578947368421
      ],
      "co-work": [
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.02,
        0.03,
        0.03,
        0.03,
        0.03,
        0.03,
        0.03,
        0.03,
        0.03,
        0.03,
        0.03,
        0.03,
        0.03,
        0.03,
        0.03,
        0.03,
        0.03
      ],
      "reasoning": [
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333,
        0.03333333333333333
      ]
    }
  },
  "statistics": {
    "Grok": {
      "coding": {
        "n": 62,
        "weight_equivalent_count": 21.83553908670674,
        "largest_six_weight": 0.29400000000000004
      },
      "co-work": {
        "n": 20,
        "weight_equivalent_count": 6.776411784925498,
        "largest_six_weight": 0.9387000000000001
      },
      "reasoning": {
        "n": 25,
        "weight_equivalent_count": 19.07285376878903,
        "largest_six_weight": 0.3347059
      }
    },
    "Fable 5.1": {
      "coding": {
        "n": 38,
        "weight_equivalent_count": 38.00000000000001,
        "largest_six_weight": 0.15789473684210525
      },
      "co-work": {
        "n": 42,
        "weight_equivalent_count": 40.32258064516129,
        "largest_six_weight": 0.18
      },
      "reasoning": {
        "n": 30,
        "weight_equivalent_count": 30.0,
        "largest_six_weight": 0.2
      }
    }
  },
  "definition": "Weights normalized within domain. N_w=1/sum(w_i^2) is a concentration diagnostic, not statistical effective sample size.",
  "sources": {
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/runs/r-grok-4.7/acceptance-input/suite/evaluation.json": "1ead4f79e17ad59d329f7b392504e4c713f2248693a6cf4f8b4cae382a0165cd",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/fable-collaborator-20260921/message.txt": "cb4fb4b48b4a09be798fcc7fec73a297111f750d48ee543afca3f98bb2c35714"
  },
  "fable_basis": "Reconstructed from collaborator-reported 38 equal coding, 26 IF weight 1 + 16 GDPval weight 1.5, 30 equal HLE.",
  "grok_frozen_weights_match_researcher_submission": true,
  "new_model_calls": 0
}


==> assets/design-trajectory-evidence.json <==
{
  "sources": {
    "grok_weight_program": {
      "path": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/runs/r-grok-4.7/researcher-work/research/apply_weights.py",
      "sha256": "aff253673071c6a3d614b93ba3524a9187cb4d42ea5fcb4a3eac648dee7eab25"
    },
    "grok_known_pilot_scores": {
      "path": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/runs/r-grok-4.7/researcher-work/research/probes/known_scores.json",
      "sha256": "0447558ab04e0126b6cc5deda11f7e57bf528c4a48b0b8573d905c29dadfb322"
    },
    "grok_pilot5_partial": {
      "path": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/runs/r-grok-4.7/researcher-work/research/probes/v5_partial.json",
      "sha256": "0b947d4244b5526775060ffde97d4d7fc578d7b0f6801baf6f81b6be3409c6b1"
    },
    "grok_pilot5_qwen": {
      "path": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/runs/r-grok-4.7/researcher-work/research/probes/v5_12_scores.json",
      "sha256": "be233421e99d19f3dda3fb4b5d14b3a0eb280c8b5d54c2a58e0e18e256e7e06d"
    },
    "groktrace": {
      "path": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/runs/r-grok-4.7/researcher-work/.codex/sessions/2026/09/22/rollout-2026-09-22T03-01-16-01a0c70f-7d81-7640-9804-90c08af907ff.jsonl",
      "sha256": "61ba88c794b894723cf6cc6e10b357bdf83e8f441760e967e0473249b1795803"
    },
    "deepseek_trace": {
      "path": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/deepseek-pro-expanded-20260920/runs/r-deepseek-v4-pro/researcher-trace-1/claude.stdout",
      "sha256": "9f74d88caaa689ac3ee21f02a77a5f3e4a09aad5075d31eac455cd72daf2eebb"
    },
    "deepseek_generator": {
      "path": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/deepseek-pro-expanded-20260920/runs/r-deepseek-v4-pro/researcher-work/dev_tests/generate.py",
      "sha256": "fcbf1aecd2676b6f247c99c115a8c65bc3cb22050f2cba984111cb6345f2e21c"
    },
    "deepseek_frozen_questions": {
      "path": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/deepseek-pro-expanded-20260920/runs/r-deepseek-v4-pro/acceptance-input/suite/evaluation.json",
      "sha256": "3fbd2e9d4b9091be141bbdd46c611621cb45947040ee2b5158e40cf582e2eb93"
    },
    "deepseek_frozen_cowork": {
      "path": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/deepseek-pro-expanded-20260920/runs/r-deepseek-v4-pro/acceptance-input/suite/data/cowork.json",
      "sha256": "e6e555b1c79b4247b169a3d6656ee3b8bf116e487e6a4adae7127c0d0321fbbc"
    },
    "fable51_pilot_diagnostics": {
      "path": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/researcher-trace-1/attempt-001/tools/toolu_01X3BV28xsPi1FD4CqyGJmCE.stdout",
      "sha256": "11f701c2ece538c8bcc20dc898c4bce429b6c237ccd52a4fbf0cb4c637f50795"
    },
    "fable51_arxiv_pilot": {
      "path": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/researcher-trace-1/attempt-001/tools/toolu_019bWTdTG2PqsUoqr3wd56F3.stdout",
      "sha256": "60c525460ff49f3646e2a7f7ba713a1758871c433f5941f59ae01c61aaa28fef"
    },
    "opus_pilot_diagnostics": {
      "path": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/opus-5-001/researcher-trace-1/attempt-001/tools/toolu_01LnQycxfFR9iNsYcpZtrW8B.stdout",
      "sha256": "2b571fa90f0d2f22fec82d803adb25783f1e096d3c8d989a474122fddd349ecb"
    }
  },
  "new_model_calls": 0,
  "job_id": null,
  "evidence": [
    {
      "claim": "Grok concentrates co-work weight on six jointly passed pilot items",
      "status": "verified code and pilot results",
      "items": [
        "w_fifo",
        "w_ot",
        "w_stack",
        "w_margin",
        "w_comm",
        "w_if_hold"
      ],
      "weight_per_item": 0.15645,
      "scope": "three development candidates"
    },
    {
      "claim": "Uniform frozen-response aggregation increases Grok Score while preserving similar overall PA",
      "status": "verified offline counterfactual",
      "data": "grok-weight-counterfactual.json"
    },
    {
      "claim": "DS Pro simplifies tasks for deterministic grading; some cowork prompts include target output",
      "status": "verified frozen prompts and construction code",
      "items": [
        "q_cowork_02",
        "q_cowork_03"
      ]
    },
    {
      "claim": "DS Pro simplicity helps explain high and compressed coding/co-work scores",
      "status": "interpretation consistent with artifact and measured scores; not isolated content intervention"
    },
    {
      "claim": "Fable51 full development pass has 9/16 capped GDPval responses",
      "status": "verified captured diagnostic tool output; final program raises 8k to16k"
    },
    {
      "claim": "Opus development pass has 36/102 capped,32 empty responses",
      "status": "verified captured diagnostic tool output; final program raises allowances"
    },
    {
      "claim": "Fable5 rubric helper uses up to3 samples at16384 requested output tokens",
      "status": "verified hash-matched frozen run.py; candidate answers are not resampled for correctness"
    }
  ]
}


==> assets/fable5-budget-outcome.json <==
{
  "run": "fable-5-001",
  "researcher": "Fable 5",
  "evidence_status": "collaborator-reported; raw traces and ledger unavailable",
  "questions": 118,
  "question_domains": {
    "coding": 44,
    "co-work": 34,
    "reasoning": 40
  },
  "complete_candidates": 4,
  "expected_candidates": 13,
  "reported_legacy_panel_complete": 3,
  "reported_legacy_panel_size": 10,
  "reported_missing_items": 426,
  "known_evaluation_usd": 118.02,
  "unresolved_reserve_usd": 1.97,
  "evaluation_cap_usd": 120,
  "per_candidate_cap_usd": 30,
  "current_PA": 0.4207444341372913,
  "current_S": 0.705922947545297,
  "source_message": "1551881171003117588",
  "source_sha256": "86be4acaee010a683983ba571b4c9640aeca3225bf9863736a1644850914b010",
  "assessment_status": "post-hoc 100%-imputed unavailable domain reports; budget-incomplete; not controlled-ranking eligible",
  "imputed_domain_cells": 19,
  "observed_domain_cells": 20,
  "imputation_authorization_message": "1551903114704068730"
}


==> assets/fable5-imputed-pa-s.json <==
{
  "rule": "Post-hoc: preserve every supplied domain score; replace each unavailable candidate-domain report by 1.0 (100%). Not missing-item imputation, not observed ability.",
  "authorization_message": "1551903114704068730",
  "imputed_cells": 19,
  "supplied_cells": 20,
  "reference_targets": 14,
  "summary": {
    "development": {
      "coding": {
        "E": 0.4655925415428422,
        "S": 0.6823178828047878,
        "pa": 0.4442039442039442,
        "targets": 3
      },
      "co-work": {
        "E": 0.24386071842996204,
        "S": 0.8039485331301641,
        "pa": 0.4478114478114478,
        "targets": 2
      },
      "reasoning": {
        "E": 0.6399879626622196,
        "S": 0.6097605731060876,
        "pa": 0.37777777777777777,
        "targets": 1
      },
      "avg": {
        "E": 0.42074783735844506,
        "S": 0.7038546698471636,
        "pa": 0.434335417668751,
        "targets": 6
      }
    },
    "sealed": {
      "coding": {
        "E": 0.4886869279175881,
        "S": 0.6717329085429833,
        "pa": 0.5347222222222222,
        "targets": 3
      },
      "co-work": {
        "E": 0.25984223553936064,
        "S": 0.7937501790229174,
        "pa": 0.3813492063492064,
        "targets": 3
      },
      "reasoning": {
        "E": 0.5310591443947921,
        "S": 0.6531426324456506,
        "pa": 0.2680976430976431,
        "targets": 2
      },
      "avg": {
        "E": 0.4134632223950538,
        "S": 0.7074821503353601,
        "pa": 0.4105511964886965,
        "targets": 8
      }
    },
    "overall": {
      "coding": {
        "E": 0.47713973473021515,
        "S": 0.6769840228979015,
        "pa": 0.4894630832130832,
        "targets": 6
      },
      "co-work": {
        "E": 0.25344962869560117,
        "S": 0.7977983136351855,
        "pa": 0.4079341029341029,
        "targets": 5
      },
      "reasoning": {
        "E": 0.5673687504839345,
        "S": 0.638011954552012,
        "pa": 0.30465768799102133,
        "targets": 3
      },
      "avg": {
        "E": 0.4165852002365072,
        "S": 0.705922947545297,
        "pa": 0.4207444341372913,
        "targets": 14
      }
    }
  },
  "targets": {
    "advanced-if": {
      "domain": "co-work",
      "split": "development",
      "b": 0.7584587068166311,
      "intercept": 0.0,
      "E": 0.24154129318336892,
      "S": 0.8054504554060816,
      "pa": 0.42592592592592593,
      "pairs": 54
    },
    "deep-swe": {
      "domain": "coding",
      "split": "development",
      "b": 0.31536061450177877,
      "intercept": 0.0,
      "E": 0.6846393854982212,
      "S": 0.5935988488742691,
      "pa": 0.3484848484848485,
      "pairs": 33
    },
    "gdpval": {
      "domain": "co-work",
      "split": "development",
      "b": 0.7538198563234448,
      "intercept": 0.0,
      "E": 0.24618014367655516,
      "S": 0.8024522016935209,
      "pa": 0.4696969696969697,
      "pairs": 66
    },
    "hle": {
      "domain": "reasoning",
      "split": "development",
      "b": 0.36001203733778037,
      "intercept": 0.0,
      "E": 0.6399879626622196,
      "S": 0.6097605731060876,
      "pa": 0.37777777777777777,
      "pairs": 45
    },
    "scicode": {
      "domain": "coding",
      "split": "development",
      "b": 0.4222769761262971,
      "intercept": 0.0,
      "E": 0.5777230238737029,
      "S": 0.6338248126371073,
      "pa": 0.5555555555555556,
      "pairs": 36
    },
    "swe-bench-multilingual": {
      "domain": "coding",
      "split": "development",
      "b": 0.8655847847433975,
      "intercept": 0.0,
      "E": 0.1344152152566025,
      "S": 0.8815114488514701,
      "pa": 0.42857142857142855,
      "pairs": 28
    },
    "aa-lcr": {
      "domain": "reasoning",
      "split": "sealed",
      "b": 0.8371759815851008,
      "intercept": 0.0,
      "E": 0.16282401841489924,
      "S": 0.8599753566865153,
      "pa": 0.24074074074074073,
      "pairs": 54
    },
    "browsecomp": {
      "domain": "co-work",
      "split": "sealed",
      "b": 0.8398639511611614,
      "intercept": 0.0,
      "E": 0.16013604883883858,
      "S": 0.8619678709241764,
      "pa": 0.4523809523809524,
      "pairs": 21
    },
    "terminal-bench-2-1": {
      "domain": "coding",
      "split": "sealed",
      "b": 0.6921831891477455,
      "intercept": 0.0,
      "E": 0.30781681085225454,
      "S": 0.7646330829379215,
      "pa": 0.5972222222222222,
      "pairs": 36
    },
    "programbench-vals-strict": {
      "domain": "coding",
      "split": "sealed",
      "b": 0.01426564672144869,
      "intercept": 0.0,
      "E": 0.9857343532785513,
      "S": 0.5035920330173811,
      "pa": 0.5625,
      "pairs": 24
    },
    "swe-vals": {
      "domain": "coding",
      "split": "sealed",
      "b": 0.8274903803780416,
      "intercept": 0.0,
      "E": 0.17250961962195843,
      "S": 0.8528714675470389,
      "pa": 0.4444444444444444,
      "pairs": 45
    },
    "harvey-aa-criterion": {
      "domain": "co-work",
      "split": "sealed",
      "b": 0.7460051167308971,
      "intercept": 0.0,
      "E": 0.2539948832691029,
      "S": 0.7974514197323113,
      "pa": 0.2916666666666667,
      "pairs": 36
    },
    "aa-briefcase-elo": {
      "domain": "co-work",
      "split": "sealed",
      "b": 0.6346042254898596,
      "intercept": 0.0,
      "E": 0.3653957745101404,
      "S": 0.7323883804743482,
      "pa": 0.4,
      "pairs": 55
    },
    "critpt-aa": {
      "domain": "reasoning",
      "split": "sealed",
      "b": 0.10070572962531525,
      "intercept": 0.0,
      "E": 0.8992942703746848,
      "S": 0.5265113550849202,
      "pa": 0.29545454545454547,
      "pairs": 66
    }
  },
  "sensitivity": {
    "0": {
      "development": {
        "coding": {
          "E": 0.4085983840861949,
          "S": 0.709925562387134,
          "pa": 0.6424362674362675,
          "targets": 3
        },
        "co-work": {
          "E": 0.041870317354062436,
          "S": 0.9598123522125129,
          "pa": 0.5454545454545454,
          "targets": 2
        },
        "reasoning": {
          "E": 0.10964477253733595,
          "S": 0.9011893037745584,
          "pa": 0.8444444444444444,
          "targets": 1
        },
        "avg": {
          "E": 0.23653009325067428,
          "S": 0.8087146487241019,
          "pa": 0.6437770562770563,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "E": 0.4369539092616516,
          "S": 0.6959165450990901,
          "pa": 0.7018518518518518,
          "targets": 3
        },
        "co-work": {
          "E": 0.06548932340683693,
          "S": 0.9385359177533202,
          "pa": 0.6207431457431457,
          "targets": 3
        },
        "reasoning": {
          "E": 0.6020064166458283,
          "S": 0.6242172251055846,
          "pa": 0.8017676767676768,
          "targets": 2
        },
        "avg": {
          "E": 0.33891781641214025,
          "S": 0.7468718301767553,
          "pa": 0.6964150432900433,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "E": 0.42277614667392327,
          "S": 0.7028512548075375,
          "pa": 0.6721440596440597,
          "targets": 6
        },
        "co-work": {
          "E": 0.05604172098572713,
          "S": 0.9469322850867892,
          "pa": 0.5906277056277056,
          "targets": 5
        },
        "reasoning": {
          "E": 0.43788586860966416,
          "S": 0.6954654898771142,
          "pa": 0.815993265993266,
          "targets": 3
        },
        "avg": {
          "E": 0.29503736362865485,
          "S": 0.77217849313477,
          "pa": 0.6738559059987631,
          "targets": 14
        }
      }
    },
    "0.5": {
      "development": {
        "coding": {
          "E": 0.4135868987828886,
          "S": 0.7074202518861835,
          "pa": 0.6424362674362675,
          "targets": 3
        },
        "co-work": {
          "E": 0.14362912598061628,
          "S": 0.8744093493968509,
          "pa": 0.5454545454545454,
          "targets": 2
        },
        "reasoning": {
          "E": 0.2751222816928952,
          "S": 0.7842385113625073,
          "pa": 0.4888888888888889,
          "targets": 1
        },
        "avg": {
          "E": 0.30052353833379897,
          "S": 0.7689211079417887,
          "pa": 0.584517797017797,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "E": 0.4276445074609117,
          "S": 0.7004544862351734,
          "pa": 0.7018518518518518,
          "targets": 3
        },
        "co-work": {
          "E": 0.1165129851321695,
          "S": 0.8956456515206789,
          "pa": 0.6207431457431457,
          "targets": 3
        },
        "reasoning": {
          "E": 0.6500761162144572,
          "S": 0.6060326491447938,
          "pa": 0.36742424242424243,
          "targets": 2
        },
        "avg": {
          "E": 0.3665780887760197,
          "S": 0.7317547443597997,
          "pa": 0.5878291847041847,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "E": 0.42061570312190016,
          "S": 0.703920136742422,
          "pa": 0.6721440596440597,
          "targets": 6
        },
        "co-work": {
          "E": 0.1273594414715482,
          "S": 0.8870285405111743,
          "pa": 0.5906277056277056,
          "targets": 5
        },
        "reasoning": {
          "E": 0.5250915047072698,
          "S": 0.6556983609924065,
          "pa": 0.4079124579124579,
          "targets": 3
        },
        "avg": {
          "E": 0.3382689957293537,
          "S": 0.7472339291959776,
          "pa": 0.5864100185528757,
          "targets": 14
        }
      }
    },
    "1": {
      "development": {
        "coding": {
          "E": 0.4655925415428422,
          "S": 0.6823178828047878,
          "pa": 0.4442039442039442,
          "targets": 3
        },
        "co-work": {
          "E": 0.24386071842996204,
          "S": 0.8039485331301641,
          "pa": 0.4478114478114478,
          "targets": 2
        },
        "reasoning": {
          "E": 0.6399879626622196,
          "S": 0.6097605731060876,
          "pa": 0.37777777777777777,
          "targets": 1
        },
        "avg": {
          "E": 0.42074783735844506,
          "S": 0.7038546698471636,
          "pa": 0.434335417668751,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "E": 0.4886869279175881,
          "S": 0.6717329085429833,
          "pa": 0.5347222222222222,
          "targets": 3
        },
        "co-work": {
          "E": 0.25984223553936064,
          "S": 0.7937501790229174,
          "pa": 0.3813492063492064,
          "targets": 3
        },
        "reasoning": {
          "E": 0.5310591443947921,
          "S": 0.6531426324456506,
          "pa": 0.2680976430976431,
          "targets": 2
        },
        "avg": {
          "E": 0.4134632223950538,
          "S": 0.7074821503353601,
          "pa": 0.4105511964886965,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "E": 0.47713973473021515,
          "S": 0.6769840228979015,
          "pa": 0.4894630832130832,
          "targets": 6
        },
        "co-work": {
          "E": 0.25344962869560117,
          "S": 0.7977983136351855,
          "pa": 0.4079341029341029,
          "targets": 5
        },
        "reasoning": {
          "E": 0.5673687504839345,
          "S": 0.638011954552012,
          "pa": 0.30465768799102133,
          "targets": 3
        },
        "avg": {
          "E": 0.4165852002365072,
          "S": 0.705922947545297,
          "pa": 0.4207444341372913,
          "targets": 14
        }
      }
    }
  },
  "available_domain_original": {
    "development": {
      "coding": {
        "E": 0.4085983840861949,
        "S": 0.709925562387134,
        "pa": 0.5158730158730159,
        "targets": 3
      },
      "co-work": {
        "E": 0.041870317354062436,
        "S": 0.9598123522125129,
        "pa": 0.5,
        "targets": 2
      },
      "reasoning": {
        "E": 0.10964477253733595,
        "S": 0.9011893037745584,
        "pa": 1.0,
        "targets": 1
      },
      "avg": {
        "E": 0.23653009325067428,
        "S": 0.8087146487241019,
        "pa": 0.5912698412698413,
        "targets": 6
      }
    },
    "sealed": {
      "coding": {
        "E": 0.4369539092616516,
        "S": 0.6959165450990901,
        "pa": 0.6331453634085213,
        "targets": 3
      },
      "co-work": {
        "E": 0.06548932340683693,
        "S": 0.9385359177533202,
        "pa": 0.6666666666666666,
        "targets": 3
      },
      "reasoning": {
        "E": 0.6020064166458283,
        "S": 0.6242172251055846,
        "pa": 0.7166666666666667,
        "targets": 2
      },
      "avg": {
        "E": 0.33891781641214025,
        "S": 0.7468718301767553,
        "pa": 0.6665961779448621,
        "targets": 8
      }
    },
    "overall": {
      "coding": {
        "E": 0.42277614667392327,
        "S": 0.7028512548075375,
        "pa": 0.5745091896407686,
        "targets": 6
      },
      "co-work": {
        "E": 0.05604172098572713,
        "S": 0.9469322850867892,
        "pa": 0.6,
        "targets": 5
      },
      "reasoning": {
        "E": 0.43788586860966416,
        "S": 0.6954654898771142,
        "pa": 0.8111111111111111,
        "targets": 3
      },
      "avg": {
        "E": 0.29503736362865485,
        "S": 0.77217849313477,
        "pa": 0.634313462226996,
        "targets": 14
      }
    }
  }
}


==> assets/fable5-partial-pa-s.json <==
{
  "source": "collaborator receipt 1551881171003117588; two-decimal reported scores",
  "counts": {
    "coding": 10,
    "co-work": 4,
    "reasoning": 6
  },
  "definition": "S = 1 / (1 + target-mean abs(b - 1)); scaled_reference = b * measured; intercept fixed at zero; PA target-equal; retired Random excluded",
  "warning": "No partial domain values supplied for uncompleted domains. Null is unavailable, not necessarily untested. Zero-fill variant is a hypothetical missing-report imputation, not the requested observed-partial rule.",
  "source_sha256": "86be4acaee010a683983ba571b4c9640aeca3225bf9863736a1644850914b010",
  "variants": {
    "available_domain": {
      "summary": {
        "development": {
          "coding": {
            "E": 0.4085983840861949,
            "S": 0.709925562387134,
            "pa": 0.5158730158730159,
            "targets": 3
          },
          "co-work": {
            "E": 0.041870317354062436,
            "S": 0.9598123522125129,
            "pa": 0.5,
            "targets": 2
          },
          "reasoning": {
            "E": 0.10964477253733595,
            "S": 0.9011893037745584,
            "pa": 1.0,
            "targets": 1
          },
          "avg": {
            "E": 0.23653009325067428,
            "S": 0.8087146487241019,
            "pa": 0.5912698412698413,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "E": 0.4369539092616516,
            "S": 0.6959165450990901,
            "pa": 0.6331453634085213,
            "targets": 3
          },
          "co-work": {
            "E": 0.06548932340683693,
            "S": 0.9385359177533202,
            "pa": 0.6666666666666666,
            "targets": 3
          },
          "reasoning": {
            "E": 0.6020064166458283,
            "S": 0.6242172251055846,
            "pa": 0.7166666666666667,
            "targets": 2
          },
          "avg": {
            "E": 0.33891781641214025,
            "S": 0.7468718301767553,
            "pa": 0.6665961779448621,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "E": 0.42277614667392327,
            "S": 0.7028512548075375,
            "pa": 0.5745091896407686,
            "targets": 6
          },
          "co-work": {
            "E": 0.05604172098572713,
            "S": 0.9469322850867892,
            "pa": 0.6,
            "targets": 5
          },
          "reasoning": {
            "E": 0.43788586860966416,
            "S": 0.6954654898771142,
            "pa": 0.8111111111111111,
            "targets": 3
          },
          "avg": {
            "E": 0.29503736362865485,
            "S": 0.77217849313477,
            "pa": 0.634313462226996,
            "targets": 14
          }
        }
      },
      "target_n": {
        "advanced-if": 4,
        "deep-swe": 7,
        "gdpval": 4,
        "hle": 5,
        "scicode": 8,
        "swe-bench-multilingual": 7,
        "aa-lcr": 6,
        "browsecomp": 4,
        "terminal-bench-2-1": 7,
        "programbench-vals-strict": 7,
        "swe-vals": 8,
        "harvey-aa-criterion": 3,
        "aa-briefcase-elo": 3,
        "critpt-aa": 5
      }
    },
    "unavailable_domain_zero_sensitivity": {
      "summary": {
        "development": {
          "coding": {
            "E": 0.4085983840861949,
            "S": 0.709925562387134,
            "pa": 0.6424362674362675,
            "targets": 3
          },
          "co-work": {
            "E": 0.041870317354062436,
            "S": 0.9598123522125129,
            "pa": 0.5454545454545454,
            "targets": 2
          },
          "reasoning": {
            "E": 0.10964477253733595,
            "S": 0.9011893037745584,
            "pa": 0.8444444444444444,
            "targets": 1
          },
          "avg": {
            "E": 0.23653009325067428,
            "S": 0.8087146487241019,
            "pa": 0.6437770562770563,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "E": 0.4369539092616516,
            "S": 0.6959165450990901,
            "pa": 0.7018518518518518,
            "targets": 3
          },
          "co-work": {
            "E": 0.06548932340683693,
            "S": 0.9385359177533202,
            "pa": 0.6207431457431457,
            "targets": 3
          },
          "reasoning": {
            "E": 0.6020064166458283,
            "S": 0.6242172251055846,
            "pa": 0.8017676767676768,
            "targets": 2
          },
          "avg": {
            "E": 0.33891781641214025,
            "S": 0.7468718301767553,
            "pa": 0.6964150432900433,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "E": 0.42277614667392327,
            "S": 0.7028512548075375,
            "pa": 0.6721440596440597,
            "targets": 6
          },
          "co-work": {
            "E": 0.05604172098572713,
            "S": 0.9469322850867892,
            "pa": 0.5906277056277056,
            "targets": 5
          },
          "reasoning": {
            "E": 0.43788586860966416,
            "S": 0.6954654898771142,
            "pa": 0.815993265993266,
            "targets": 3
          },
          "avg": {
            "E": 0.29503736362865485,
            "S": 0.77217849313477,
            "pa": 0.6738559059987631,
            "targets": 14
          }
        }
      },
      "target_n": {
        "advanced-if": 11,
        "deep-swe": 9,
        "gdpval": 12,
        "hle": 10,
        "scicode": 9,
        "swe-bench-multilingual": 8,
        "aa-lcr": 11,
        "browsecomp": 7,
        "terminal-bench-2-1": 9,
        "programbench-vals-strict": 8,
        "swe-vals": 10,
        "harvey-aa-criterion": 9,
        "aa-briefcase-elo": 11,
        "critpt-aa": 12
      }
    }
  }
}


==> assets/figure-leaderboard.json <==
{
  "source": "pa-s-results.json",
  "rows": [
    {
      "name": "GPT-6 Astra",
      "S": [
        0.3807604484941548,
        0.6108813103434771,
        0.6407301733161657
      ],
      "pa": [
        58.01497113997114,
        77.98268398268398,
        78.50729517396185
      ]
    },
    {
      "name": "GPT-5.6 Sol",
      "S": [
        0.6761218364663575,
        0.45971359341224816,
        0.6232727801135216
      ],
      "pa": [
        63.76954064454065,
        54.73833573833574,
        76.72839506172839
      ]
    },
    {
      "name": "GLM-5.3",
      "S": [
        0.5279651810752346,
        0.5510300616923557,
        0.8288836568011608
      ],
      "pa": [
        54.95430495430496,
        73.54521404521405,
        69.52861952861953
      ]
    },
    {
      "name": "Kimi K3",
      "S": [
        0.5032545307881732,
        0.5733722533949016,
        0.9292424297275564
      ],
      "pa": [
        67.60672198172198,
        81.86916786916787,
        76.36363636363637
      ]
    },
    {
      "name": "DeepSeek V4 Pro",
      "S": [
        0.5474312319035569,
        0.5299328808691204,
        0.7362833174520991
      ],
      "pa": [
        59.98827561327561,
        65.25324675324676,
        67.60381593714926
      ]
    },
    {
      "name": "Fable 5.1",
      "S": [
        0.5051728668426662,
        0.5348988025535407,
        0.8181422537761941
      ],
      "pa": [
        62.48406685906686,
        71.82347282347283,
        71.73400673400673
      ]
    }
  ]
}

==> assets/figure2-correction-prompt.txt <==
Edit the supplied scientific diagram. Preserve its exact layout, typography, all text, colors, and every existing object. Make ONLY one scientific correction: the box 'Independent references' currently has a line to 'Sealed utility' only. It must explicitly supply BOTH 'Visible utility' and 'Sealed utility'. In the horizontal whitespace between Measurements and the two utility cards, route a thin gray reference line from the bottom of Independent references to a horizontal bus that branches downward with arrowheads into BOTH utility cards. Keep this reference bus separate from the existing Measurements fork (use two parallel horizontal lines separated vertically by about 15 pixels). Do not merge the two buses, do not run lines through text, and do not change any wording. The outcome must make it unambiguous that measurements AND independent references enter both output cards. No other edits.


==> assets/figure2-prompt.txt <==
Use case: infographic-diagram.
Asset type: Figure 2 of a machine-learning research paper, Self-Evaluation Bench. Create a finished, exceptionally clear and elegant scientific pipeline diagram. Landscape aspect ratio about 2.4:1, high resolution, pure white background, generous but economical whitespace. Vector-like flat drawing, precise strokes, professional sans-serif type, readable when printed 14 cm wide. No gradients, 3D, shadows, mascots, photographs, logos, decorative neural networks or invented data. Muted navy text #253448; domain colors teal #368E91, ochre #C89B4F, lavender #8A7DB5. Pale matching fills. Stage numbers in small solid circles; short headings; compact supporting text. The diagram itself has no title and no figure caption.

SCIENTIFIC MESSAGE: An agent researcher receives resources, independently designs and tests a cheap evaluation, freezes the executable program, and is scored on the utility of that program on held-out candidate systems. The researcher and the evaluated candidate are different roles. Development models are not the held-out panel. Existing independent target references are used only by final scoring. There is NO feedback from held-out scoring to research. All three domains are researched jointly under ONE shared budget.

LAYOUT: Four clearly separated main stages in a single left-to-right row, with output score cards under the rightmost stage. Allocate widths roughly 22%, 25%, 18%, 30%; allow gutters and arrows. Top-to-bottom reading within each stage.

STAGE 1, heading exactly "1  Research inputs". A thin outline card with three colored horizontal domain chips: "Coding", "Co-work", "Reasoning". Under these, three short lines exactly:
"6 visible target benchmarks"
"12 development candidates"
"Tasks, tools and allowed traces"
At the bottom a pale neutral budget strip with exact text:
"Shared budget"
"10 hours · $100 testing"
"$200 researcher calls"
Use tiny document and terminal outline icons. Arrow from stage 1 to stage 2.

STAGE 2, heading exactly "2  Autonomous research". Center a simple terminal/code-page icon labeled "Agent researcher". Under it show a three-node closed loop with arrows and the exact node labels "Design", "Test", "Revise". The loop remains strictly inside this stage. Under the loop three short lines:
"Select, synthesize or combine"
"Check graders and fit predictors"
"Allocate tests across domains"
The loop should indicate flexible research, not mandatory fixed phases. Small loop annotation "Development feedback". Arrow from stage 2 to stage 3 labeled "Freeze".

STAGE 3, heading exactly "3  Frozen program". A code bundle with a small lock symbol, containing three clearly legible text lines:
"Tasks + graders"
"Predictors + aggregation"
"Fixed execution rules"
Bottom text "One shared evaluation".
A clear vertical dashed divider AFTER this stage, with small label "No further adaptation". Arrow crosses divider to stage 4.

STAGE 4, heading exactly "4  Independent evaluation". A card with candidate-chip grid icon labeled "12 held-out candidates", then below "Run once per candidate" and "$30 total per candidate".
Arrow downward to a shallow shared measurements box labeled "Measurements", then fork into TWO SIDE-BY-SIDE output cards below:
LEFT output card teal outline:
"Visible utility"
"6 target predictions"
"vs. known-target references"
RIGHT output card lavender outline:
"Sealed utility"
"3 frozen domain scores"
"vs. 6 sealed-target references"
Under BOTH cards a shared footer "Held-out Spearman · coverage · cost".
For the sealed branch, include small legible note "No target-specific refitting".

At the far lower right or immediately above the score cards, show a small separate lock/database icon labeled "Independent references", feeding only the score cards with fine arrows. It must not feed stage 1 or 2. Each domain score is reused for TWO sealed targets. The two utility results are distinct, not combined into one overall score.

FINISH: prioritize legibility over decoration; exact spelling; no tiny paragraphs. All arrows unambiguous, no crossings through text. Consistent corner radius and thin gray borders. The output should look like a carefully typeset NeurIPS/ICLR paper figure, with balanced alignment, restrained color, crisp geometry, and sophisticated editorial taste.


==> assets/figure2-resolution-attempt-prompt.txt <==
Use case: infographic-diagram, high-resolution restoration edit. Image 1 is the edit target: the existing Figure 2 for a scientific paper. Produce a much higher-resolution, print-quality 3840 x 1920 landscape version. Preserve the entire four-panel composition, exact scientific meaning, all wording, every icon including the actual OpenAI, Gemini, Claude and DeepSeek brand marks, arrows, tables, colors, and relative placement. Improve text legibility and crispness: re-render fine lettering and edges cleanly rather than preserving blur. White background, no added texture, no watermark, no new panels. Do not invent scores or results. Preserve 'Spearman across held-out models' in both scoring sections; visible has 6 target-specific predictions, sealed reuses each of 3 domain scores for 2 targets without refitting. Preserve file names run.py, evaluation.json, predictor.py, README.md + assets. Only correct the tiny nonsensical header in the input Runners & graders card to 'Runner'. IMPORTANT: In the submission output contract, three colored domain circles represent three independent outputs: do not draw arrows between those circles. Everything else remains invariant. Highest available image resolution, optimized for small scientific labels.


==> assets/figure2-v2-prompt.txt <==
Use case: infographic-diagram; edit/rebuild a scientific paper figure.
Input image role: the current Figure 2 is a SCIENTIFIC CONTENT reference and palette reference ONLY. Completely redesign its composition and visual language. The user says it is too text-heavy and not detailed enough. Produce a much richer pictorial explanation with LESS text, not another set of four text cards.

Asset: ICLR paper Figure 2 for Self-Evaluation Bench. Wide landscape approximately 2.1:1. High resolution. White background. Flat editorial scientific illustration, clean vector-like lines, muted navy #253448, teal #368E91 (coding), ochre #C89B4F (co-work), lavender #8A7DB5 (reasoning). Light pastel fills, subtle geometric depth for overlapping task sheets only. Bold clean sans-serif labels, all legible at paper size. Sophisticated information design, original and restrained. Aim 75% meaningful graphics, 25% short labels. No paragraphs, no bullet lists, no four giant enclosing rectangles. Four small numbered stage titles aligned at top, with lightly tinted stage areas and ample arrow gutters. Do not write a title or caption into the image.

Visual narrative LEFT TO RIGHT:
1 "Inputs" (left 22%).
At upper left, THREE small task stacks, each showing TWO visibly distinct benchmark cards (six total).
Teal stack caption "Coding": one terminal card with >_ and small file tree; another code editor sheet with colored syntax marks.
Ochre stack "Co-work": one spreadsheet+document card, one chat+tool card.
Lavender stack "Reasoning": one mathematics page with integral or equation; one question card with branching reasoning sketch.
Small open-eye mark next to a shared label "Visible targets". Use actual meaningful miniature task illustrations, not just colored empty boxes.
Below the task stacks, show TWELVE tiny neural-model icons arranged 3 rows by 4 columns. Model icons must look like microchips enclosing a connected-neuron symbol, NOT paper/document icons. Vary small interior glyphs so they look like different models; keep the model identities anonymous. Label this group only "Dev pool". The icon grid itself conveys the plurality, do NOT write "12 development candidate models".
Beside the grid a tiny development results sheet with teal/ochre/lavender columns and check/cross symbols, plus a small magnifying glass over a trace timeline; no numeric scores.
Along bottom of this stage, a horizontal budget rail with a stopwatch icon + "10h", a testing wallet icon + "$100", and a researcher-compute chip icon + "$200". One label "Shared budget". No sentences.
A thin arrow from task stacks and a double-headed arrow from Dev pool lead into Research.

2 "Research" (middle-left 28%).
A distinct larger agent-researcher icon: minimalist robot head with a small magnifying-glass badge, operating a laptop. Caption only "Researcher". Different silhouette from candidate-model microchips.
Around this center, a concrete visual research cycle with three mini workstations:
TOP "Build": existing task cards selected from a stack with a cursor; plus newly authored task card with pencil and sparkle; both feed a mixed bundle of teal, ochre, lavender tasks.
RIGHT/LOWER "Test": show one task card going into a MODEL MICROCHIP, a response speech bubble coming out, then a tiny grader unit with check/cross symbols. This explicitly depicts task -> candidate -> response -> grader.
LEFT/LOWER "Revise": magnifying glass over a 3-column task-by-model matrix of checks/crosses; an eraser/pencil repairs one task; a small three-dot predictor-fitting sketch with no axes numbers.
Curved arrows connect these workstations inside the research area. Make the cycle clear but not overwhelming; show a few named objects, not explanatory prose. The Dev pool connection is the only external return path. Use small "Feedback" label on the loop.
A bold arrow from a final mixed-task bundle on the right edge leads to Freeze.

3 "Freeze" (middle-right 15%).
Make a physically coherent compact artifact: an open folder/box receiving three miniature types of assets: stacked colorful task cards, a grader stamp with checkmark, and a small predictor/aggregation graph. The folder snaps shut with a large padlock. Only short labels "Tasks", "Grader", "Predictor" around the three assets. Large caption below "Frozen evaluator".
Show a dashed vertical boundary to the RIGHT of this artifact with a lock emblem at its top. NO arrow back across boundary.
At bottom a visual shared-output motif: three domain-colored strands woven into ONE outgoing cable/arrow, signifying one program spanning all domains.

4 "Evaluate" (right 35%).
At upper right, TWELVE MODEL MICROCHIP icons in 3x4 grid, same candidate-model visual language as the Dev pool but with a navy outline boundary and tiny lock badge. Caption only "Held-out pool". DO NOT write a sentence like "12 held-out candidate models".
The frozen-evaluator arrow enters a small execution tray paired with the held-out grid. Show one repeated evaluation token for each model, connected to a matrix. Small badges "1 run / model" and "≤ $30 / model" (render inequality properly or use "<= $30 / model"). Do not invent extra model calls.
Below the execution tray a pictorial OBSERVATION MATRIX: 12 short rows and several columns of small colored squares/checks representing per-model measurements, without actual numeric results. Label only "Measurements".
This matrix forks via TWO unmistakable arrows into two visually separate score-comparison mini-panels:
LEFT branch titled "Visible". Show SIX narrow output prediction strips: two teal, two ochre, two lavender, then a small rank-alignment visual comparing two ordered lists of anonymous model symbols with connecting lines. Caption "6 predictions".
RIGHT branch titled "Sealed". Show THREE domain-colored score tokens (teal/ochre/lavender), and EACH token forks into TWO corresponding locked reference cards: six sealed cards in total. Caption "3 scores → 6 targets". This one-to-two mapping is scientifically essential.
On the FAR RIGHT, a compact separate database stack with lock badge caption "References". Two explicit thin arrows from this database feed the two rank-comparison panels, BOTH visible and sealed. Route through free gutters; do not connect to the research loop or input resources. Measurements and independent references both enter scoring.
Along the bottom, two small separate output badges "Visible ρ" and "Sealed ρ"; next to them tiny completeness grid + "Coverage", coin/stopwatch + "Cost". No data values or fabricated correlations.

Constraints:
- Three domains, one research episode, one frozen evaluation program, separate development and held-out model pools.
- More OBJECTS AND RELATIONSHIPS, fewer words. All labels short, typically 1–3 words.
- Candidate models are explicit recognizable neural microchip icons in both pools, not the literal phrase "xx candidate models" and not files.
- Distinguish agent researcher, task, candidate, response, grader, frozen artifact and reference through different icon shapes.
- Visible prediction and sealed score branches remain distinct. No post-freeze fitting, no hidden-feedback loop.
- Arrows have clear direction and endpoint, must avoid labels and crossing other arrows. Fit all content with balanced whitespace.
- Do not render long prose from these instructions. Do not copy the prior figure's large text cards.
- No company logos, flags, charts implying empirical success, decorative 3D robots, pseudo-code paragraphs, tiny illegible text, watermark or large title.


==> assets/figure2-v2-scoring-prompt.txt <==
Revise the supplied scientific infographic. Preserve all of columns 1 Inputs, 2 Research, and 3 Freeze exactly; preserve the header, held-out chip grid and budget box at top of column 4 Evaluate. REBUILD ONLY the lower half of column 4 Evaluate (everything below its small horizontal execution tray). The current reference connectors and tiny repeated arrows are confusing. Use the following SIMPLE, spacious layout instead:

1. Immediately below the execution tray, centered, one "Measurements" matrix card, spanning most of column 4. Only ONE downward arrow from execution tray enters this card. There is NO standalone References database anywhere in this new lower area; remove the old References box and all of its connectors entirely.
2. From the bottom of Measurements, fork into two arrows, one going into a LEFT result panel titled "Visible", the other into a RIGHT panel titled "Sealed". Panels sit side by side; ample width.
3. INSIDE Visible: place a small fan of SIX colored prediction strips (two teal, two ochre, two lavender) on the left; a large "vs." in the center; a small database cylinder with a padlock on the right. Short labels below: "Predictions" under strips, "References" under database. Beneath, a tiny schematic two-list rank alignment glyph, then "Visible ρ". No individual numbers.
4. INSIDE Sealed: place THREE solid circles teal, ochre, lavender on left; a large "vs." in center; a 3-row by 2-column grid of SIX small locked document icons on right. Both documents in row 1 teal, both row 2 ochre, both row 3 lavender. Thin gray row bands align each circle with its pair of documents; use NO arrows within this panel. This is a visual comparison, NOT sequential execution. Short label "3 scores / 6 targets" below. Beneath, a tiny schematic two-list rank alignment glyph, then "Sealed ρ".
5. At very bottom of Evaluate keep only a small grid icon "Coverage" and coin icon "Cost". No extra ρ badges (now inside panels).

Each result panel visually contains its own independent reference input; no cross-panel reference arrows needed. There must be NO path from model execution into a reference icon, no feedback to research, and no ambiguous serial chains of document icons. The only arrows in the rebuilt lower-right area are execution->Measurements->Visible and execution->Measurements->Sealed. Preserve beautiful consistent color, type and icon style. Keep all other parts of original image unchanged.


==> assets/figure2-v3-correction-prompt.txt <==
Make FOUR small local accuracy corrections to this image. Preserve its entire layout, brand logos, typography, task lists, research loop, output figures and scoring methods.
1. In column (c), the card titled "Submission files (exact names)" has incorrect right-hand role mappings. Remove ALL right-hand arrows and role words from this card. Keep just the four existing file icons and exact filenames, with comfortable spacing: "run.py", "evaluation.json", "predictor.py", "README.md + assets". Rename heading simply "Submission files". Do not assign a one-word meaning to an individual file.
2. In column (a), the "Development target scores" table should have headers "Model", "TB", "DeepSWE", "…", "HLE" (five columns total) because these are benchmark target scores rather than domain aggregates. Row labels must be "GPT (dev)", "Gemini (dev)", "Claude (dev)", "…", replacing the invented "gpt-4o-dev" label. All score cells remain "…" placeholders. No numeric scores.
3. In column (c), below "3 domain scores", REMOVE the two faint horizontal arrows between the teal, ochre, lavender circles. They are three independent outputs, not a sequence. Keep circles and labels.
4. In column (d) bottom "Additional evaluation outputs", remove the small parentheticals "(all targets executed)" and "(actual run cost)". Keep simply icon plus "Coverage", and icon plus "Cost".
No other edits. Preserve everything especially the real OpenAI, Gemini, Claude and DeepSeek logos, the four-step loop, and the separate visible and sealed scoring panels.


==> assets/figure2-v3-prompt.txt <==
Use case: scientific-educational / infographic-diagram.
Create a NEW, publication-quality Figure 2 for Self-Evaluation Bench. This is a methods diagram, not a decorative infographic. The reader must understand exactly WHAT INPUT MATERIAL is supplied, HOW THE AGENT ITERATES, WHAT FILES IT DELIVERS, and HOW ITS WORK IS SCORED.
Reference images 1–4 are LOGO REFERENCES ONLY: 1 OpenAI black knot, 2 Gemini multicolor sparkle, 3 Claude orange asterisk, 4 DeepSeek blue whale. Render those recognizable brand logos accurately in model pools and the researcher selection row. Do not turn them into generic chips, robots, brains or anonymous nodes. Do not copy logo image background. They identify model families, not endorsement. Do NOT draw cartoon robot heads anywhere.

Canvas wide landscape about 2:1, ideally 3000x1500 or similar. Pure white, crisp flat vector-like professional editorial graphics, restrained light gray outlines. Teal coding #368E91, ochre co-work #C89B4F, lavender reasoning #8A7DB5; real logos retain their own colors. Text in charcoal/navy, consistent clean sans-serif, small labels readable when zoomed, no tiny paragraphs. One horizontal four-stage pipeline with clear arrows. Use generous column widths 25% / 29% / 17% / 29%. NO giant number circles or enormous headings wasting space. Compact headings "(a) Inputs", "(b) Agent research", "(c) Submission", "(d) Evaluation". Each stage is internally structured; reading order left to right, not serpentine. A dashed vertical boundary between submission and evaluation with small lock icon. Illustrations concretely encode data flow, not generic decorative cards.

(a) INPUTS:
Three compact color-coded rows across upper half, each consisting of a small task-file icon, domain label, and TWO actual benchmark names:
"Coding" — "Terminal-Bench 2.1" and "DeepSWE 1.1"
"Co-work" — "GDPval-AA v2" and "τ² Telecom"
"Reasoning" — "ArXivMath" and "HLE (text)"
Below, a grouped resource shelf of THREE miniature artifacts with clear labels:
"Tasks & answers": a pair of Q/A sheets with a terminal snippet.
"Runners & graders": small code-file and checkmark stamp.
"Allowed traces": a stacked message/tool timeline with little alternating dialogue and tool symbols.
Below that, a small table glyph with visible row/column grid labeled "Development target scores". This is a separately supplied resource, not scores invented by the researcher.
At bottom, a horizontal row of the four real model logos plus an ellipsis, label "Development model APIs". The logos visibly represent OpenAI, Gemini, Claude, DeepSeek models; there is no need to show twelve icons.
Bottom footer strip with clock and wallet icons: "10 h" / "$100 tests" / "$200 researcher". Put small heading "Shared across domains".
All input materials feed the research stage through one clear arrow.

(b) AGENT RESEARCH:
At top a terminal window titled "Researcher agent", containing a short row of the same four real logos separated by "/" and "…" meaning alternative researcher systems, NOT simultaneous multi-agent execution. A single small cursor or command prompt represents the active agent.
Below, create a clear CLOCKWISE FOUR-STEP research cycle with FOUR real distinct nodes:
top-left "Propose" — selecting task cards from a source stack AND a pencil creating a new card.
top-right "Implement" — code editor containing tiny snippets "run.py" / "grader" / "predictor".
bottom-right "Pilot" — task card → small OpenAI/Gemini logo pair marked "Dev APIs" → response bubble → check/cross grader. Use an extremely simple horizontal chain within this node with explicit arrows; no disconnected response.
bottom-left "Compare & revise" — two aligned rank columns, labels "Proxy" and "Target"; lines connecting anonymous model ranks, and a small cost coin. A pencil edits the measurement code.
Arrow topology: Propose→Implement→Pilot→Compare & revise→Propose. Show all four arrowheads; labels must not overlap arrows. Small central text "Development feedback". The target-score table from inputs supplies the compare step conceptually. The cycle uses ONLY dev candidates and dev target labels.
Below cycle, concise scope line "Select · synthesize · mix · fit". No obligatory fixed strategy, no example numeric gains.
An outgoing horizontal arrow labeled "Freeze" exits research toward submission. NO connection from final evaluation back into this cycle.

(c) SUBMISSION:
An elegant flat folder or archive with a padlock labeled "Frozen evaluator".
Within/under folder show a readable FOUR-LINE miniature file tree with actual filenames, not generic cartoons:
"run.py"
"evaluation.json"
"predictor.py"
"README.md + assets"
Next to the tree small icons connect these files to their meaning: tasks, grader, aggregation, prediction curve; do not write paragraphs.
Below the bundle an output contract mini-card:
"One run / candidate"
"6 target predictions"
"3 domain scores"
The six predictions are visually six narrow strips grouped in pairs by teal/ochre/lavender. The three scores are three larger colored circles. Small labels "6" and "3" can accompany glyphs, no invented scores.
Arrow across locked dashed boundary into evaluation. Main flow must be from frozen file bundle into held-out execution.

(d) EVALUATION:
Top: a small panel titled "Held-out model APIs" containing actual OpenAI, Gemini, Claude, DeepSeek logos + "…". Use DIFFERENT tiny version tags than the development row, e.g. "dev" in input and "held-out" here, not invented version numbers. These pools may share families; they are disjoint configurations.
Below logo row, a run/evaluator icon and small label "Run frozen program" with budget badge "≤ $30 / candidate". Downward arrow to two stacked scoring cards:
TOP scoring card heading "Visible targets".
Within card, two miniature vectors SIDE BY SIDE, left labeled "Predictions", right labeled "Reference scores"; both vectors have identical small rows of model-brand icons and abstract score marks. Between the vectors a "vs." separator. A clearly independent reference-sheet icon sits behind the right vector; DO NOT draw any arrow from the model outputs to reference scores.
Below vectors a short clear formula/text "Spearman across held-out models". Output badge "Visible utility". This represents each of the six target-specific predictions being correlated against its target's reference scores over the held-out panel.
BOTTOM scoring card heading "Sealed targets".
Within card, three colored domain-score circles on left and a 3x2 grid of locked reference cards on right, same domain color within each row. Center "vs.". Labels "Domain scores" and "Reference scores". Small line "Same score → 2 targets / domain". Below "Spearman across held-out models", output badge "Sealed utility". Absolutely NO target-specific fitting after freeze; small closed-lock label "No refitting".
The final visible and sealed outputs are separate; no combined overall number.
Bottom row of small symbols and labels: completeness grid "Coverage" / coin "Cost".
The references in BOTH scoring cards are independent input sheets, never generated by the submission; no feedback line crossing the boundary.

Visual priorities: model BRAND ICONS must be recognizable; supplied material names must be readable; agent iteration arrows must be correct; actual file names must be spelled exactly; the scoring method must explicitly say Spearman ACROSS HELD-OUT MODELS (not across tasks). Avoid generic chips, cartoons, unlabeled decorative matrices, words replacing all visuals, misleading outcome values, scientific-arrow errors and dangling connectors. Use larger concrete illustrations only where informative. Precise hierarchy and balanced spacing, fine lines and flat fills. Render ONLY the requested diagram, no caption or external frame.


==> assets/figure5-comparison-inputs.json <==
{
  "figure": "5",
  "legend": [
    "Grok",
    "Fable",
    "Uniform weights"
  ],
  "fable_label_means": "Fable 5.1",
  "curves": {
    "Grok": {
      "x": [
        0.0,
        5.0,
        10.0,
        15.0,
        20.0,
        25.0,
        30.0,
        35.0,
        40.0,
        45.0,
        50.0,
        55.00000000000001,
        60.0,
        65.0,
        70.0,
        75.0,
        80.0,
        85.0,
        90.0,
        95.0,
        100.0
      ],
      "y": [
        0.0,
        15.645000000000001,
        31.290000000000003,
        46.935,
        62.580000000000005,
        78.225,
        93.87,
        95.11999999999999,
        96.36999999999999,
        97.61999999999999,
        98.71999999999998,
        99.82,
        99.83999999999999,
        99.85999999999999,
        99.87999999999998,
        99.89999999999998,
        99.91999999999997,
        99.93999999999997,
        99.95999999999997,
        99.97999999999998,
        99.99999999999997
      ]
    },
    "Fable 5.1": {
      "x": [
        0.0,
        2.380952380952381,
        4.761904761904762,
        7.142857142857142,
        9.523809523809524,
        11.904761904761903,
        14.285714285714285,
        16.666666666666664,
        19.047619047619047,
        21.428571428571427,
        23.809523809523807,
        26.190476190476193,
        28.57142857142857,
        30.952380952380953,
        33.33333333333333,
        35.714285714285715,
        38.095238095238095,
        40.476190476190474,
        42.857142857142854,
        45.23809523809524,
        47.61904761904761,
        50.0,
        52.38095238095239,
        54.761904761904766,
        57.14285714285714,
        59.523809523809526,
        61.904761904761905,
        64.28571428571429,
        66.66666666666666,
        69.04761904761905,
        71.42857142857143,
        73.80952380952381,
        76.19047619047619,
        78.57142857142857,
        80.95238095238095,
        83.33333333333334,
        85.71428571428571,
        88.09523809523809,
        90.47619047619048,
        92.85714285714286,
        95.23809523809523,
        97.61904761904762,
        100.0
      ],
      "y": [
        0.0,
        3.0,
        6.0,
        9.0,
        12.0,
        15.0,
        18.0,
        21.0,
        24.0,
        27.0,
        30.000000000000004,
        33.00000000000001,
        36.00000000000001,
        39.000000000000014,
        42.000000000000014,
        45.000000000000014,
        48.00000000000002,
        50.00000000000002,
        52.00000000000002,
        54.00000000000003,
        56.00000000000003,
        58.00000000000003,
        60.00000000000003,
        62.000000000000036,
        64.00000000000003,
        66.00000000000004,
        68.00000000000004,
        70.00000000000004,
        72.00000000000004,
        74.00000000000004,
        76.00000000000004,
        78.00000000000004,
        80.00000000000004,
        82.00000000000006,
        84.00000000000006,
        86.00000000000006,
        88.00000000000006,
        90.00000000000006,
        92.00000000000006,
        94.00000000000006,
        96.00000000000006,
        98.00000000000007,
        100.00000000000007
      ]
    }
  },
  "uniform_curve": {
    "x": [
      0,
      100
    ],
    "y": [
      0,
      100
    ]
  },
  "uniform_metric_interpretation": "Grok same-response equal-within-domain-weight counterfactual; not Fable reweighted",
  "metrics": {
    "coding": {
      "Grok": {
        "score": 22.944148119833283,
        "pa": 73.90155945419103
      },
      "Fable": {
        "score": 12.78832695104065,
        "pa": 64.5643274853801
      },
      "Uniform weights": {
        "score": 36.8487024379456,
        "pa": 73.83451684767473
      }
    },
    "co-work": {
      "Grok": {
        "score": 25.753008358810007,
        "pa": 77.75396825396824
      },
      "Fable": {
        "score": 19.88761157170199,
        "pa": 71.60125060125063
      },
      "Uniform weights": {
        "score": 50.75656354685732,
        "pa": 78.76070226070227
      }
    },
    "reasoning": {
      "Grok": {
        "score": 14.70946433140996,
        "pa": 77.61503928170595
      },
      "Fable": {
        "score": 36.87381020539225,
        "pa": 71.0353535353536
      },
      "Uniform weights": {
        "score": 14.528822569248836,
        "pa": 75.7631874298541
      }
    },
    "overall": {
      "Grok": {
        "score": 22.182737393377117,
        "pa": 76.07316541715038
      },
      "Fable": {
        "score": 20.48496072720933,
        "pa": 68.46416275175677
      },
      "Uniform weights": {
        "score": 37.03296429069333,
        "pa": 76.00715533422301
      }
    }
  },
  "candidate_count": 12,
  "target_count": 14,
  "new_model_calls": 0,
  "source_sha256": {
    "/nfs/hpc/share/zhanyaol/discord-codex-private/overleaf-work/project/assets/design-concentration.json": "144b923b14dd2534abedf3d30375a12f8c17632ef69b860d3785feb7e989bdd2",
    "/nfs/hpc/share/zhanyaol/discord-codex-private/overleaf-work/project/assets/grok-weight-counterfactual.json": "61edc110fb76ee6e2a78e2efaa9245daf499f56312e2851a0357c2c1abad2e6b",
    "/nfs/hpc/share/zhanyaol/discord-codex-private/overleaf-work/project/assets/matched-panel-analysis.json": "259cf9864fd3f7b1d12afd228c1df2759547cb0c90df2b4cb7446db9586578ff",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/research-checkpoints/000014/evaluation.json": "908edd752b02eb7c37493df0923f3d049166f11cb8eda00a33fa33ab0bce04bf",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/collaborator-trajectories-20260925/fable-5-1-002/freeze.json": "a0a3f3b2c916de45b71b90f14776171f6821faa48c75469753ae4de6c4f44655"
  }
}


==> assets/grok-weight-counterfactual.json <==
{
  "analysis": "Grok frozen versus uniform item weights",
  "new_model_calls": 0,
  "job_id": null,
  "main_leaderboard_changed": false,
  "rule": "Same saved grades, candidates, targets and infra exclusions in both variants; target-equal macro average.",
  "candidates": [
    "development-08",
    "holdout-01",
    "development-01",
    "holdout-02",
    "holdout-07",
    "development-06",
    "holdout-11",
    "sealed-new-03",
    "sealed-new-06",
    "sealed-new-01",
    "sealed-new-05",
    "sealed-new-04"
  ],
  "complete_candidates": [
    "development-08",
    "holdout-01",
    "development-01",
    "holdout-02",
    "development-06",
    "holdout-11",
    "sealed-new-03",
    "sealed-new-06",
    "sealed-new-01",
    "sealed-new-04"
  ],
  "coverage": {
    "development-08": {
      "coding": {
        "included": 62,
        "declared": 62
      },
      "co-work": {
        "included": 20,
        "declared": 20
      },
      "reasoning": {
        "included": 25,
        "declared": 25
      }
    },
    "holdout-01": {
      "coding": {
        "included": 62,
        "declared": 62
      },
      "co-work": {
        "included": 20,
        "declared": 20
      },
      "reasoning": {
        "included": 25,
        "declared": 25
      }
    },
    "development-01": {
      "coding": {
        "included": 62,
        "declared": 62
      },
      "co-work": {
        "included": 20,
        "declared": 20
      },
      "reasoning": {
        "included": 25,
        "declared": 25
      }
    },
    "holdout-02": {
      "coding": {
        "included": 62,
        "declared": 62
      },
      "co-work": {
        "included": 20,
        "declared": 20
      },
      "reasoning": {
        "included": 25,
        "declared": 25
      }
    },
    "holdout-07": {
      "coding": {
        "included": 12,
        "declared": 62
      },
      "co-work": {
        "included": 4,
        "declared": 20
      },
      "reasoning": {
        "included": 9,
        "declared": 25
      }
    },
    "development-06": {
      "coding": {
        "included": 62,
        "declared": 62
      },
      "co-work": {
        "included": 20,
        "declared": 20
      },
      "reasoning": {
        "included": 25,
        "declared": 25
      }
    },
    "holdout-11": {
      "coding": {
        "included": 62,
        "declared": 62
      },
      "co-work": {
        "included": 20,
        "declared": 20
      },
      "reasoning": {
        "included": 25,
        "declared": 25
      }
    },
    "sealed-new-03": {
      "coding": {
        "included": 62,
        "declared": 62
      },
      "co-work": {
        "included": 20,
        "declared": 20
      },
      "reasoning": {
        "included": 25,
        "declared": 25
      }
    },
    "sealed-new-06": {
      "coding": {
        "included": 62,
        "declared": 62
      },
      "co-work": {
        "included": 20,
        "declared": 20
      },
      "reasoning": {
        "included": 25,
        "declared": 25
      }
    },
    "sealed-new-01": {
      "coding": {
        "included": 62,
        "declared": 62
      },
      "co-work": {
        "included": 20,
        "declared": 20
      },
      "reasoning": {
        "included": 25,
        "declared": 25
      }
    },
    "sealed-new-05": {
      "coding": {
        "included": 61,
        "declared": 62
      },
      "co-work": {
        "included": 20,
        "declared": 20
      },
      "reasoning": {
        "included": 25,
        "declared": 25
      }
    },
    "sealed-new-04": {
      "coding": {
        "included": 62,
        "declared": 62
      },
      "co-work": {
        "included": 20,
        "declared": 20
      },
      "reasoning": {
        "included": 25,
        "declared": 25
      }
    }
  },
  "summary": {
    "published_matched_12": {
      "coding": {
        "frozen": {
          "score": 22.944148119833283,
          "pa": 73.90155945419103
        },
        "uniform": {
          "score": 36.8487024379456,
          "pa": 73.83451684767473
        }
      },
      "co-work": {
        "frozen": {
          "score": 25.753008358810007,
          "pa": 77.75396825396824
        },
        "uniform": {
          "score": 50.75656354685732,
          "pa": 78.76070226070227
        }
      },
      "reasoning": {
        "frozen": {
          "score": 14.70946433140996,
          "pa": 77.61503928170595
        },
        "uniform": {
          "score": 14.528822569248836,
          "pa": 75.7631874298541
        }
      },
      "overall": {
        "frozen": {
          "score": 22.182737393377117,
          "pa": 76.07316541715038
        },
        "uniform": {
          "score": 37.03296429069333,
          "pa": 76.00715533422301
        }
      }
    },
    "complete_item_panel": {
      "coding": {
        "frozen": {
          "score": 18.756618931947177,
          "pa": 70.87912087912088
        },
        "uniform": {
          "score": 34.61364994823776,
          "pa": 75.13736263736264
        }
      },
      "co-work": {
        "frozen": {
          "score": 31.646339208918157,
          "pa": 82.12698412698413
        },
        "uniform": {
          "score": 51.30228951524266,
          "pa": 82.14285714285715
        }
      },
      "reasoning": {
        "frozen": {
          "score": 11.06594676041324,
          "pa": 83.35978835978835
        },
        "uniform": {
          "score": 12.67284874186396,
          "pa": 83.80952380952381
        }
      },
      "overall": {
        "frozen": {
          "score": 21.712089279822404,
          "pa": 77.57064364207221
        },
        "uniform": {
          "score": 35.87227810651655,
          "pa": 79.49764521193092
        }
      }
    }
  },
  "targets": {
    "published_matched_12": {
      "advanced-if": {
        "domain": "co-work",
        "split": "development",
        "n": 11,
        "frozen": {
          "score": -4.608414875880117,
          "pa": 63.888888888888886
        },
        "uniform": {
          "score": 14.095060477982713,
          "pa": 65.74074074074075
        }
      },
      "deep-swe": {
        "domain": "coding",
        "split": "development",
        "n": 8,
        "frozen": {
          "score": 20.720783429482818,
          "pa": 88.0
        },
        "uniform": {
          "score": 35.5412950694304,
          "pa": 86.0
        }
      },
      "gdpval": {
        "domain": "co-work",
        "split": "development",
        "n": 11,
        "frozen": {
          "score": 23.225462821392853,
          "pa": 80.0
        },
        "uniform": {
          "score": 38.39463748467656,
          "pa": 78.18181818181819
        }
      },
      "hle": {
        "domain": "reasoning",
        "split": "development",
        "n": 9,
        "frozen": {
          "score": 14.181874777747721,
          "pa": 86.11111111111111
        },
        "uniform": {
          "score": 16.133904253151744,
          "pa": 83.33333333333334
        }
      },
      "scicode": {
        "domain": "coding",
        "split": "development",
        "n": 9,
        "frozen": {
          "score": 2.751622121312202,
          "pa": 83.33333333333334
        },
        "uniform": {
          "score": 8.18411341575983,
          "pa": 79.16666666666666
        }
      },
      "swe-bench-multilingual": {
        "domain": "coding",
        "split": "development",
        "n": 7,
        "frozen": {
          "score": 47.78220588383709,
          "pa": 66.66666666666666
        },
        "uniform": {
          "score": 53.58127667768733,
          "pa": 61.904761904761905
        }
      },
      "aa-lcr": {
        "domain": "reasoning",
        "split": "sealed",
        "n": 11,
        "frozen": {
          "score": 19.1767181468943,
          "pa": 70.37037037037037
        },
        "uniform": {
          "score": 15.857374951709119,
          "pa": 67.5925925925926
        }
      },
      "browsecomp": {
        "domain": "co-work",
        "split": "sealed",
        "n": 7,
        "frozen": {
          "score": 32.32288055026791,
          "pa": 85.71428571428571
        },
        "uniform": {
          "score": 84.08959839503677,
          "pa": 85.71428571428571
        }
      },
      "terminal-bench-2-1": {
        "domain": "coding",
        "split": "sealed",
        "n": 9,
        "frozen": {
          "score": 26.698310479904578,
          "pa": 75.0
        },
        "uniform": {
          "score": 55.288985837442766,
          "pa": 77.77777777777779
        }
      },
      "programbench-vals-strict": {
        "domain": "coding",
        "split": "sealed",
        "n": 7,
        "frozen": {
          "score": -0.023874117618252436,
          "pa": 52.63157894736842
        },
        "uniform": {
          "score": 0.25059376849063725,
          "pa": 63.1578947368421
        }
      },
      "swe-vals": {
        "domain": "coding",
        "split": "sealed",
        "n": 9,
        "frozen": {
          "score": 39.73584092208126,
          "pa": 77.77777777777779
        },
        "uniform": {
          "score": 68.24594985886263,
          "pa": 75.0
        }
      },
      "harvey-aa-criterion": {
        "domain": "co-work",
        "split": "sealed",
        "n": 9,
        "frozen": {
          "score": 32.256591106231426,
          "pa": 79.16666666666666
        },
        "uniform": {
          "score": 47.59271590385925,
          "pa": 81.94444444444444
        }
      },
      "aa-briefcase-elo": {
        "domain": "co-work",
        "split": "sealed",
        "n": 10,
        "frozen": {
          "score": 45.56852219203796,
          "pa": 80.0
        },
        "uniform": {
          "score": 69.61080547273129,
          "pa": 82.22222222222221
        }
      },
      "critpt-aa": {
        "domain": "reasoning",
        "split": "sealed",
        "n": 11,
        "frozen": {
          "score": 10.76980006958786,
          "pa": 76.36363636363637
        },
        "uniform": {
          "score": 11.595188502885641,
          "pa": 76.36363636363637
        }
      }
    },
    "complete_item_panel": {
      "advanced-if": {
        "domain": "co-work",
        "split": "development",
        "n": 9,
        "frozen": {
          "score": -0.368573323779015,
          "pa": 71.42857142857143
        },
        "uniform": {
          "score": 24.00597798622177,
          "pa": 74.28571428571429
        }
      },
      "deep-swe": {
        "domain": "coding",
        "split": "development",
        "n": 6,
        "frozen": {
          "score": 20.49962918927777,
          "pa": 85.71428571428571
        },
        "uniform": {
          "score": 35.47699911106527,
          "pa": 89.28571428571429
        }
      },
      "gdpval": {
        "domain": "co-work",
        "split": "development",
        "n": 9,
        "frozen": {
          "score": 23.645164100826445,
          "pa": 81.94444444444444
        },
        "uniform": {
          "score": 31.125100736912454,
          "pa": 79.16666666666666
        }
      },
      "hle": {
        "domain": "reasoning",
        "split": "development",
        "n": 7,
        "frozen": {
          "score": 12.560058651928614,
          "pa": 95.23809523809523
        },
        "uniform": {
          "score": 15.7653014627526,
          "pa": 95.23809523809523
        }
      },
      "scicode": {
        "domain": "coding",
        "split": "development",
        "n": 7,
        "frozen": {
          "score": 1.4505370609656723,
          "pa": 80.95238095238095
        },
        "uniform": {
          "score": 7.033779798530291,
          "pa": 83.33333333333334
        }
      },
      "swe-bench-multilingual": {
        "domain": "coding",
        "split": "development",
        "n": 6,
        "frozen": {
          "score": 44.5924735829551,
          "pa": 66.66666666666666
        },
        "uniform": {
          "score": 49.72737318526443,
          "pa": 66.66666666666666
        }
      },
      "aa-lcr": {
        "domain": "reasoning",
        "split": "sealed",
        "n": 9,
        "frozen": {
          "score": 9.561481235653503,
          "pa": 74.28571428571429
        },
        "uniform": {
          "score": 9.892437200273255,
          "pa": 72.85714285714285
        }
      },
      "browsecomp": {
        "domain": "co-work",
        "split": "sealed",
        "n": 6,
        "frozen": {
          "score": 31.397473058345152,
          "pa": 90.0
        },
        "uniform": {
          "score": 84.7102568802535,
          "pa": 90.0
        }
      },
      "terminal-bench-2-1": {
        "domain": "coding",
        "split": "sealed",
        "n": 8,
        "frozen": {
          "score": 23.965804826010004,
          "pa": 71.42857142857143
        },
        "uniform": {
          "score": 53.24503774455653,
          "pa": 78.57142857142857
        }
      },
      "programbench-vals-strict": {
        "domain": "coding",
        "split": "sealed",
        "n": 6,
        "frozen": {
          "score": -0.040946108970170744,
          "pa": 53.84615384615385
        },
        "uniform": {
          "score": 0.2730150933674578,
          "pa": 61.53846153846154
        }
      },
      "swe-vals": {
        "domain": "coding",
        "split": "sealed",
        "n": 7,
        "frozen": {
          "score": 22.072215041444696,
          "pa": 66.66666666666666
        },
        "uniform": {
          "score": 61.92569475664258,
          "pa": 71.42857142857143
        }
      },
      "harvey-aa-criterion": {
        "domain": "co-work",
        "split": "sealed",
        "n": 7,
        "frozen": {
          "score": 43.12040085645603,
          "pa": 83.33333333333334
        },
        "uniform": {
          "score": 38.8850348173757,
          "pa": 83.33333333333334
        }
      },
      "aa-briefcase-elo": {
        "domain": "co-work",
        "split": "sealed",
        "n": 8,
        "frozen": {
          "score": 60.43723135274218,
          "pa": 83.92857142857143
        },
        "uniform": {
          "score": 77.78507715544986,
          "pa": 83.92857142857143
        }
      },
      "critpt-aa": {
        "domain": "reasoning",
        "split": "sealed",
        "n": 9,
        "frozen": {
          "score": 11.076300393657606,
          "pa": 80.55555555555556
        },
        "uniform": {
          "score": 12.360807562566032,
          "pa": 83.33333333333334
        }
      }
    }
  },
  "source_sha256": {
    "/nfs/hpc/share/zhanyaol/discord-codex-private/overleaf-work/project/assets/matched-panel-input.json": "dec8b1c916b182c92f481e90be4580c397aa313ebe5726c84f44b6dd2c1031d3",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/runs/r-grok-4.7/acceptance-input/suite/evaluation.json": "1ead4f79e17ad59d329f7b392504e4c713f2248693a6cf4f8b4cae382a0165cd",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/runs/r-grok-4.7/acceptance-jobs/results.json": "11032913c6e3e11b742f6230107a8bf0d7cdf375174711494802e98f6bfd4c04",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/codex-completion-20260922/development-01/result.json": "fec0d17c516f5ea05121872471966b39c241456d63897fa6b131f8d34701cb03",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/codex-completion-20260922/holdout-01/result.json": "4eafb3d0b73db023ae65832836dfcec9673f1cf5e1b7f9935cfa6b8271e143b9",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/codex-completion-20260922/holdout-02/result.json": "4706350a7f2c331c6a6ca44aca4ee15eb93b0305e9656544a9591fdee517e80f",
    "/nfs/hpc/share/zhanyaol/discord-codex-private/overleaf-work/project/assets/matched-panel-analysis.json": "259cf9864fd3f7b1d12afd228c1df2759547cb0c90df2b4cb7446db9586578ff"
  },
  "script_sha256": "535d0c86cf6bfb08eb0cd0738bc5097cd03624c0b00463d0bfdc53f69de66f8d"
}


==> assets/grok47-assessment.json <==
{
  "source_sha256": "67df848ce19b4880866d87239253b485212ec66520ce7a495cf72acaed84a661",
  "protocol": "Grok frozen local grader; 3 candidates via Codex login (GPT5.5 alias, original output caps not enforced); other candidates retain historical API results",
  "metrics": {
    "observed_domain_metrics": {
      "summary": {
        "development": {
          "coding": {
            "E": 0.418772504509159,
            "S": 0.7048346347436172,
            "pa": 0.774891774891775,
            "targets": 3
          },
          "co-work": {
            "E": 0.21289804140965873,
            "S": 0.8244716092028447,
            "pa": 0.7209595959595959,
            "targets": 2
          },
          "reasoning": {
            "E": 0.5553276212407725,
            "S": 0.642951354006202,
            "pa": 0.8222222222222222,
            "targets": 1
          },
          "avg": {
            "E": 0.37290686959792785,
            "S": 0.7283815254656435,
            "pa": 0.7648027898027898,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "E": 0.4620662909145407,
            "S": 0.6839635153440871,
            "pa": 0.6685185185185185,
            "targets": 3
          },
          "co-work": {
            "E": 0.1984156285940051,
            "S": 0.8344350458556782,
            "pa": 0.8162698412698413,
            "targets": 3
          },
          "reasoning": {
            "E": 0.44305389005205564,
            "S": 0.6929748132718223,
            "pa": 0.7192760942760943,
            "targets": 2
          },
          "avg": {
            "E": 0.3584441923287186,
            "S": 0.7361362400068462,
            "pa": 0.7366146584896585,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "E": 0.44041939771184985,
            "S": 0.6942422474930083,
            "pa": 0.7217051467051467,
            "targets": 6
          },
          "co-work": {
            "E": 0.20420859372026656,
            "S": 0.8304209131331747,
            "pa": 0.7781457431457431,
            "targets": 5
          },
          "reasoning": {
            "E": 0.4804784671149613,
            "S": 0.6754573080341523,
            "pa": 0.7535914702581369,
            "targets": 3
          },
          "avg": {
            "E": 0.36464248258695114,
            "S": 0.7327926638369788,
            "pa": 0.7486952861952862,
            "targets": 14
          }
        }
      },
      "matched_astra": {
        "development": {
          "coding": {
            "E": 0.40401848076335045,
            "S": 0.7122413370629639,
            "pa": 0.557058682058682,
            "targets": 3
          },
          "co-work": {
            "E": 0.074177932685911,
            "S": 0.9309444642002337,
            "pa": 0.7575757575757576,
            "targets": 2
          },
          "reasoning": {
            "E": 0.1315715098143967,
            "S": 0.8837267387228781,
            "pa": 0.8333333333333334,
            "targets": 1
          },
          "avg": {
            "E": 0.24866380291271167,
            "S": 0.8008560812504832,
            "pa": 0.6699434824434825,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "E": 0.4272220908743421,
            "S": 0.7006618005662888,
            "pa": 0.6032407407407407,
            "targets": 3
          },
          "co-work": {
            "E": 0.07598265919943004,
            "S": 0.929383007663001,
            "pa": 0.7946608946608946,
            "targets": 3
          },
          "reasoning": {
            "E": 0.628120966705706,
            "S": 0.6142049764418743,
            "pa": 0.760942760942761,
            "targets": 2
          },
          "avg": {
            "E": 0.34573202295409106,
            "S": 0.7430899933590378,
            "pa": 0.7144488035113035,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "E": 0.4156202858188463,
            "S": 0.706404118404932,
            "pa": 0.5801497113997114,
            "targets": 6
          },
          "co-work": {
            "E": 0.07526076859402242,
            "S": 0.9300069612951368,
            "pa": 0.7798268398268399,
            "targets": 5
          },
          "reasoning": {
            "E": 0.4626044810752696,
            "S": 0.6837118393516923,
            "pa": 0.7850729517396184,
            "targets": 3
          },
          "avg": {
            "E": 0.30413135722207135,
            "S": 0.7667939233744818,
            "pa": 0.6953750944822373,
            "targets": 14
          }
        }
      },
      "targets": {
        "advanced-if": {
          "n": 11,
          "domain": "co-work",
          "split": "development",
          "b": 0.7821078053512005,
          "intercept": 0.0,
          "E": 0.2178921946487995,
          "S": 0.8210907372539386,
          "pa": 0.6388888888888888,
          "pairs": 54
        },
        "deep-swe": {
          "n": 9,
          "domain": "coding",
          "split": "development",
          "b": 0.4017632516991378,
          "intercept": 0.0,
          "E": 0.5982367483008622,
          "S": 0.6256895300794033,
          "pa": 0.8484848484848485,
          "pairs": 33
        },
        "gdpval": {
          "n": 12,
          "domain": "co-work",
          "split": "development",
          "b": 0.792096111829482,
          "intercept": 0.0,
          "E": 0.20790388817051797,
          "S": 0.8278804379995766,
          "pa": 0.803030303030303,
          "pairs": 66
        },
        "hle": {
          "n": 10,
          "domain": "reasoning",
          "split": "development",
          "b": 0.4446723787592275,
          "intercept": 0.0,
          "E": 0.5553276212407725,
          "S": 0.642951354006202,
          "pa": 0.8222222222222222,
          "pairs": 45
        },
        "scicode": {
          "n": 9,
          "domain": "coding",
          "split": "development",
          "b": 0.4404015786126372,
          "intercept": 0.0,
          "E": 0.5595984213873628,
          "S": 0.6411906977377138,
          "pa": 0.8333333333333334,
          "pairs": 36
        },
        "swe-bench-multilingual": {
          "n": 8,
          "domain": "coding",
          "split": "development",
          "b": 0.901517656160748,
          "intercept": 0.0,
          "E": 0.09848234383925203,
          "S": 0.910346903260137,
          "pa": 0.6428571428571429,
          "pairs": 28
        },
        "aa-lcr": {
          "n": 11,
          "domain": "reasoning",
          "split": "sealed",
          "b": 0.9127665245946992,
          "intercept": 0.0,
          "E": 0.0872334754053008,
          "S": 0.9197656461297039,
          "pa": 0.7037037037037037,
          "pairs": 54
        },
        "browsecomp": {
          "n": 7,
          "domain": "co-work",
          "split": "sealed",
          "b": 0.8024645489493768,
          "intercept": 0.0,
          "E": 0.1975354510506232,
          "S": 0.8350483479404962,
          "pa": 0.8571428571428571,
          "pairs": 21
        },
        "terminal-bench-2-1": {
          "n": 9,
          "domain": "coding",
          "split": "sealed",
          "b": 0.746613099370168,
          "intercept": 0.0,
          "E": 0.25338690062983205,
          "S": 0.797838240927439,
          "pa": 0.75,
          "pairs": 36
        },
        "programbench-vals-strict": {
          "n": 8,
          "domain": "coding",
          "split": "sealed",
          "b": 0.01297566256367731,
          "intercept": 0.0,
          "E": 0.9870243374363227,
          "S": 0.5032650990526917,
          "pa": 0.5,
          "pairs": 24
        },
        "swe-vals": {
          "n": 10,
          "domain": "coding",
          "split": "sealed",
          "b": 0.8542123653225325,
          "intercept": 0.0,
          "E": 0.14578763467746747,
          "S": 0.8727620806289241,
          "pa": 0.7555555555555555,
          "pairs": 45
        },
        "harvey-aa-criterion": {
          "n": 9,
          "domain": "co-work",
          "split": "sealed",
          "b": 0.8480874338387687,
          "intercept": 0.0,
          "E": 0.15191256616123128,
          "S": 0.8681214437416178,
          "pa": 0.7916666666666666,
          "pairs": 36
        },
        "aa-briefcase-elo": {
          "n": 11,
          "domain": "co-work",
          "split": "sealed",
          "b": 0.7542011314298391,
          "intercept": 0.0,
          "E": 0.24579886857016087,
          "S": 0.8026977911352005,
          "pa": 0.8,
          "pairs": 55
        },
        "critpt-aa": {
          "n": 12,
          "domain": "reasoning",
          "split": "sealed",
          "b": 0.20112569530118957,
          "intercept": 0.0,
          "E": 0.7988743046988105,
          "S": 0.5559032097951014,
          "pa": 0.7348484848484849,
          "pairs": 66
        }
      }
    },
    "domain_complete_metrics": {
      "summary": {
        "development": {
          "coding": {
            "E": 0.4215613024445344,
            "S": 0.7034519005831037,
            "pa": 0.7753968253968254,
            "targets": 3
          },
          "co-work": {
            "E": 0.19946303714555985,
            "S": 0.8337063911362912,
            "pa": 0.7522727272727273,
            "targets": 2
          },
          "reasoning": {
            "E": 0.5730728016437018,
            "S": 0.6356984870344851,
            "pa": 0.8888888888888888,
            "targets": 1
          },
          "avg": {
            "E": 0.3727804638780708,
            "S": 0.728448594886778,
            "pa": 0.7866041366041366,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "E": 0.46028096158156345,
            "S": 0.6847997243742366,
            "pa": 0.6407563025210085,
            "targets": 3
          },
          "co-work": {
            "E": 0.21758431116427498,
            "S": 0.8212983617075214,
            "pa": 0.8226190476190477,
            "targets": 3
          },
          "reasoning": {
            "E": 0.45841499930997714,
            "S": 0.6856758881889805,
            "pa": 0.7522727272727272,
            "targets": 2
          },
          "avg": {
            "E": 0.3688032271071837,
            "S": 0.7305651975363843,
            "pa": 0.7368339381207029,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "E": 0.4409211320130489,
            "S": 0.6940005096621376,
            "pa": 0.7080765639589169,
            "targets": 6
          },
          "co-work": {
            "E": 0.21033580155678894,
            "S": 0.8262169876440526,
            "pa": 0.7944805194805196,
            "targets": 5
          },
          "reasoning": {
            "E": 0.496634266754552,
            "S": 0.6681659121493307,
            "pa": 0.7978114478114477,
            "targets": 3
          },
          "avg": {
            "E": 0.3705077571518496,
            "S": 0.729656577849783,
            "pa": 0.7581640231850316,
            "targets": 14
          }
        }
      },
      "matched_astra": {
        "development": {
          "coding": {
            "E": 0.4164830934805592,
            "S": 0.7059738337877484,
            "pa": 0.45,
            "targets": 3
          },
          "co-work": {
            "E": 0.0658877656726124,
            "S": 0.9381850812115898,
            "pa": 0.7727272727272727,
            "targets": 2
          },
          "reasoning": {
            "E": 0.17585289443813834,
            "S": 0.8504465182082435,
            "pa": 0.8333333333333334,
            "targets": 1
          },
          "avg": {
            "E": 0.25951295103750677,
            "S": 0.7939576954538368,
            "pa": 0.6214646464646465,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "E": 0.42499295761939687,
            "S": 0.701757854067298,
            "pa": 0.5056022408963585,
            "targets": 3
          },
          "co-work": {
            "E": 0.10514656510005567,
            "S": 0.9048573570053705,
            "pa": 0.7923280423280423,
            "targets": 3
          },
          "reasoning": {
            "E": 0.603222171783386,
            "S": 0.6237438688161504,
            "pa": 0.7727272727272727,
            "targets": 2
          },
          "avg": {
            "E": 0.3496078639656412,
            "S": 0.7409559670626359,
            "pa": 0.6799056743909685,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "E": 0.420738025549978,
            "S": 0.7038595307624661,
            "pa": 0.47780112044817924,
            "targets": 6
          },
          "co-work": {
            "E": 0.08944304532907836,
            "S": 0.9179002099168376,
            "pa": 0.7844877344877345,
            "targets": 5
          },
          "reasoning": {
            "E": 0.4607657460016368,
            "S": 0.684572459846604,
            "pa": 0.7929292929292929,
            "targets": 3
          },
          "avg": {
            "E": 0.31099575842501215,
            "S": 0.7627789743586718,
            "pa": 0.6548595195654019,
            "targets": 14
          }
        }
      },
      "targets": {
        "advanced-if": {
          "n": 10,
          "domain": "co-work",
          "split": "development",
          "b": 0.8084899177095178,
          "intercept": 0.0,
          "E": 0.19151008229048216,
          "S": 0.8392711189465258,
          "pa": 0.7045454545454546,
          "pairs": 44
        },
        "deep-swe": {
          "n": 7,
          "domain": "coding",
          "split": "development",
          "b": 0.3940518970027393,
          "intercept": 0.0,
          "E": 0.6059481029972607,
          "S": 0.6226851279525474,
          "pa": 0.85,
          "pairs": 20
        },
        "gdpval": {
          "n": 11,
          "domain": "co-work",
          "split": "development",
          "b": 0.7925840079993625,
          "intercept": 0.0,
          "E": 0.20741599200063754,
          "S": 0.8282149703376398,
          "pa": 0.8,
          "pairs": 55
        },
        "hle": {
          "n": 9,
          "domain": "reasoning",
          "split": "development",
          "b": 0.4269271983562982,
          "intercept": 0.0,
          "E": 0.5730728016437018,
          "S": 0.6356984870344851,
          "pa": 0.8888888888888888,
          "pairs": 36
        },
        "scicode": {
          "n": 7,
          "domain": "coding",
          "split": "development",
          "b": 0.44420169828033235,
          "intercept": 0.0,
          "E": 0.5557983017196677,
          "S": 0.6427568399417019,
          "pa": 0.8095238095238095,
          "pairs": 21
        },
        "swe-bench-multilingual": {
          "n": 7,
          "domain": "coding",
          "split": "development",
          "b": 0.8970624973833252,
          "intercept": 0.0,
          "E": 0.10293750261667478,
          "S": 0.9066696867479257,
          "pa": 0.6666666666666666,
          "pairs": 21
        },
        "aa-lcr": {
          "n": 10,
          "domain": "reasoning",
          "split": "sealed",
          "b": 0.891535434052414,
          "intercept": 0.0,
          "E": 0.10846456594758602,
          "S": 0.9021488198363259,
          "pa": 0.75,
          "pairs": 44
        },
        "browsecomp": {
          "n": 6,
          "domain": "co-work",
          "split": "sealed",
          "b": 0.78643001017752,
          "intercept": 0.0,
          "E": 0.21356998982248,
          "S": 0.8240151028671029,
          "pa": 0.9,
          "pairs": 15
        },
        "terminal-bench-2-1": {
          "n": 8,
          "domain": "coding",
          "split": "sealed",
          "b": 0.733025365010728,
          "intercept": 0.0,
          "E": 0.266974634989272,
          "S": 0.7892817838523399,
          "pa": 0.7142857142857143,
          "pairs": 28
        },
        "programbench-vals-strict": {
          "n": 7,
          "domain": "coding",
          "split": "sealed",
          "b": 0.011832951390956572,
          "intercept": 0.0,
          "E": 0.9881670486090435,
          "S": 0.5029758443585601,
          "pa": 0.5294117647058824,
          "pairs": 17
        },
        "swe-vals": {
          "n": 8,
          "domain": "coding",
          "split": "sealed",
          "b": 0.8742987988536252,
          "intercept": 0.0,
          "E": 0.12570120114637484,
          "S": 0.8883351985248259,
          "pa": 0.6785714285714286,
          "pairs": 28
        },
        "harvey-aa-criterion": {
          "n": 8,
          "domain": "co-work",
          "split": "sealed",
          "b": 0.8294717444919648,
          "intercept": 0.0,
          "E": 0.1705282555080352,
          "S": 0.8543151310482273,
          "pa": 0.7678571428571429,
          "pairs": 28
        },
        "aa-briefcase-elo": {
          "n": 10,
          "domain": "co-work",
          "split": "sealed",
          "b": 0.7313453118376902,
          "intercept": 0.0,
          "E": 0.26865468816230975,
          "S": 0.7882365543050447,
          "pa": 0.8,
          "pairs": 45
        },
        "critpt-aa": {
          "n": 11,
          "domain": "reasoning",
          "split": "sealed",
          "b": 0.19163456732763176,
          "intercept": 0.0,
          "E": 0.8083654326723683,
          "S": 0.552985575776141,
          "pa": 0.7545454545454545,
          "pairs": 55
        }
      }
    },
    "full_candidate_metrics": {
      "summary": {
        "development": {
          "coding": {
            "E": 0.4215613024445344,
            "S": 0.7034519005831037,
            "pa": 0.7753968253968254,
            "targets": 3
          },
          "co-work": {
            "E": 0.19060080966155357,
            "S": 0.8399120779065027,
            "pa": 0.7682539682539682,
            "targets": 2
          },
          "reasoning": {
            "E": 0.5696659070742743,
            "S": 0.6370782441621071,
            "pa": 0.8928571428571429,
            "targets": 1
          },
          "avg": {
            "E": 0.36925857228849746,
            "S": 0.7303222490173346,
            "pa": 0.7925925925925926,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "E": 0.46028096158156345,
            "S": 0.6847997243742366,
            "pa": 0.6407563025210085,
            "targets": 3
          },
          "co-work": {
            "E": 0.16657967795353035,
            "S": 0.8572067719834171,
            "pa": 0.8555555555555556,
            "targets": 3
          },
          "reasoning": {
            "E": 0.4581989391366321,
            "S": 0.6857774842382468,
            "pa": 0.7547619047619047,
            "targets": 2
          },
          "avg": {
            "E": 0.3496224746098182,
            "S": 0.7409479456757746,
            "pa": 0.7498074229691877,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "E": 0.4409211320130489,
            "S": 0.6940005096621376,
            "pa": 0.7080765639589169,
            "targets": 6
          },
          "co-work": {
            "E": 0.17618813063673963,
            "S": 0.8502041246230237,
            "pa": 0.8206349206349206,
            "targets": 5
          },
          "reasoning": {
            "E": 0.4953545951158462,
            "S": 0.6687377049338116,
            "pa": 0.8007936507936508,
            "targets": 3
          },
          "avg": {
            "E": 0.35803794504353786,
            "S": 0.7363564498692565,
            "pa": 0.7681439242363612,
            "targets": 14
          }
        }
      },
      "matched_astra": {
        "development": {
          "coding": {
            "E": 0.4164830934805592,
            "S": 0.7059738337877484,
            "pa": 0.45,
            "targets": 3
          },
          "co-work": {
            "E": 0.06117517703661968,
            "S": 0.9423514813007084,
            "pa": 0.7714285714285715,
            "targets": 2
          },
          "reasoning": {
            "E": 0.18098045101838456,
            "S": 0.8467540670446143,
            "pa": 0.8214285714285714,
            "targets": 1
          },
          "avg": {
            "E": 0.2587966809222169,
            "S": 0.7944094667197423,
            "pa": 0.6190476190476191,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "E": 0.42499295761939687,
            "S": 0.701757854067298,
            "pa": 0.5056022408963585,
            "targets": 3
          },
          "co-work": {
            "E": 0.08896607772891456,
            "S": 0.918302250594934,
            "pa": 0.7828042328042328,
            "targets": 3
          },
          "reasoning": {
            "E": 0.5949456592511186,
            "S": 0.6269806085240134,
            "pa": 0.7555555555555555,
            "targets": 2
          },
          "avg": {
            "E": 0.3414710530683964,
            "S": 0.745450300781864,
            "pa": 0.6720413165266107,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "E": 0.420738025549978,
            "S": 0.7038595307624661,
            "pa": 0.47780112044817924,
            "targets": 6
          },
          "co-work": {
            "E": 0.0778497174519966,
            "S": 0.9277731244054775,
            "pa": 0.7782539682539683,
            "targets": 5
          },
          "reasoning": {
            "E": 0.4569572565068739,
            "S": 0.6863619337725451,
            "pa": 0.7775132275132275,
            "targets": 3
          },
          "avg": {
            "E": 0.30603917929146235,
            "S": 0.7656738142744759,
            "pa": 0.6493297318927571,
            "targets": 14
          }
        }
      },
      "targets": {
        "advanced-if": {
          "n": 9,
          "domain": "co-work",
          "split": "development",
          "b": 0.8027612105068462,
          "intercept": 0.0,
          "E": 0.19723878949315377,
          "S": 0.8352552630067608,
          "pa": 0.7142857142857143,
          "pairs": 35
        },
        "deep-swe": {
          "n": 7,
          "domain": "coding",
          "split": "development",
          "b": 0.3940518970027393,
          "intercept": 0.0,
          "E": 0.6059481029972607,
          "S": 0.6226851279525474,
          "pa": 0.85,
          "pairs": 20
        },
        "gdpval": {
          "n": 10,
          "domain": "co-work",
          "split": "development",
          "b": 0.8160371701700466,
          "intercept": 0.0,
          "E": 0.18396282982995338,
          "S": 0.8446211103972115,
          "pa": 0.8222222222222222,
          "pairs": 45
        },
        "hle": {
          "n": 8,
          "domain": "reasoning",
          "split": "development",
          "b": 0.43033409292572566,
          "intercept": 0.0,
          "E": 0.5696659070742743,
          "S": 0.6370782441621071,
          "pa": 0.8928571428571429,
          "pairs": 28
        },
        "scicode": {
          "n": 7,
          "domain": "coding",
          "split": "development",
          "b": 0.44420169828033235,
          "intercept": 0.0,
          "E": 0.5557983017196677,
          "S": 0.6427568399417019,
          "pa": 0.8095238095238095,
          "pairs": 21
        },
        "swe-bench-multilingual": {
          "n": 7,
          "domain": "coding",
          "split": "development",
          "b": 0.8970624973833252,
          "intercept": 0.0,
          "E": 0.10293750261667478,
          "S": 0.9066696867479257,
          "pa": 0.6666666666666666,
          "pairs": 21
        },
        "aa-lcr": {
          "n": 9,
          "domain": "reasoning",
          "split": "sealed",
          "b": 0.8850228983285382,
          "intercept": 0.0,
          "E": 0.1149771016714618,
          "S": 0.8968794054163985,
          "pa": 0.7428571428571429,
          "pairs": 35
        },
        "browsecomp": {
          "n": 6,
          "domain": "co-work",
          "split": "sealed",
          "b": 0.78643001017752,
          "intercept": 0.0,
          "E": 0.21356998982248,
          "S": 0.8240151028671029,
          "pa": 0.9,
          "pairs": 15
        },
        "terminal-bench-2-1": {
          "n": 8,
          "domain": "coding",
          "split": "sealed",
          "b": 0.733025365010728,
          "intercept": 0.0,
          "E": 0.266974634989272,
          "S": 0.7892817838523399,
          "pa": 0.7142857142857143,
          "pairs": 28
        },
        "programbench-vals-strict": {
          "n": 7,
          "domain": "coding",
          "split": "sealed",
          "b": 0.011832951390956572,
          "intercept": 0.0,
          "E": 0.9881670486090435,
          "S": 0.5029758443585601,
          "pa": 0.5294117647058824,
          "pairs": 17
        },
        "swe-vals": {
          "n": 8,
          "domain": "coding",
          "split": "sealed",
          "b": 0.8742987988536252,
          "intercept": 0.0,
          "E": 0.12570120114637484,
          "S": 0.8883351985248259,
          "pa": 0.6785714285714286,
          "pairs": 28
        },
        "harvey-aa-criterion": {
          "n": 7,
          "domain": "co-work",
          "split": "sealed",
          "b": 0.9151837885550476,
          "intercept": 0.0,
          "E": 0.08481621144495244,
          "S": 0.9218151327845857,
          "pa": 0.8333333333333334,
          "pairs": 21
        },
        "aa-briefcase-elo": {
          "n": 9,
          "domain": "co-work",
          "split": "sealed",
          "b": 0.7986471674068414,
          "intercept": 0.0,
          "E": 0.20135283259315861,
          "S": 0.8323949241801577,
          "pa": 0.8333333333333334,
          "pairs": 36
        },
        "critpt-aa": {
          "n": 10,
          "domain": "reasoning",
          "split": "sealed",
          "b": 0.19857922339819753,
          "intercept": 0.0,
          "E": 0.8014207766018024,
          "S": 0.5551173901115977,
          "pa": 0.7666666666666667,
          "pairs": 45
        }
      }
    }
  },
  "candidate_domain_results": {
    "development-08": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.8946833333333334
        },
        "co-work": {
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 0.9686
        },
        "reasoning": {
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.9637
        }
      },
      "answers": {
        "answered": 87,
        "missing": 20
      }
    },
    "development-12": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.9940333333333333
        },
        "co-work": {
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 1.0
        },
        "reasoning": {
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.996
        }
      },
      "answers": {
        "answered": 107
      }
    },
    "sealed-new-06": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.9489000000000001
        },
        "co-work": {
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 0.9512175500969619
        },
        "reasoning": {
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.8383588200000001
        }
      },
      "answers": {
        "answered": 107
      }
    },
    "holdout-07": {
      "completed": 25,
      "expected": 107,
      "domains": {
        "coding": {
          "completed": 12,
          "expected": 62,
          "weighted_coverage": 0.46030000000000004,
          "observed_score": 0.9876891882105872
        },
        "co-work": {
          "completed": 4,
          "expected": 20,
          "weighted_coverage": 0.6258,
          "observed_score": 1.0
        },
        "reasoning": {
          "completed": 9,
          "expected": 25,
          "weighted_coverage": 0.38638822,
          "observed_score": 0.677313273163452
        }
      },
      "answers": {
        "answered": 25
      }
    },
    "holdout-11": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.8614333333333334
        },
        "co-work": {
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 0.663
        },
        "reasoning": {
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.81067647
        }
      },
      "answers": {
        "answered": 92,
        "missing": 15
      }
    },
    "sealed-new-01": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.8438833333333333
        },
        "co-work": {
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 0.78305
        },
        "reasoning": {
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.62899411
        }
      },
      "answers": {
        "answered": 65,
        "missing": 42
      }
    },
    "sealed-new-05": {
      "completed": 106,
      "expected": 107,
      "domains": {
        "coding": {
          "completed": 61,
          "expected": 62,
          "weighted_coverage": 0.99985,
          "observed_score": 0.748412261839276
        },
        "co-work": {
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 0.78345
        },
        "reasoning": {
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.52431176
        }
      },
      "answers": {
        "missing": 39,
        "answered": 67
      }
    },
    "sealed-new-04": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.09845000000000001
        },
        "co-work": {
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 0.15665
        },
        "reasoning": {
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.15702352
        }
      },
      "answers": {
        "missing": 96,
        "answered": 11
      }
    },
    "development-06": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.8603833333333334
        },
        "co-work": {
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 0.9528
        },
        "reasoning": {
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.91135882
        }
      },
      "answers": {
        "answered": 84,
        "missing": 23
      }
    },
    "sealed-new-03": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.8942333333333333
        },
        "co-work": {
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 0.627
        },
        "reasoning": {
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.47197059
        }
      },
      "answers": {
        "answered": 72,
        "missing": 35
      }
    },
    "development-01": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.9943333333333334
        },
        "co-work": {
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 1.0
        },
        "reasoning": {
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.996
        }
      },
      "answers": {
        "answered": 107
      }
    },
    "holdout-01": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.8961833333333333
        },
        "co-work": {
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 1.0
        },
        "reasoning": {
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.984
        }
      },
      "answers": {
        "answered": 107
      }
    },
    "holdout-02": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.9941833333333334
        },
        "co-work": {
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 1.0
        },
        "reasoning": {
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.968
        }
      },
      "answers": {
        "answered": 107
      }
    }
  },
  "completed_items": 1308,
  "expected_items": 1391,
  "full_candidates": 11,
  "original_fees": [
    {
      "wallet": "designer",
      "known": 33.591264,
      "unknown_reserved": 15.583736
    },
    {
      "wallet": "development",
      "known": 1.875412028,
      "unknown_reserved": 1.3299971439999998
    },
    {
      "wallet": "evaluation",
      "known": 2.2360667939999996,
      "unknown_reserved": 28.42581695
    }
  ],
  "codex_usage": {
    "development-01": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "complete": true,
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.9943333333333334
        },
        "co-work": {
          "complete": true,
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 1.0
        },
        "reasoning": {
          "complete": true,
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.996
        }
      },
      "usage": {
        "input_tokens": 80530,
        "cached_input_tokens": 0,
        "output_tokens": 39476,
        "reasoning_output_tokens": 33491
      },
      "api_equivalent_estimate_usd": 1.58693
    },
    "holdout-01": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "complete": true,
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.8961833333333333
        },
        "co-work": {
          "complete": true,
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 1.0
        },
        "reasoning": {
          "complete": true,
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.984
        }
      },
      "usage": {
        "input_tokens": 418543,
        "cached_input_tokens": 154752,
        "output_tokens": 15680,
        "reasoning_output_tokens": 10701
      },
      "api_equivalent_estimate_usd": 3.576662
    },
    "holdout-02": {
      "completed": 107,
      "expected": 107,
      "domains": {
        "coding": {
          "complete": true,
          "completed": 62,
          "expected": 62,
          "weighted_coverage": 1.0,
          "observed_score": 0.9941833333333334
        },
        "co-work": {
          "complete": true,
          "completed": 20,
          "expected": 20,
          "weighted_coverage": 1.0,
          "observed_score": 1.0
        },
        "reasoning": {
          "complete": true,
          "completed": 25,
          "expected": 25,
          "weighted_coverage": 1.0,
          "observed_score": 0.968
        }
      },
      "usage": {
        "input_tokens": 361726,
        "cached_input_tokens": 143616,
        "output_tokens": 15130,
        "reasoning_output_tokens": 9801
      },
      "api_equivalent_estimate_usd": 1.2324864
    }
  },
  "old_252_items_unchanged": true,
  "original_ledger_unchanged": true
}


==> assets/leaderboard-partial-20260921.json <==
{
  "metrics": {
    "GLM5.3": {
      "sealed": {
        "pearson": [
          0.01804816691894268,
          0.10569553753291677,
          0.3839346871962251,
          0.1692261305493615
        ],
        "pa": [
          0.5138888888888888,
          0.6904761904761905,
          0.6666666666666666,
          0.6236772486772486
        ]
      },
      "overall": {
        "pearson": [
          0.2103280991010792,
          0.5192159756550123,
          0.5209690422311604,
          0.3872111142553584
        ],
        "pa": [
          0.5495430495430496,
          0.7354521404521405,
          0.6952861952861953,
          0.6471698275269704
        ]
      }
    },
    "Sol": {
      "sealed": {
        "pearson": [
          0.36456826104867884,
          -0.2589835239535032,
          0.41710579645554197,
          0.1742301778502392
        ],
        "pa": [
          0.5833333333333334,
          0.5714285714285714,
          0.7407407407407407,
          0.6318342151675485
        ]
      },
      "overall": {
        "pearson": [
          0.48474106596302957,
          -0.042077978056563235,
          0.6386161264311931,
          0.32956463462778146
        ],
        "pa": [
          0.6376954064454065,
          0.5473833573833574,
          0.7672839506172839,
          0.6332100769600769
        ]
      }
    },
    "Astra": {
      "sealed": {
        "pearson": [
          -0.025474360472967465,
          0.44846780253347496,
          0.5823627294400332,
          0.33511872383351354
        ],
        "pa": [
          0.5555555555555556,
          0.7142857142857143,
          0.7870370370370371,
          0.685626102292769
        ]
      },
      "overall": {
        "pearson": [
          0.10008952589063005,
          0.5396624670581925,
          0.703404875019454,
          0.3863617225495075
        ],
        "pa": [
          0.5801497113997114,
          0.7798268398268399,
          0.7850729517396184,
          0.6953750944822373
        ]
      }
    },
    "DS Pro": {
      "sealed": {
        "pearson": [
          0.277199822257939,
          0.8711085710456089,
          0.32784521632847435,
          0.4920512032106741
        ],
        "pa": [
          0.7083333333333334,
          0.7619047619047619,
          0.6018518518518519,
          0.6906966490299824
        ]
      },
      "overall": {
        "pearson": [
          0.1385264905788565,
          0.39744318318446087,
          0.5202782708949509,
          0.31280069086287826
        ],
        "pa": [
          0.5998827561327561,
          0.6525324675324675,
          0.6760381593714927,
          0.6350052394695251
        ]
      }
    },
    "K3": {
      "sealed": {
        "pearson": [
          0.2625801574146732,
          0.8572383637341512,
          0.5415387667800289,
          0.5537857626429511
        ],
        "pa": [
          0.6388888888888888,
          0.9523809523809523,
          0.7222222222222222,
          0.7711640211640212
        ]
      },
      "overall": {
        "pearson": [
          0.2811581181090506,
          0.4665908224977121,
          0.6724667572921323,
          0.4312359352156615
        ],
        "pa": [
          0.6760672198172197,
          0.8186916786916787,
          0.7636363636363637,
          0.7457693430907717
        ]
      }
    },
    "Random": {
      "sealed": {
        "pearson": [
          0.43589178774776643,
          0.5215291780203893,
          0.08870796843406392,
          0.34870964473407323
        ],
        "pa": [
          0.75,
          0.7619047619047619,
          0.6203703703703703,
          0.7107583774250441
        ]
      },
      "overall": {
        "pearson": [
          0.4919007546163665,
          0.1520667166670576,
          0.40914503642785677,
          0.3527980871655041
        ],
        "pa": [
          0.7142887205387205,
          0.6222799422799423,
          0.6751402918069584,
          0.6730394935752079
        ]
      }
    }
  },
  "summary": {
    "GLM5.3": {
      "target_count": 14,
      "domains": {
        "coding": {
          "targets": 6,
          "pearson": 0.2103280991010792,
          "pa": 0.5495430495430496
        },
        "co-work": {
          "targets": 5,
          "pearson": 0.5192159756550123,
          "pa": 0.7354521404521405
        },
        "reasoning": {
          "targets": 3,
          "pearson": 0.5209690422311604,
          "pa": 0.6952861952861953
        }
      },
      "pearson_equal": 0.3872111142553584,
      "pearson_n": 0.4087654304391243,
      "pa_equal": 0.6471698275269704,
      "pa_n": 0.6544145057012704
    },
    "Sol": {
      "target_count": 14,
      "domains": {
        "coding": {
          "targets": 6,
          "pearson": 0.48474106596302957,
          "pa": 0.6376954064454065
        },
        "co-work": {
          "targets": 5,
          "pearson": -0.042077978056563235,
          "pa": 0.5473833573833574
        },
        "reasoning": {
          "targets": 3,
          "pearson": 0.6386161264311931,
          "pa": 0.7672839506172839
        }
      },
      "pearson_equal": 0.32956463462778146,
      "pearson_n": 0.3320504500309282,
      "pa_equal": 0.6332100769600769,
      "pa_n": 0.6346599751011516
    },
    "Astra": {
      "target_count": 14,
      "domains": {
        "coding": {
          "targets": 6,
          "pearson": 0.10008952589063005,
          "pa": 0.5801497113997114
        },
        "co-work": {
          "targets": 5,
          "pearson": 0.5396624670581925,
          "pa": 0.7798268398268399
        },
        "reasoning": {
          "targets": 3,
          "pearson": 0.703404875019454,
          "pa": 0.7850729517396184
        }
      },
      "pearson_equal": 0.3863617225495075,
      "pearson_n": 0.410249033503428,
      "pa_equal": 0.6953750944822373,
      "pa_n": 0.7043007101830632
    },
    "DS Pro": {
      "target_count": 14,
      "domains": {
        "coding": {
          "targets": 6,
          "pearson": 0.1385264905788565,
          "pa": 0.5998827561327561
        },
        "co-work": {
          "targets": 5,
          "pearson": 0.39744318318446087,
          "pa": 0.6525324675324675
        },
        "reasoning": {
          "targets": 3,
          "pearson": 0.5202782708949509,
          "pa": 0.6760381593714927
        }
      },
      "pearson_equal": 0.31280069086287826,
      "pearson_n": 0.30782644597067055,
      "pa_equal": 0.6350052394695251,
      "pa_n": 0.6336255588093823
    },
    "K3": {
      "target_count": 14,
      "domains": {
        "coding": {
          "targets": 6,
          "pearson": 0.2811581181090506,
          "pa": 0.6760672198172197
        },
        "co-work": {
          "targets": 5,
          "pearson": 0.4665908224977121,
          "pa": 0.8186916786916787
        },
        "reasoning": {
          "targets": 3,
          "pearson": 0.6724667572921323,
          "pa": 0.7636363636363637
        }
      },
      "pearson_equal": 0.4312359352156615,
      "pearson_n": 0.4319174438730689,
      "pa_equal": 0.7457693430907717,
      "pa_n": 0.7452803596185948
    },
    "Random": {
      "target_count": 14,
      "domains": {
        "coding": {
          "targets": 6,
          "pearson": 0.4919007546163665,
          "pa": 0.7142887205387205
        },
        "co-work": {
          "targets": 5,
          "pearson": 0.1520667166670576,
          "pa": 0.6222799422799423
        },
        "reasoning": {
          "targets": 3,
          "pearson": 0.40914503642785677,
          "pa": 0.6751402918069584
        }
      },
      "pearson_equal": 0.3527980871655041,
      "pearson_n": 0.33949845634429776,
      "pa_equal": 0.6730394935752079,
      "pa_n": 0.6695954644484056
    }
  },
  "rule": "completed items, frozen weights renormalized; n>=6; posthoc expanded references"
}

==> assets/matched-panel-analysis.json <==
{
  "analysis": "matched_panel_candidate_resampling_and_CCC_decomposition",
  "panel": "12 complete Random120 candidates; identical per-target reference intersections for all methods",
  "candidate_count": 12,
  "target_count": 14,
  "replicates": 10000,
  "seed": 20260925,
  "valid_paired_draws": 9916,
  "degenerate_PA_draws_by_target": {
    "advanced-if": 0,
    "deep-swe": 16,
    "gdpval": 0,
    "hle": 0,
    "scicode": 0,
    "swe-bench-multilingual": 15,
    "aa-lcr": 0,
    "browsecomp": 21,
    "terminal-bench-2-1": 0,
    "programbench-vals-strict": 54,
    "swe-vals": 0,
    "harvey-aa-criterion": 0,
    "aa-briefcase-elo": 0,
    "critpt-aa": 0
  },
  "resampling_unit": "candidate identity, jointly across all target/method arrays",
  "range_interpretation": "central 95% candidate-resampling range conditional on fixed target panel and frozen artifacts; not research-episode uncertainty",
  "CCC_identity": "Score/100 = correlation \u00d7 calibration_factor for each target; factor = 2*sx*sy/(sx^2+sy^2+(mx-my)^2); macro-averages must not be multiplied",
  "primary_main_table_changed": false,
  "summary": {
    "Astra": {
      "coding": {
        "score": {
          "estimate": -2.6856759291658414,
          "candidate_resampling": {
            "p2_5": -22.48604415291841,
            "p97_5": 25.107119243411205,
            "sd": 12.72672110655125,
            "valid_draws": 9916
          },
          "difference_from_random120": -25.60129496527567,
          "paired_difference_range": {
            "p2_5": -42.75570818548681,
            "p97_5": 4.222315957677168,
            "sd": 12.458818604187002,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 57.13673071567808,
          "candidate_resampling": {
            "p2_5": 29.53257357726159,
            "p97_5": 81.76113864006945,
            "sd": 13.08598263965031,
            "valid_draws": 9916
          },
          "difference_from_random120": -18.116054023948756,
          "paired_difference_range": {
            "p2_5": -44.86348720723722,
            "p97_5": 0.5497746727585486,
            "sd": 11.693014540872236,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.07869074320143273,
        "mean_calibration_factor": 0.5083937130950021
      },
      "co-work": {
        "score": {
          "estimate": 40.04706499454289,
          "candidate_resampling": {
            "p2_5": 10.767965349295254,
            "p97_5": 52.573995431050434,
            "sd": 10.857568303279429,
            "valid_draws": 9916
          },
          "difference_from_random120": 36.29476046665204,
          "paired_difference_range": {
            "p2_5": 10.921613048527608,
            "p97_5": 47.29931257582579,
            "sd": 8.898853934298112,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 77.09379509379512,
          "candidate_resampling": {
            "p2_5": 63.270644208447386,
            "p97_5": 89.34767746621195,
            "sd": 6.694120963321606,
            "valid_draws": 9916
          },
          "difference_from_random120": 17.471861471861487,
          "paired_difference_range": {
            "p2_5": 0.09690635840175688,
            "p97_5": 36.892654738431894,
            "sd": 9.190315146458671,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.5211291497657717,
        "mean_calibration_factor": 0.8082115778319803
      },
      "reasoning": {
        "score": {
          "estimate": 38.245328838507035,
          "candidate_resampling": {
            "p2_5": 15.751514780541207,
            "p97_5": 46.07360472427742,
            "sd": 7.465020072367399,
            "valid_draws": 9916
          },
          "difference_from_random120": 29.21609704624214,
          "paired_difference_range": {
            "p2_5": 11.913277749056544,
            "p97_5": 38.898833875333175,
            "sd": 6.707840087571318,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 79.62682379349053,
          "candidate_resampling": {
            "p2_5": 63.92369419170093,
            "p97_5": 91.2905389410558,
            "sd": 6.8368783341655694,
            "valid_draws": 9916
          },
          "difference_from_random120": 10.808080808080817,
          "paired_difference_range": {
            "p2_5": -3.5968137254901897,
            "p97_5": 28.473033459142503,
            "sd": 7.967536523337636,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.7084216556381185,
        "mean_calibration_factor": 0.5049810314812713
      },
      "overall": {
        "score": {
          "estimate": 21.346946850945752,
          "candidate_resampling": {
            "p2_5": 2.566259583947052,
            "p97_5": 36.27713591406071,
            "sd": 8.585786913224348,
            "valid_draws": 9916
          },
          "difference_from_random120": 8.25102312002376,
          "paired_difference_range": {
            "p2_5": -8.05121394355723,
            "p97_5": 21.22612951450393,
            "sd": 7.435347994153871,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 69.08355936739399,
          "candidate_resampling": {
            "p2_5": 53.07219321841941,
            "p97_5": 82.79667565063446,
            "sd": 7.399875296438652,
            "valid_draws": 9916
          },
          "difference_from_random120": 0.7919446885612444,
          "paired_difference_range": {
            "p2_5": -13.785462582462962,
            "p97_5": 14.625920288579042,
            "sd": 7.111186214255941,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.3716467982108436,
        "mean_calibration_factor": 0.6147402330124093
      },
      "domain_equal": {
        "score": 25.202239301294696,
        "pa": 71.28578320098791
      }
    },
    "Grok": {
      "coding": {
        "score": {
          "estimate": 22.94414811983332,
          "candidate_resampling": {
            "p2_5": 4.758007968540138,
            "p97_5": 32.77082735449679,
            "sd": 7.115041750080091,
            "valid_draws": 9916
          },
          "difference_from_random120": 0.028529083723491055,
          "paired_difference_range": {
            "p2_5": -13.504607854388139,
            "p97_5": 8.724110426711585,
            "sd": 5.458009296771002,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 73.90155945419103,
          "candidate_resampling": {
            "p2_5": 55.84092745128497,
            "p97_5": 88.362634268688,
            "sd": 8.114217781285786,
            "valid_draws": 9916
          },
          "difference_from_random120": -1.3512252854358024,
          "paired_difference_range": {
            "p2_5": -30.575110124863407,
            "p97_5": 26.456426344578976,
            "sd": 14.253342199969204,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.5109799407091811,
        "mean_calibration_factor": 0.3934800539097134
      },
      "co-work": {
        "score": {
          "estimate": 25.7530083588098,
          "candidate_resampling": {
            "p2_5": 7.493727044797888,
            "p97_5": 42.03253153217609,
            "sd": 8.470707565508574,
            "valid_draws": 9916
          },
          "difference_from_random120": 22.000703830918948,
          "paired_difference_range": {
            "p2_5": 1.3263770331822915,
            "p97_5": 43.07747408299522,
            "sd": 10.458189084438416,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 77.75396825396828,
          "candidate_resampling": {
            "p2_5": 65.71900251706853,
            "p97_5": 87.62177467270709,
            "sd": 5.435108028646592,
            "valid_draws": 9916
          },
          "difference_from_random120": 18.132034632034646,
          "paired_difference_range": {
            "p2_5": -0.9396884477529586,
            "p97_5": 41.20593584031816,
            "sd": 10.764235985716109,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.431732601319908,
        "mean_calibration_factor": 0.667022652403244
      },
      "reasoning": {
        "score": {
          "estimate": 14.709464331409846,
          "candidate_resampling": {
            "p2_5": 3.0064256880934837,
            "p97_5": 29.044294605093885,
            "sd": 6.7263827708505355,
            "valid_draws": 9916
          },
          "difference_from_random120": 5.680232539144949,
          "paired_difference_range": {
            "p2_5": -9.815937551259484,
            "p97_5": 23.1514291114574,
            "sd": 8.303994303427697,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 77.615039281706,
          "candidate_resampling": {
            "p2_5": 61.313593302819854,
            "p97_5": 90.27641688440961,
            "sd": 7.183198422576355,
            "valid_draws": 9916
          },
          "difference_from_random120": 8.79629629629629,
          "paired_difference_range": {
            "p2_5": -10.0844896549927,
            "p97_5": 33.58195072900956,
            "sd": 10.763677317366033,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.5907705518892327,
        "mean_calibration_factor": 0.3020203934191788
      },
      "overall": {
        "score": {
          "estimate": 22.182737393377035,
          "candidate_resampling": {
            "p2_5": 11.213408040636935,
            "p97_5": 27.77305083763156,
            "sd": 4.2192849178980065,
            "valid_draws": 9916
          },
          "difference_from_random120": 9.086813662455043,
          "paired_difference_range": {
            "p2_5": -2.836459739353657,
            "p97_5": 20.43879319357784,
            "sd": 5.82613544336517,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 76.07316541715038,
          "candidate_resampling": {
            "p2_5": 66.56811634245626,
            "p97_5": 84.37464689396404,
            "sd": 4.454811845329443,
            "valid_draws": 9916
          },
          "difference_from_random120": 7.781550738317634,
          "paired_difference_range": {
            "p2_5": -11.365504240216733,
            "p97_5": 29.435087768858686,
            "sd": 10.28918625298426,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.4997753076087375,
        "mean_calibration_factor": 0.4715753404094312
      },
      "domain_equal": {
        "score": 21.135540270017657,
        "pa": 76.4235223299551
      }
    },
    "Fable": {
      "coding": {
        "score": {
          "estimate": 12.78832695104065,
          "candidate_resampling": {
            "p2_5": -11.749612023571597,
            "p97_5": 34.6375097393489,
            "sd": 12.043228114140744,
            "valid_draws": 9916
          },
          "difference_from_random120": -10.127292085069177,
          "paired_difference_range": {
            "p2_5": -28.166263774490513,
            "p97_5": 8.76009702204122,
            "sd": 9.493439422786057,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 64.5643274853801,
          "candidate_resampling": {
            "p2_5": 43.606247914166495,
            "p97_5": 82.43758556258557,
            "sd": 9.548198074793794,
            "valid_draws": 9916
          },
          "difference_from_random120": -10.688457254246728,
          "paired_difference_range": {
            "p2_5": -25.999988514629635,
            "p97_5": 2.8227010270629256,
            "sd": 7.32953694383285,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.3211407416124522,
        "mean_calibration_factor": 0.4979652647634345
      },
      "co-work": {
        "score": {
          "estimate": 19.88761157170199,
          "candidate_resampling": {
            "p2_5": -4.644821369876229,
            "p97_5": 40.08525578171605,
            "sd": 11.356801309707691,
            "valid_draws": 9916
          },
          "difference_from_random120": 16.135307043811135,
          "paired_difference_range": {
            "p2_5": -10.623867840341497,
            "p97_5": 33.92483636280032,
            "sd": 11.20204379982093,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 71.60125060125063,
          "candidate_resampling": {
            "p2_5": 54.074000633061544,
            "p97_5": 86.8453500870521,
            "sd": 8.314407915447122,
            "valid_draws": 9916
          },
          "difference_from_random120": 11.979316979316991,
          "paired_difference_range": {
            "p2_5": -4.46013931888545,
            "p97_5": 30.874332853822,
            "sd": 9.002341471569512,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.32846790943504944,
        "mean_calibration_factor": 0.6142355950825429
      },
      "reasoning": {
        "score": {
          "estimate": 36.87381020539225,
          "candidate_resampling": {
            "p2_5": 9.466408297434421,
            "p97_5": 50.70459120995543,
            "sd": 10.65078401387509,
            "valid_draws": 9916
          },
          "difference_from_random120": 27.84457841312736,
          "paired_difference_range": {
            "p2_5": 5.9999899114881865,
            "p97_5": 41.60830588864578,
            "sd": 9.084971130280493,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 71.0353535353536,
          "candidate_resampling": {
            "p2_5": 49.045200107381774,
            "p97_5": 86.44178142655367,
            "sd": 9.31210205234049,
            "valid_draws": 9916
          },
          "difference_from_random120": 2.21661054994388,
          "paired_difference_range": {
            "p2_5": -16.37053157701665,
            "p97_5": 22.384119716970343,
            "sd": 9.505638080982871,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.6334342074272962,
        "mean_calibration_factor": 0.5265534289984762
      },
      "overall": {
        "score": {
          "estimate": 20.48496072720933,
          "candidate_resampling": {
            "p2_5": -0.03507508436799948,
            "p97_5": 34.548409452059076,
            "sd": 8.868638775071457,
            "valid_draws": 9916
          },
          "difference_from_random120": 7.389036996287338,
          "paired_difference_range": {
            "p2_5": -6.945141911903974,
            "p97_5": 16.723962891556887,
            "sd": 6.321011102480814,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 68.46416275175677,
          "candidate_resampling": {
            "p2_5": 52.95872768187482,
            "p97_5": 80.77937459586995,
            "sd": 7.021415848905773,
            "valid_draws": 9916
          },
          "difference_from_random120": 0.1725480729240303,
          "paired_difference_range": {
            "p2_5": -10.448854474613507,
            "p97_5": 10.821571571756316,
            "sd": 5.437043140115389,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.390677615652275,
        "mean_calibration_factor": 0.5456164179277678
      },
      "domain_equal": {
        "score": 23.18324957604496,
        "pa": 69.0669772073281
      }
    },
    "Opus5": {
      "coding": {
        "score": {
          "estimate": -3.834436886359859,
          "candidate_resampling": {
            "p2_5": -30.035731526887083,
            "p97_5": 22.193258967353465,
            "sd": 13.219763329599635,
            "valid_draws": 9916
          },
          "difference_from_random120": -26.750055922469688,
          "paired_difference_range": {
            "p2_5": -52.17523283405312,
            "p97_5": 1.7242537154930284,
            "sd": 13.988707440567332,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 53.80284043441937,
          "candidate_resampling": {
            "p2_5": 29.572188166601368,
            "p97_5": 76.00162529065804,
            "sd": 11.704219504050773,
            "valid_draws": 9916
          },
          "difference_from_random120": -21.44994430520746,
          "paired_difference_range": {
            "p2_5": -45.3752820749801,
            "p97_5": 1.3229113266472678,
            "sd": 11.5923770393465,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.1026248543319952,
        "mean_calibration_factor": 0.5103181792386529
      },
      "co-work": {
        "score": {
          "estimate": 37.1818876525288,
          "candidate_resampling": {
            "p2_5": -0.8375808284976508,
            "p97_5": 59.40983892891706,
            "sd": 16.201632443739374,
            "valid_draws": 9916
          },
          "difference_from_random120": 33.42958312463795,
          "paired_difference_range": {
            "p2_5": -9.752158504817885,
            "p97_5": 61.38441382532992,
            "sd": 19.72991998905185,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 71.80711880711883,
          "candidate_resampling": {
            "p2_5": 55.13955391014215,
            "p97_5": 86.333625930196,
            "sd": 7.844600489128728,
            "valid_draws": 9916
          },
          "difference_from_random120": 12.18518518518519,
          "paired_difference_range": {
            "p2_5": -5.132202369690837,
            "p97_5": 30.391032932595124,
            "sd": 9.144945978602792,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.4513130410160794,
        "mean_calibration_factor": 0.817419103482613
      },
      "reasoning": {
        "score": {
          "estimate": 39.776842343177975,
          "candidate_resampling": {
            "p2_5": 8.652339942283328,
            "p97_5": 50.107505294290995,
            "sd": 10.414472304218632,
            "valid_draws": 9916
          },
          "difference_from_random120": 30.74761055091308,
          "paired_difference_range": {
            "p2_5": 7.468294284911085,
            "p97_5": 41.781190505627,
            "sd": 8.658463364185687,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 75.17957351290691,
          "candidate_resampling": {
            "p2_5": 55.000456014175526,
            "p97_5": 89.162422065667,
            "sd": 8.502792418280107,
            "valid_draws": 9916
          },
          "difference_from_random120": 6.3608305274972,
          "paired_difference_range": {
            "p2_5": -13.2788733159496,
            "p97_5": 27.956627665160493,
            "sd": 10.085208549379288,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.695069814066509,
        "mean_calibration_factor": 0.5236219978026054
      },
      "overall": {
        "score": {
          "estimate": 20.15952456957277,
          "candidate_resampling": {
            "p2_5": -6.289755513415947,
            "p97_5": 38.672297742861105,
            "sd": 11.849245711489342,
            "valid_draws": 9916
          },
          "difference_from_random120": 7.063600838650778,
          "paired_difference_range": {
            "p2_5": -17.70545375242936,
            "p97_5": 27.28413650220657,
            "sd": 12.331529316967824,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 64.81366837005936,
          "candidate_resampling": {
            "p2_5": 47.06328677107335,
            "p97_5": 79.71938106625363,
            "sd": 8.23147055456256,
            "valid_draws": 9916
          },
          "difference_from_random120": -3.477946308773383,
          "paired_difference_range": {
            "p2_5": -18.412824971507145,
            "p97_5": 12.883984375589705,
            "sd": 7.961778155774754,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.35410884094799255,
        "mean_calibration_factor": 0.6228478990180569
      },
      "domain_equal": {
        "score": 24.37476436978231,
        "pa": 66.92984425148171
      }
    },
    "K3": {
      "coding": {
        "score": {
          "estimate": 5.880381141117353,
          "candidate_resampling": {
            "p2_5": -17.55260222573908,
            "p97_5": 25.633013379614297,
            "sd": 10.872509837766449,
            "valid_draws": 9916
          },
          "difference_from_random120": -17.035237894992473,
          "paired_difference_range": {
            "p2_5": -30.484712810927103,
            "p97_5": 0.4996320616305778,
            "sd": 7.7013846208572385,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 66.42495126705653,
          "candidate_resampling": {
            "p2_5": 37.80214729710734,
            "p97_5": 89.03633398956215,
            "sd": 13.004959344295644,
            "valid_draws": 9916
          },
          "difference_from_random120": -8.827833472570305,
          "paired_difference_range": {
            "p2_5": -24.739307811023096,
            "p97_5": 2.919642857142861,
            "sd": 7.34776098672478,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.26888828347973265,
        "mean_calibration_factor": 0.3669963586793011
      },
      "co-work": {
        "score": {
          "estimate": 18.554036674282468,
          "candidate_resampling": {
            "p2_5": 3.821127834776959,
            "p97_5": 28.447162599450213,
            "sd": 6.584534139087539,
            "valid_draws": 9916
          },
          "difference_from_random120": 14.801732146391615,
          "paired_difference_range": {
            "p2_5": -14.35412965285316,
            "p97_5": 36.66594791632679,
            "sd": 12.98350288099672,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 81.04088504088506,
          "candidate_resampling": {
            "p2_5": 70.55548748278215,
            "p97_5": 91.06640831339749,
            "sd": 5.069045612579589,
            "valid_draws": 9916
          },
          "difference_from_random120": 21.418951418951423,
          "paired_difference_range": {
            "p2_5": 4.043805178811329,
            "p97_5": 41.50099900099899,
            "sd": 9.552936911870022,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.45713582091111193,
        "mean_calibration_factor": 0.4965104118832121
      },
      "reasoning": {
        "score": {
          "estimate": 39.98728526462691,
          "candidate_resampling": {
            "p2_5": 9.613520004520119,
            "p97_5": 52.379910573759545,
            "sd": 10.597873384345474,
            "valid_draws": 9916
          },
          "difference_from_random120": 30.958053472362018,
          "paired_difference_range": {
            "p2_5": 10.252476253513256,
            "p97_5": 40.369280719314794,
            "sd": 7.451819742407847,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 78.21548821548829,
          "candidate_resampling": {
            "p2_5": 55.12806227279911,
            "p97_5": 91.66738505747126,
            "sd": 9.298659022349472,
            "valid_draws": 9916
          },
          "difference_from_random120": 9.39674523007858,
          "paired_difference_range": {
            "p2_5": -3.601674226674227,
            "p97_5": 26.38740140078881,
            "sd": 7.570114123682063,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.7038440240737706,
        "mean_calibration_factor": 0.5181351883570514
      },
      "overall": {
        "score": {
          "estimate": 17.715309000856944,
          "candidate_resampling": {
            "p2_5": 1.0333458955922585,
            "p97_5": 28.492434724858512,
            "sd": 7.001075095029381,
            "valid_draws": 9916
          },
          "difference_from_random120": 4.619385269934952,
          "paired_difference_range": {
            "p2_5": -9.556590510516504,
            "p97_5": 15.006211306179852,
            "sd": 6.255350195788544,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 74.17147124665924,
          "candidate_resampling": {
            "p2_5": 57.139004574829826,
            "p97_5": 85.85996408210725,
            "sd": 7.186991639931088,
            "valid_draws": 9916
          },
          "difference_from_random120": 5.879856567826494,
          "paired_difference_range": {
            "p2_5": -4.036893019920562,
            "p97_5": 15.119531691045363,
            "sd": 4.794022826263125,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.4293243484039477,
        "mean_calibration_factor": 0.44563826975450155
      },
      "domain_equal": {
        "score": 21.473901026675577,
        "pa": 75.22710817447661
      }
    },
    "Sol": {
      "coding": {
        "score": {
          "estimate": 19.29173503411555,
          "candidate_resampling": {
            "p2_5": -0.43123821733819234,
            "p97_5": 34.73933128683466,
            "sd": 9.627386336257723,
            "valid_draws": 9916
          },
          "difference_from_random120": -3.623884001994277,
          "paired_difference_range": {
            "p2_5": -18.64909347086704,
            "p97_5": 8.528535800229777,
            "sd": 6.929225058131503,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 63.08263714842661,
          "candidate_resampling": {
            "p2_5": 40.43154475930929,
            "p97_5": 81.44190741035156,
            "sd": 10.309075486030933,
            "valid_draws": 9916
          },
          "difference_from_random120": -12.17014759120022,
          "paired_difference_range": {
            "p2_5": -32.035203919960836,
            "p97_5": 1.5625,
            "sd": 9.163229759225011,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.485736000466877,
        "mean_calibration_factor": 0.3965059573024597
      },
      "co-work": {
        "score": {
          "estimate": 0.16639089058591167,
          "candidate_resampling": {
            "p2_5": -26.081616048310806,
            "p97_5": 17.161389307297366,
            "sd": 10.8955632877661,
            "valid_draws": 9916
          },
          "difference_from_random120": -3.585913637304941,
          "paired_difference_range": {
            "p2_5": -40.266834586243526,
            "p97_5": 26.544645076123345,
            "sd": 17.17175309332995,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 51.869648869648884,
          "candidate_resampling": {
            "p2_5": 32.09519487580362,
            "p97_5": 71.72392719175217,
            "sd": 10.22717357933765,
            "valid_draws": 9916
          },
          "difference_from_random120": -7.752284752284751,
          "paired_difference_range": {
            "p2_5": -33.64140366590458,
            "p97_5": 16.431974332382683,
            "sd": 12.615218195602612,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": -0.09736318643159445,
        "mean_calibration_factor": 0.4266688217910485
      },
      "reasoning": {
        "score": {
          "estimate": 41.060054991773086,
          "candidate_resampling": {
            "p2_5": 20.284385841890263,
            "p97_5": 50.34198844820741,
            "sd": 7.501078704115671,
            "valid_draws": 9916
          },
          "difference_from_random120": 32.03082319950819,
          "paired_difference_range": {
            "p2_5": 15.19771525178987,
            "p97_5": 43.16232235469903,
            "sd": 7.067545626805624,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 79.29573512906853,
          "candidate_resampling": {
            "p2_5": 60.41307289282115,
            "p97_5": 90.99597562079391,
            "sd": 7.730440858762992,
            "valid_draws": 9916
          },
          "difference_from_random120": 10.47699214365882,
          "paired_difference_range": {
            "p2_5": -3.0276549583019072,
            "p97_5": 29.4579569077733,
            "sd": 8.295988634666234,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.7012715695316144,
        "mean_calibration_factor": 0.5074752857813931
      },
      "overall": {
        "score": {
          "estimate": 17.12589497378158,
          "candidate_resampling": {
            "p2_5": -0.7863981729887892,
            "p97_5": 27.83008635601244,
            "sd": 7.428153530777519,
            "valid_draws": 9916
          },
          "difference_from_random120": 4.029971242859588,
          "paired_difference_range": {
            "p2_5": -15.139683550760012,
            "p97_5": 18.80158837218657,
            "sd": 8.624858764726941,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 62.55223375900071,
          "candidate_resampling": {
            "p2_5": 46.683491380908954,
            "p97_5": 76.11077180224288,
            "sd": 7.528970077097287,
            "valid_draws": 9916
          },
          "difference_from_random120": -5.739380919832037,
          "paired_difference_range": {
            "p2_5": -20.768677160308698,
            "p97_5": 10.072814860354285,
            "sd": 7.708598534611785,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.32367248423129524,
        "mean_calibration_factor": 0.43105755072244145
      },
      "domain_equal": {
        "score": 20.172726972158184,
        "pa": 64.74934038238133
      }
    },
    "GLM5.3": {
      "coding": {
        "score": {
          "estimate": 3.2037346054093714,
          "candidate_resampling": {
            "p2_5": -21.68813858982778,
            "p97_5": 26.219719114471822,
            "sd": 12.021552563508337,
            "valid_draws": 9916
          },
          "difference_from_random120": -19.711884430700458,
          "paired_difference_range": {
            "p2_5": -37.17965741561023,
            "p97_5": 2.347026081373808,
            "sd": 9.928945187934497,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 55.86723753829016,
          "candidate_resampling": {
            "p2_5": 32.514659695601736,
            "p97_5": 82.23979097663954,
            "sd": 12.53959282815529,
            "valid_draws": 9916
          },
          "difference_from_random120": -19.38554720133667,
          "paired_difference_range": {
            "p2_5": -38.20904912883472,
            "p97_5": 1.0664573804920252,
            "sd": 9.639138160267768,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.19109743959319272,
        "mean_calibration_factor": 0.40527998722598174
      },
      "co-work": {
        "score": {
          "estimate": 15.0198186097812,
          "candidate_resampling": {
            "p2_5": 1.3837089789681232,
            "p97_5": 28.02817375662869,
            "sd": 7.277572078661416,
            "valid_draws": 9916
          },
          "difference_from_random120": 11.267514081890347,
          "paired_difference_range": {
            "p2_5": -21.293775764624076,
            "p97_5": 34.85159679207941,
            "sd": 14.67732451385093,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 72.37349687349689,
          "candidate_resampling": {
            "p2_5": 53.27755095038771,
            "p97_5": 87.6560084901548,
            "sd": 8.89302690867887,
            "valid_draws": 9916
          },
          "difference_from_random120": 12.751563251563255,
          "paired_difference_range": {
            "p2_5": -5.3587773589588386,
            "p97_5": 30.91428571428571,
            "sd": 9.297861636585411,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.513512353429839,
        "mean_calibration_factor": 0.27454488969492574
      },
      "reasoning": {
        "score": {
          "estimate": 34.616162779009166,
          "candidate_resampling": {
            "p2_5": 3.1133965874456924,
            "p97_5": 49.01503855897956,
            "sd": 11.814434094439598,
            "valid_draws": 9916
          },
          "difference_from_random120": 25.58693098674427,
          "paired_difference_range": {
            "p2_5": 2.2971249325499876,
            "p97_5": 38.00592102163675,
            "sd": 9.147909533554243,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 71.00168350168356,
          "candidate_resampling": {
            "p2_5": 46.83274291497976,
            "p97_5": 87.56227938038646,
            "sd": 10.004883474228162,
            "valid_draws": 9916
          },
          "difference_from_random120": 2.1829405162738453,
          "paired_difference_range": {
            "p2_5": -13.276797812620984,
            "p97_5": 16.97416283764968,
            "sd": 7.423465576909538,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.5854418499244348,
        "mean_calibration_factor": 0.5168251938461875
      },
      "overall": {
        "score": {
          "estimate": 14.154999215599265,
          "candidate_resampling": {
            "p2_5": -4.629798100869884,
            "p97_5": 28.275105345163674,
            "sd": 8.376609057058824,
            "valid_draws": 9916
          },
          "difference_from_random120": 1.0590754846772725,
          "paired_difference_range": {
            "p2_5": -16.465718583101623,
            "p97_5": 15.00466866065158,
            "sd": 8.240610342161547,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 65.00542572159115,
          "candidate_resampling": {
            "p2_5": 45.453097045587285,
            "p97_5": 81.67851984794564,
            "sd": 9.168233583766419,
            "valid_draws": 9916
          },
          "difference_from_random120": -3.286188957241592,
          "paired_difference_range": {
            "p2_5": -15.363911137418606,
            "p97_5": 9.688219155730962,
            "sd": 6.354799282140479,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.39074799674868965,
        "mean_calibration_factor": 0.3824914252406487
      },
      "domain_equal": {
        "score": 17.613238664733245,
        "pa": 66.4141393044902
      }
    },
    "DS Pro": {
      "coding": {
        "score": {
          "estimate": 0.5907598440078349,
          "candidate_resampling": {
            "p2_5": -8.820366140649446,
            "p97_5": 9.43386030162077,
            "sd": 4.647026258377704,
            "valid_draws": 9916
          },
          "difference_from_random120": -22.324859192101993,
          "paired_difference_range": {
            "p2_5": -31.01844524629162,
            "p97_5": -6.445280673230942,
            "sd": 6.2621478154262,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 59.646546922862704,
          "candidate_resampling": {
            "p2_5": 36.74008688071188,
            "p97_5": 75.57128670833198,
            "sd": 9.43543767953209,
            "valid_draws": 9916
          },
          "difference_from_random120": -15.606237816764128,
          "paired_difference_range": {
            "p2_5": -31.875033593481255,
            "p97_5": -0.015045109617480179,
            "sd": 8.06269541678707,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.12355794171775386,
        "mean_calibration_factor": 0.1570078024076664
      },
      "co-work": {
        "score": {
          "estimate": 8.922202000469088,
          "candidate_resampling": {
            "p2_5": -0.378335233867284,
            "p97_5": 17.083333221521517,
            "sd": 4.641868899717353,
            "valid_draws": 9916
          },
          "difference_from_random120": 5.169897472578236,
          "paired_difference_range": {
            "p2_5": -17.873320576282477,
            "p97_5": 24.918191414650355,
            "sd": 11.05439492871367,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 64.74819624819628,
          "candidate_resampling": {
            "p2_5": 49.640991361579594,
            "p97_5": 78.35048166268442,
            "sd": 7.127976346449433,
            "valid_draws": 9916
          },
          "difference_from_random120": 5.126262626262644,
          "paired_difference_range": {
            "p2_5": -9.594944005270097,
            "p97_5": 22.203399122807014,
            "sd": 8.157082197541426,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.3840464522174813,
        "mean_calibration_factor": 0.18470564493985794
      },
      "reasoning": {
        "score": {
          "estimate": 32.722690522425374,
          "candidate_resampling": {
            "p2_5": 3.3849843739587917,
            "p97_5": 46.99854023584939,
            "sd": 11.193527516959811,
            "valid_draws": 9916
          },
          "difference_from_random120": 23.69345873016048,
          "paired_difference_range": {
            "p2_5": 2.1407557486128894,
            "p97_5": 36.68049496484417,
            "sd": 8.888606397583478,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 69.16105499438838,
          "candidate_resampling": {
            "p2_5": 46.51470482680583,
            "p97_5": 85.59272912110441,
            "sd": 9.687871139726797,
            "valid_draws": 9916
          },
          "difference_from_random120": 0.3423120089786664,
          "paired_difference_range": {
            "p2_5": -15.428495115995108,
            "p97_5": 16.945072900955246,
            "sd": 7.97435836429944,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.5609576785438843,
        "mean_calibration_factor": 0.504621695387531
      },
      "overall": {
        "score": {
          "estimate": 10.451688616690614,
          "candidate_resampling": {
            "p2_5": -0.11058842479055832,
            "p97_5": 16.62435349054123,
            "sd": 4.255619054018342,
            "valid_draws": 9916
          },
          "difference_from_random120": -2.6442351142313782,
          "paired_difference_range": {
            "p2_5": -12.702263674553846,
            "p97_5": 6.916639374108713,
            "sd": 4.949993446014643,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 63.507387697237334,
          "candidate_resampling": {
            "p2_5": 46.91655832767345,
            "p97_5": 74.15388322797948,
            "sd": 6.615495579759188,
            "valid_draws": 9916
          },
          "difference_from_random120": -4.78422698159541,
          "paired_difference_range": {
            "p2_5": -14.461601445178788,
            "p97_5": 4.2365296698742005,
            "sd": 4.779268630721597,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.3103180676446845,
        "mean_calibration_factor": 0.24138858037913433
      },
      "domain_equal": {
        "score": 14.078550788967434,
        "pa": 64.51859938848246
      }
    },
    "Random120": {
      "coding": {
        "score": {
          "estimate": 22.915619036109828,
          "candidate_resampling": {
            "p2_5": 4.3440024197193425,
            "p97_5": 34.91032578906336,
            "sd": 7.846785155337103,
            "valid_draws": 9916
          },
          "difference_from_random120": 0.0,
          "paired_difference_range": {
            "p2_5": 0.0,
            "p97_5": 0.0,
            "sd": 0.0,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 75.25278473962683,
          "candidate_resampling": {
            "p2_5": 51.324733966553005,
            "p97_5": 90.94239210114156,
            "sd": 10.053449847246796,
            "valid_draws": 9916
          },
          "difference_from_random120": 0.0,
          "paired_difference_range": {
            "p2_5": 0.0,
            "p97_5": 0.0,
            "sd": 0.0,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.5294650421300573,
        "mean_calibration_factor": 0.48043994781366156
      },
      "co-work": {
        "score": {
          "estimate": 3.7523045278908524,
          "candidate_resampling": {
            "p2_5": -20.274724236324378,
            "p97_5": 29.67233610970258,
            "sd": 12.59851595694097,
            "valid_draws": 9916
          },
          "difference_from_random120": 0.0,
          "paired_difference_range": {
            "p2_5": 0.0,
            "p97_5": 0.0,
            "sd": 0.0,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 59.621933621933636,
          "candidate_resampling": {
            "p2_5": 39.520648769874775,
            "p97_5": 77.82958655717727,
            "sd": 9.782660114302606,
            "valid_draws": 9916
          },
          "difference_from_random120": 0.0,
          "paired_difference_range": {
            "p2_5": 0.0,
            "p97_5": 0.0,
            "sd": 0.0,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.09086166645203002,
        "mean_calibration_factor": 0.7399711837856389
      },
      "reasoning": {
        "score": {
          "estimate": 9.029231792264897,
          "candidate_resampling": {
            "p2_5": -6.0036748760044105,
            "p97_5": 21.29439423381954,
            "sd": 6.87692955871952,
            "valid_draws": 9916
          },
          "difference_from_random120": 0.0,
          "paired_difference_range": {
            "p2_5": 0.0,
            "p97_5": 0.0,
            "sd": 0.0,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 68.81874298540971,
          "candidate_resampling": {
            "p2_5": 45.819377990430624,
            "p97_5": 83.6722307604736,
            "sd": 9.613084586007782,
            "valid_draws": 9916
          },
          "difference_from_random120": 0.0,
          "paired_difference_range": {
            "p2_5": 0.0,
            "p97_5": 0.0,
            "sd": 0.0,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.4087914414779468,
        "mean_calibration_factor": 0.3350950514936935
      },
      "overall": {
        "score": {
          "estimate": 13.095923730921992,
          "candidate_resampling": {
            "p2_5": -3.3546012510080754,
            "p97_5": 25.99321646756402,
            "sd": 7.416246048233132,
            "valid_draws": 9916
          },
          "difference_from_random120": 0.0,
          "paired_difference_range": {
            "p2_5": 0.0,
            "p97_5": 0.0,
            "sd": 0.0,
            "valid_draws": 9916
          }
        },
        "pa": {
          "estimate": 68.29161467883274,
          "candidate_resampling": {
            "p2_5": 48.52977531199044,
            "p97_5": 82.21068682322183,
            "sd": 8.356339334078037,
            "valid_draws": 9916
          },
          "difference_from_random120": 0.0,
          "paired_difference_range": {
            "p2_5": 0.0,
            "p97_5": 0.0,
            "sd": 0.0,
            "valid_draws": 9916
          }
        },
        "mean_target_correlation": 0.34696235067673814,
        "mean_calibration_factor": 0.5419843400208031
      },
      "domain_equal": {
        "score": 11.89905178542186,
        "pa": 67.89782044899006
      }
    }
  },
  "details": {
    "advanced-if": {
      "domain": "co-work",
      "split": "development",
      "n": 11,
      "methods": {
        "Astra": {
          "score": 25.034159445414026,
          "pa": 66.66666666666676,
          "correlation": 0.263282126519135,
          "calibration_factor": 0.9508491813095447,
          "measured_mean": 0.7499089452214452,
          "reference_mean": 0.7143636363636362,
          "measured_sd": 0.12114012102556286,
          "reference_sd": 0.11028827740168672
        },
        "Grok": {
          "score": -4.608414875880744,
          "pa": 63.88888888888897,
          "correlation": -0.07473873884724366,
          "calibration_factor": 0.6166032431051739,
          "measured_mean": 0.8384334136451783,
          "reference_mean": 0.7143636363636362,
          "measured_sd": 0.24546460119327188,
          "reference_sd": 0.11028827740168672
        },
        "Fable": {
          "score": 28.140733833687765,
          "pa": 68.51851851851863,
          "correlation": 0.31905143102802713,
          "calibration_factor": 0.8820124624739599,
          "measured_mean": 0.7074818181818181,
          "reference_mean": 0.7143636363636362,
          "measured_sd": 0.06652201027659693,
          "reference_sd": 0.11028827740168672
        },
        "Opus5": {
          "score": -0.6742777985726958,
          "pa": 59.25925925925934,
          "correlation": -0.008584355739349365,
          "calibration_factor": 0.7854728054681015,
          "measured_mean": 0.7778454545454544,
          "reference_mean": 0.7143636363636362,
          "measured_sd": 0.19975259408321885,
          "reference_sd": 0.11028827740168672
        },
        "K3": {
          "score": -0.9996592419986136,
          "pa": 64.8148148148149,
          "correlation": -0.018525821516717125,
          "calibration_factor": 0.5396031917375175,
          "measured_mean": 0.8831818181818182,
          "reference_mean": 0.7143636363636362,
          "measured_sd": 0.17105208395981983,
          "reference_sd": 0.11028827740168672
        },
        "Sol": {
          "score": -18.320426238298666,
          "pa": 35.18518518518523,
          "correlation": -0.671234642856645,
          "calibration_factor": 0.2729362441773027,
          "measured_mean": 0.3725985063095545,
          "reference_mean": 0.7143636363636362,
          "measured_sd": 0.21883945737395522,
          "reference_sd": 0.11028827740168672
        },
        "GLM5.3": {
          "score": -0.20826332742572862,
          "pa": 59.25925925925934,
          "correlation": -0.007175610330592187,
          "calibration_factor": 0.2902377886056196,
          "measured_mean": 0.9110732323232323,
          "reference_mean": 0.7143636363636362,
          "measured_sd": 0.07415564957397644,
          "reference_sd": 0.11028827740168672
        },
        "DS Pro": {
          "score": 10.31346960987259,
          "pa": 69.44444444444456,
          "correlation": 0.5373230167762109,
          "calibration_factor": 0.19194170522883686,
          "measured_mean": 0.9156268568033276,
          "reference_mean": 0.7143636363636362,
          "measured_sd": 0.04782294927595695,
          "reference_sd": 0.11028827740168672
        },
        "Random120": {
          "score": -13.399469022155635,
          "pa": 55.555555555555635,
          "correlation": -0.14106060597637077,
          "calibration_factor": 0.949908653050761,
          "measured_mean": 0.6849467666514862,
          "reference_mean": 0.7143636363636362,
          "measured_sd": 0.09486019933231847,
          "reference_sd": 0.11028827740168672
        }
      }
    },
    "deep-swe": {
      "domain": "coding",
      "split": "development",
      "n": 8,
      "methods": {
        "Astra": {
          "score": -6.504340667823152,
          "pa": 48.0,
          "correlation": -0.15192525285332012,
          "calibration_factor": 0.42812768421738007,
          "measured_mean": 0.7251124526515151,
          "reference_mean": 0.27912499999999996,
          "measured_sd": 0.25571583646122376,
          "reference_sd": 0.29321896148612214
        },
        "Grok": {
          "score": 20.720783429482857,
          "pa": 88.0,
          "correlation": 0.5475879932487984,
          "calibration_factor": 0.3784009818503865,
          "measured_mean": 0.7902585145895663,
          "reference_mean": 0.27912499999999996,
          "measured_sd": 0.2716808673221282,
          "reference_sd": 0.29321896148612214
        },
        "Fable": {
          "score": 4.617046197042948,
          "pa": 58.0,
          "correlation": 0.1364755378300099,
          "calibration_factor": 0.33830577042999405,
          "measured_mean": 0.6907749999999999,
          "reference_mean": 0.27912499999999996,
          "measured_sd": 0.16260853106464002,
          "reference_sd": 0.29321896148612214
        },
        "Opus5": {
          "score": -6.337897603554601,
          "pa": 46.0,
          "correlation": -0.14314851756440417,
          "calibration_factor": 0.4427497896164471,
          "measured_mean": 0.6922250000000001,
          "reference_mean": 0.27912499999999996,
          "measured_sd": 0.23568872878226488,
          "reference_sd": 0.29321896148612214
        },
        "K3": {
          "score": 1.4988478780847112,
          "pa": 62.0,
          "correlation": 0.09997081462064142,
          "calibration_factor": 0.1499285450231007,
          "measured_mean": 0.8305555555555555,
          "reference_mean": 0.27912499999999996,
          "measured_sd": 0.10240171439537091,
          "reference_sd": 0.29321896148612214
        },
        "Sol": {
          "score": 13.865779312415007,
          "pa": 76.0,
          "correlation": 0.5273485610559284,
          "calibration_factor": 0.2629338607590215,
          "measured_mean": 0.8365234982882042,
          "reference_mean": 0.27912499999999996,
          "measured_sd": 0.19487757774506595,
          "reference_sd": 0.29321896148612214
        },
        "GLM5.3": {
          "score": 0.8079422629226963,
          "pa": 58.0,
          "correlation": 0.04455094899146356,
          "calibration_factor": 0.181352424855746,
          "measured_mean": 0.8157894736842105,
          "reference_mean": 0.27912499999999996,
          "measured_sd": 0.12011459594411539,
          "reference_sd": 0.29321896148612214
        },
        "DS Pro": {
          "score": -0.0970157486493538,
          "pa": 52.0,
          "correlation": -0.01778312013484805,
          "calibration_factor": 0.05455496443465338,
          "measured_mean": 0.8841008771929825,
          "reference_mean": 0.27912499999999996,
          "measured_sd": 0.04221177933236684,
          "reference_sd": 0.29321896148612214
        },
        "Random120": {
          "score": 22.372717905525388,
          "pa": 74.0,
          "correlation": 0.43011178254628935,
          "calibration_factor": 0.5201605446165051,
          "measured_mean": 0.61875,
          "reference_mean": 0.27912499999999996,
          "measured_sd": 0.2224683966319711,
          "reference_sd": 0.29321896148612214
        }
      }
    },
    "gdpval": {
      "domain": "co-work",
      "split": "development",
      "n": 11,
      "methods": {
        "Astra": {
          "score": 52.794786510013154,
          "pa": 81.81818181818193,
          "correlation": 0.5655970542936652,
          "calibration_factor": 0.9334346087771699,
          "measured_mean": 0.7499089452214452,
          "reference_mean": 0.7033636363636363,
          "measured_sd": 0.12114012102556286,
          "reference_sd": 0.13086028130468197
        },
        "Grok": {
          "score": 23.225462821392632,
          "pa": 80.00000000000011,
          "correlation": 0.3456937482136278,
          "calibration_factor": 0.6718508200223585,
          "measured_mean": 0.8384334136451783,
          "reference_mean": 0.7033636363636363,
          "measured_sd": 0.24546460119327188,
          "reference_sd": 0.13086028130468197
        },
        "Fable": {
          "score": 14.296105722122093,
          "pa": 69.09090909090921,
          "correlation": 0.17709048508207215,
          "calibration_factor": 0.8072768966382777,
          "measured_mean": 0.7074818181818181,
          "reference_mean": 0.7033636363636363,
          "measured_sd": 0.06652201027659693,
          "reference_sd": 0.13086028130468197
        },
        "Opus5": {
          "score": 47.37703577667488,
          "pa": 76.36363636363646,
          "correlation": 0.5670547059219331,
          "calibration_factor": 0.8354932122403962,
          "measured_mean": 0.7778454545454544,
          "reference_mean": 0.7033636363636363,
          "measured_sd": 0.19975259408321885,
          "reference_sd": 0.13086028130468197
        },
        "K3": {
          "score": 24.126982304961842,
          "pa": 81.81818181818193,
          "correlation": 0.42423820670735984,
          "calibration_factor": 0.5687130938115784,
          "measured_mean": 0.8831818181818182,
          "reference_mean": 0.7033636363636363,
          "measured_sd": 0.17105208395981983,
          "reference_sd": 0.13086028130468197
        },
        "Sol": {
          "score": 0.06618406427083294,
          "pa": 50.909090909090985,
          "correlation": 0.002015523959784905,
          "calibration_factor": 0.32837150830951556,
          "measured_mean": 0.3725985063095545,
          "reference_mean": 0.7033636363636363,
          "measured_sd": 0.21883945737395522,
          "reference_sd": 0.13086028130468197
        },
        "GLM5.3": {
          "score": 22.48292672256793,
          "pa": 72.72727272727283,
          "correlation": 0.7618634448236776,
          "calibration_factor": 0.295104416353404,
          "measured_mean": 0.9110732323232323,
          "reference_mean": 0.7033636363636363,
          "measured_sd": 0.07415564957397644,
          "reference_sd": 0.13086028130468197
        },
        "DS Pro": {
          "score": -0.0559707821413646,
          "pa": 57.27272727272736,
          "correlation": -0.0028828726651360047,
          "calibration_factor": 0.19414933867193732,
          "measured_mean": 0.9156268568033276,
          "reference_mean": 0.7033636363636363,
          "measured_sd": 0.04782294927595695,
          "reference_sd": 0.13086028130468197
        },
        "Random120": {
          "score": -8.012605622740265,
          "pa": 56.36363636363645,
          "correlation": -0.08540344772423981,
          "calibration_factor": 0.9382063413425206,
          "measured_mean": 0.6849467666514862,
          "reference_mean": 0.7033636363636363,
          "measured_sd": 0.09486019933231847,
          "reference_sd": 0.13086028130468197
        }
      }
    },
    "hle": {
      "domain": "reasoning",
      "split": "development",
      "n": 9,
      "methods": {
        "Astra": {
          "score": 60.249327427953226,
          "pa": 84.72222222222221,
          "correlation": 0.8083832633575151,
          "calibration_factor": 0.7453064673520756,
          "measured_mean": 0.26666666666666666,
          "reference_mean": 0.34655555555555556,
          "measured_sd": 0.23892118644719082,
          "reference_sd": 0.12233025528471972
        },
        "Grok": {
          "score": 14.181874777747721,
          "pa": 86.1111111111111,
          "correlation": 0.7139550298974527,
          "calibration_factor": 0.1986382080645149,
          "measured_mean": 0.7742230414626058,
          "reference_mean": 0.34655555555555556,
          "measured_sd": 0.18993336796432392,
          "reference_sd": 0.12233025528471972
        },
        "Fable": {
          "score": 64.20984478626308,
          "pa": 79.16666666666667,
          "correlation": 0.8186283277972609,
          "calibration_factor": 0.7843589405101211,
          "measured_mean": 0.25185555555555555,
          "reference_mean": 0.34655555555555556,
          "measured_sd": 0.13617849488497002,
          "reference_sd": 0.12233025528471972
        },
        "Opus5": {
          "score": 78.49453540363844,
          "pa": 80.55555555555556,
          "correlation": 0.7940690805340284,
          "calibration_factor": 0.9885101602350422,
          "measured_mean": 0.3314111111111111,
          "reference_mean": 0.34655555555555556,
          "measured_sd": 0.13473160517153637,
          "reference_sd": 0.12233025528471972
        },
        "K3": {
          "score": 52.90603002439309,
          "pa": 83.33333333333334,
          "correlation": 0.7941651199216389,
          "calibration_factor": 0.6661842568660458,
          "measured_mean": 0.21180555555555555,
          "reference_mean": 0.34655555555555556,
          "measured_sd": 0.1591929636992729,
          "reference_sd": 0.12233025528471972
        },
        "Sol": {
          "score": 53.15412378443883,
          "pa": 84.72222222222221,
          "correlation": 0.8973995842201646,
          "calibration_factor": 0.5923127748117857,
          "measured_mean": 0.18568774366471738,
          "reference_mean": 0.34655555555555556,
          "measured_sd": 0.2490906716081681,
          "reference_sd": 0.12233025528471972
        },
        "GLM5.3": {
          "score": 49.9431464623296,
          "pa": 73.6111111111111,
          "correlation": 0.7232621860649535,
          "calibration_factor": 0.690526166369279,
          "measured_mean": 0.2222222222222222,
          "reference_mean": 0.34655555555555556,
          "measured_sd": 0.14616364708228605,
          "reference_sd": 0.12233025528471972
        },
        "DS Pro": {
          "score": 39.84328844538031,
          "pa": 76.38888888888889,
          "correlation": 0.7436645390747946,
          "calibration_factor": 0.5357696427874595,
          "measured_mean": 0.18518518518518523,
          "reference_mean": 0.34655555555555556,
          "measured_sd": 0.12283795519834816,
          "reference_sd": 0.12233025528471972
        },
        "Random120": {
          "score": 12.785395566819547,
          "pa": 68.05555555555554,
          "correlation": 0.4756201781756419,
          "calibration_factor": 0.26881524698681,
          "measured_mean": 0.6916666666666667,
          "reference_mean": 0.34655555555555556,
          "measured_sd": 0.1848422751068236,
          "reference_sd": 0.12233025528471972
        }
      }
    },
    "scicode": {
      "domain": "coding",
      "split": "development",
      "n": 9,
      "methods": {
        "Astra": {
          "score": 5.733395739206752,
          "pa": 69.44444444444444,
          "correlation": 0.36968973865855254,
          "calibration_factor": 0.15508668863817743,
          "measured_mean": 0.7477272727272726,
          "reference_mean": 0.39588888888888885,
          "measured_sd": 0.25126090000985285,
          "reference_sd": 0.058752672647377276
        },
        "Grok": {
          "score": 2.7516221213121557,
          "pa": 83.33333333333334,
          "correlation": 0.8072354263239027,
          "calibration_factor": 0.03408698418803182,
          "measured_mean": 0.9015538648203552,
          "reference_mean": 0.39588888888888885,
          "measured_sd": 0.07689128875037436,
          "reference_sd": 0.058752672647377276
        },
        "Fable": {
          "score": 7.539887580149222,
          "pa": 72.22222222222223,
          "correlation": 0.5511712836614834,
          "calibration_factor": 0.13679754014144446,
          "measured_mean": 0.7368222222222222,
          "reference_mean": 0.39588888888888885,
          "measured_sd": 0.17498467728332848,
          "reference_sd": 0.058752672647377276
        },
        "Opus5": {
          "score": 7.387492115390118,
          "pa": 68.05555555555556,
          "correlation": 0.39805051826691157,
          "calibration_factor": 0.18559182255445525,
          "measured_mean": 0.6944444444444444,
          "reference_mean": 0.39588888888888885,
          "measured_sd": 0.22922616251258696,
          "reference_sd": 0.058752672647377276
        },
        "K3": {
          "score": 1.8038381126345828,
          "pa": 72.22222222222223,
          "correlation": 0.37190448791338443,
          "calibration_factor": 0.04850272506135242,
          "measured_mean": 0.874074074074074,
          "reference_mean": 0.39588888888888885,
          "measured_sd": 0.0999313893572744,
          "reference_sd": 0.058752672647377276
        },
        "Sol": {
          "score": 2.148435152402077,
          "pa": 66.66666666666666,
          "correlation": 0.5504269870745443,
          "calibration_factor": 0.03903215508783049,
          "measured_mean": 0.911825223916727,
          "reference_mean": 0.39588888888888885,
          "measured_sd": 0.09240424863469998,
          "reference_sd": 0.058752672647377276
        },
        "GLM5.3": {
          "score": 2.5981643147088938,
          "pa": 68.05555555555554,
          "correlation": 0.4106813072751539,
          "calibration_factor": 0.06326473274246644,
          "measured_mean": 0.8557504873294346,
          "reference_mean": 0.39588888888888885,
          "measured_sd": 0.12399254498081287,
          "reference_sd": 0.058752672647377276
        },
        "DS Pro": {
          "score": 0.2504924067321415,
          "pa": 62.50000000000001,
          "correlation": 0.13765474876776315,
          "calibration_factor": 0.01819714967877857,
          "measured_mean": 0.8972222222222221,
          "reference_mean": 0.39588888888888885,
          "measured_sd": 0.03970099162085696,
          "reference_sd": 0.058752672647377276
        },
        "Random120": {
          "score": 5.738412714709254,
          "pa": 83.33333333333334,
          "correlation": 0.6090963438296341,
          "calibration_factor": 0.09421190543731561,
          "measured_mean": 0.7250000000000001,
          "reference_mean": 0.39588888888888885,
          "measured_sd": 0.097182531580755,
          "reference_sd": 0.058752672647377276
        }
      }
    },
    "swe-bench-multilingual": {
      "domain": "coding",
      "split": "development",
      "n": 7,
      "methods": {
        "Astra": {
          "score": -25.832580032047122,
          "pa": 38.09523809523808,
          "correlation": -0.32980083152890083,
          "calibration_factor": 0.7832781958823946,
          "measured_mean": 0.733858676046176,
          "reference_mean": 0.7995714285714286,
          "measured_sd": 0.2579015470016477,
          "reference_sd": 0.13540295116308756
        },
        "Grok": {
          "score": 47.782205883837015,
          "pa": 66.66666666666664,
          "correlation": 0.633393801341387,
          "calibration_factor": 0.7543838569724718,
          "measured_mean": 0.810515122125322,
          "reference_mean": 0.7995714285714286,
          "measured_sd": 0.29680082263239504,
          "reference_sd": 0.13540295116308756
        },
        "Fable": {
          "score": 5.006658210197267,
          "pa": 49.99999999999997,
          "correlation": 0.05845053250779007,
          "calibration_factor": 0.8565633186541093,
          "measured_mean": 0.7180285714285713,
          "reference_mean": 0.7995714285714286,
          "measured_sd": 0.1558102666183248,
          "reference_sd": 0.13540295116308756
        },
        "Opus5": {
          "score": -37.82267019170529,
          "pa": 28.57142857142856,
          "correlation": -0.4687084972348776,
          "calibration_factor": 0.8069550779394555,
          "measured_mean": 0.7012857142857143,
          "reference_mean": 0.7995714285714286,
          "measured_sd": 0.18048701123485256,
          "reference_sd": 0.13540295116308756
        },
        "K3": {
          "score": 10.134779403020444,
          "pa": 49.999999999999986,
          "correlation": 0.1085196578489632,
          "calibration_factor": 0.9339118463796099,
          "measured_mean": 0.8412698412698413,
          "reference_mean": 0.7995714285714286,
          "measured_sd": 0.11419749681653939,
          "reference_sd": 0.13540295116308756
        },
        "Sol": {
          "score": 47.6719856557483,
          "pa": 54.761904761904745,
          "correlation": 0.5327302630630858,
          "calibration_factor": 0.8948616018479021,
          "measured_mean": 0.8422813569872394,
          "reference_mean": 0.7995714285714286,
          "measured_sd": 0.2036289762986692,
          "reference_sd": 0.13540295116308756
        },
        "GLM5.3": {
          "score": -8.091705627209805,
          "pa": 38.09523809523808,
          "correlation": -0.08525289281242338,
          "calibration_factor": 0.9491414731243294,
          "measured_mean": 0.8383458646616541,
          "reference_mean": 0.7995714285714286,
          "measured_sd": 0.11998705968507092,
          "reference_sd": 0.13540295116308756
        },
        "DS Pro": {
          "score": 5.970338843809619,
          "pa": 47.61904761904759,
          "correlation": 0.13498676009584404,
          "calibration_factor": 0.4422906987005301,
          "measured_mean": 0.8800125313283207,
          "reference_mean": 0.7995714285714286,
          "measured_sd": 0.04361955408222668,
          "reference_sd": 0.13540295116308756
        },
        "Random120": {
          "score": 36.20035912664124,
          "pa": 64.28571428571425,
          "correlation": 0.5997562299998875,
          "calibration_factor": 0.603584545118407,
          "measured_mean": 0.6214285714285716,
          "reference_mean": 0.7995714285714286,
          "measured_sd": 0.24032291201801034,
          "reference_sd": 0.13540295116308756
        }
      }
    },
    "aa-lcr": {
      "domain": "reasoning",
      "split": "sealed",
      "n": 11,
      "methods": {
        "Astra": {
          "score": 7.825544921937684,
          "pa": 78.70370370370382,
          "correlation": 0.5823627294400334,
          "calibration_factor": 0.13437578550849752,
          "measured_mean": 0.2909090909090909,
          "reference_mean": 0.7475454545454544,
          "measured_sd": 0.22620202335943157,
          "reference_sd": 0.07898603286929755
        },
        "Grok": {
          "score": 19.176718146893965,
          "pa": 70.37037037037045,
          "correlation": 0.34457015396985236,
          "calibration_factor": 0.5565403133717768,
          "measured_mean": 0.738275535742132,
          "reference_mean": 0.7475454545454544,
          "measured_sd": 0.25947113557904133,
          "reference_sd": 0.07898603286929755
        },
        "Fable": {
          "score": 3.6169612737489656,
          "pa": 66.66666666666676,
          "correlation": 0.48831964284919277,
          "calibration_factor": 0.07406954290524004,
          "measured_mean": 0.2454545454545455,
          "reference_mean": 0.7475454545454544,
          "measured_sd": 0.12891993543306682,
          "reference_sd": 0.07898603286929755
        },
        "Opus5": {
          "score": 5.670296632389332,
          "pa": 74.07407407407418,
          "correlation": 0.5602723959030274,
          "calibration_factor": 0.1012060682241921,
          "measured_mean": 0.33071818181818186,
          "reference_mean": 0.7475454545454544,
          "measured_sd": 0.12537914005260437,
          "reference_sd": 0.07898603286929755
        },
        "K3": {
          "score": 4.2874028450346,
          "pa": 72.22222222222231,
          "correlation": 0.541538766780029,
          "calibration_factor": 0.07917074654742351,
          "measured_mean": 0.22443181818181818,
          "reference_mean": 0.7475454545454544,
          "measured_sd": 0.15182260472599304,
          "reference_sd": 0.07898603286929755
        },
        "Sol": {
          "score": 3.797455634611964,
          "pa": 74.07407407407418,
          "correlation": 0.4171057964555419,
          "calibration_factor": 0.09104298398348282,
          "measured_mean": 0.16281648724082937,
          "reference_mean": 0.7475454545454544,
          "measured_sd": 0.23154304188466768,
          "reference_sd": 0.07898603286929755
        },
        "GLM5.3": {
          "score": 2.774527666216536,
          "pa": 66.66666666666676,
          "correlation": 0.38393468719622503,
          "calibration_factor": 0.07226561596916962,
          "measured_mean": 0.2215909090909091,
          "reference_mean": 0.7475454545454544,
          "measured_sd": 0.13812779296753658,
          "reference_sd": 0.07898603286929755
        },
        "DS Pro": {
          "score": 1.7025828132993253,
          "pa": 60.18518518518526,
          "correlation": 0.32784521632847424,
          "calibration_factor": 0.05193251963126052,
          "measured_mean": 0.17575757575757575,
          "reference_mean": 0.7475454545454544,
          "measured_sd": 0.11378777791223386,
          "reference_sd": 0.07898603286929755
        },
        "Random120": {
          "score": 5.3310058132323705,
          "pa": 62.03703703703713,
          "correlation": 0.08870796843406385,
          "calibration_factor": 0.6009613236938532,
          "measured_mean": 0.6727272727272727,
          "reference_mean": 0.7475454545454544,
          "measured_sd": 0.20517579642349762,
          "reference_sd": 0.07898603286929755
        }
      }
    },
    "browsecomp": {
      "domain": "co-work",
      "split": "sealed",
      "n": 7,
      "methods": {
        "Astra": {
          "score": 42.225343946498235,
          "pa": 71.42857142857142,
          "correlation": 0.44846780253347507,
          "calibration_factor": 0.9415468336402063,
          "measured_mean": 0.7891426282051281,
          "reference_mean": 0.7601428571428571,
          "measured_sd": 0.1336244862633198,
          "reference_sd": 0.17993127939889286
        },
        "Grok": {
          "score": 32.32288055026769,
          "pa": 85.7142857142857,
          "correlation": 0.9391257969614006,
          "calibration_factor": 0.344180520382366,
          "measured_mean": 0.9577785714285715,
          "reference_mean": 0.7601428571428571,
          "measured_sd": 0.07348717991762166,
          "reference_sd": 0.17993127939889286
        },
        "Fable": {
          "score": 39.51527739782379,
          "pa": 80.95238095238092,
          "correlation": 0.6529226459634176,
          "calibration_factor": 0.6052061089031013,
          "measured_mean": 0.7211857142857143,
          "reference_mean": 0.7601428571428571,
          "measured_sd": 0.06385813358132068,
          "reference_sd": 0.17993127939889286
        },
        "Opus5": {
          "score": 28.61478758981041,
          "pa": 76.19047619047616,
          "correlation": 0.36399987212805873,
          "calibration_factor": 0.786120814343117,
          "measured_mean": 0.8657000000000001,
          "reference_mean": 0.7601428571428571,
          "measured_sd": 0.1347002174141845,
          "reference_sd": 0.17993127939889286
        },
        "K3": {
          "score": 6.063027119592988,
          "pa": 95.2380952380952,
          "correlation": 0.8572383637341515,
          "calibration_factor": 0.07072743563624952,
          "measured_mean": 0.9776190476190477,
          "reference_mean": 0.7601428571428571,
          "measured_sd": 0.015707069049972062,
          "reference_sd": 0.17993127939889286
        },
        "Sol": {
          "score": -8.03602656809681,
          "pa": 57.14285714285712,
          "correlation": -0.25898352395350316,
          "calibration_factor": 0.3102910349439678,
          "measured_mean": 0.3774146769189263,
          "reference_mean": 0.7601428571428571,
          "measured_sd": 0.1831378272730662,
          "reference_sd": 0.17993127939889286
        },
        "GLM5.3": {
          "score": 2.033987808344327,
          "pa": 69.04761904761902,
          "correlation": 0.10569553753291684,
          "calibration_factor": 0.19243838063749108,
          "measured_mean": 0.947797619047619,
          "reference_mean": 0.7601428571428571,
          "measured_sd": 0.03687085616057221,
          "reference_sd": 0.17993127939889286
        },
        "DS Pro": {
          "score": 29.93411625977265,
          "pa": 76.19047619047616,
          "correlation": 0.8711085710456089,
          "calibration_factor": 0.34363243865046467,
          "measured_mean": 0.9131652661064427,
          "reference_mean": 0.7601428571428571,
          "measured_sd": 0.05630182420796018,
          "reference_sd": 0.17993127939889286
        },
        "Random120": {
          "score": 32.50122075043946,
          "pa": 76.19047619047616,
          "correlation": 0.5215291780203897,
          "calibration_factor": 0.6231908418586807,
          "measured_mean": 0.6878465851607424,
          "reference_mean": 0.7601428571428571,
          "measured_sd": 0.07480859044275652,
          "reference_sd": 0.17993127939889286
        }
      }
    },
    "terminal-bench-2-1": {
      "domain": "coding",
      "split": "sealed",
      "n": 9,
      "methods": {
        "Astra": {
          "score": -1.853266598691232,
          "pa": 55.55555555555556,
          "correlation": -0.02547436047296745,
          "calibration_factor": 0.7275026985105082,
          "measured_mean": 0.8276558992704826,
          "reference_mean": 0.6694444444444445,
          "measured_sd": 0.23785717929087372,
          "reference_sd": 0.16792333641748622
        },
        "Grok": {
          "score": 26.698310479904737,
          "pa": 75.0,
          "correlation": 0.38193417962206555,
          "calibration_factor": 0.6990290972733391,
          "measured_mean": 0.8391710209122876,
          "reference_mean": 0.6694444444444445,
          "measured_sd": 0.2667199885489604,
          "reference_sd": 0.16792333641748622
        },
        "Fable": {
          "score": 18.99016732753253,
          "pa": 66.66666666666666,
          "correlation": 0.2727722604603396,
          "calibration_factor": 0.6961912950930004,
          "measured_mean": 0.7923777777777778,
          "reference_mean": 0.6694444444444445,
          "measured_sd": 0.11926857440041012,
          "reference_sd": 0.16792333641748622
        },
        "Opus5": {
          "score": -21.839670774034847,
          "pa": 50.0,
          "correlation": -0.28082993868740247,
          "calibration_factor": 0.7776831372079953,
          "measured_mean": 0.7979777777777778,
          "reference_mean": 0.6694444444444445,
          "measured_sd": 0.1722732698539528,
          "reference_sd": 0.16792333641748622
        },
        "K3": {
          "score": 10.643222095933137,
          "pa": 63.888888888888886,
          "correlation": 0.26258015741467317,
          "calibration_factor": 0.40533230693150724,
          "measured_mean": 0.8814814814814815,
          "reference_mean": 0.6694444444444445,
          "measured_sd": 0.10047896271296694,
          "reference_sd": 0.16792333641748622
        },
        "Sol": {
          "score": 20.437464993666975,
          "pa": 58.33333333333333,
          "correlation": 0.36456826104867884,
          "calibration_factor": 0.5605936439688598,
          "measured_mean": 0.8882923539786285,
          "reference_mean": 0.6694444444444445,
          "measured_sd": 0.1827770381074908,
          "reference_sd": 0.16792333641748622
        },
        "GLM5.3": {
          "score": 0.768988620369708,
          "pa": 51.38888888888889,
          "correlation": 0.018048166918942666,
          "calibration_factor": 0.4260757470957979,
          "measured_mean": 0.8888888888888888,
          "reference_mean": 0.6694444444444445,
          "measured_sd": 0.11309403278253637,
          "reference_sd": 0.16792333641748622
        },
        "DS Pro": {
          "score": 4.025681617939624,
          "pa": 70.83333333333333,
          "correlation": 0.277199822257939,
          "calibration_factor": 0.14522670271388155,
          "measured_mean": 0.8982456140350877,
          "reference_mean": 0.6694444444444445,
          "measured_sd": 0.035371658164308685,
          "reference_sd": 0.16792333641748622
        },
        "Random120": {
          "score": 41.91290902304415,
          "pa": 75.0,
          "correlation": 0.4358917877477663,
          "calibration_factor": 0.9615439015175398,
          "measured_mean": 0.6777777777777778,
          "reference_mean": 0.6694444444444445,
          "measured_sd": 0.22187472830795402,
          "reference_sd": 0.16792333641748622
        }
      }
    },
    "programbench-vals-strict": {
      "domain": "coding",
      "split": "sealed",
      "n": 7,
      "methods": {
        "Astra": {
          "score": 0.7459722596250573,
          "pa": 78.94736842105262,
          "correlation": 0.48642051087460864,
          "calibration_factor": 0.015335954034581366,
          "measured_mean": 0.7691592261904762,
          "reference_mean": 0.014285714285714287,
          "measured_sd": 0.2748632351629037,
          "reference_sd": 0.018013600304169274
        },
        "Grok": {
          "score": -0.02387411761825294,
          "pa": 52.631578947368396,
          "correlation": -0.11056672313715861,
          "calibration_factor": 0.0021592498123180013,
          "measured_mean": 0.9394794078396077,
          "reference_mean": 0.014285714285714287,
          "measured_sd": 0.051480690482231806,
          "reference_sd": 0.018013600304169274
        },
        "Fable": {
          "score": 0.5056123118506102,
          "pa": 71.05263157894736,
          "correlation": 0.4859701376665637,
          "calibration_factor": 0.010404184797822364,
          "measured_mean": 0.7556285714285714,
          "reference_mean": 0.014285714285714287,
          "measured_sd": 0.16684713888797145,
          "reference_sd": 0.018013600304169274
        },
        "Opus5": {
          "score": 0.9192635234393299,
          "pa": 81.57894736842104,
          "correlation": 0.6953262943864729,
          "calibration_factor": 0.01322060636654695,
          "measured_mean": 0.7110428571428572,
          "reference_mean": 0.014285714285714287,
          "measured_sd": 0.19176243380914879,
          "reference_sd": 0.018013600304169274
        },
        "K3": {
          "score": 0.3105642391231635,
          "pa": 92.1052631578947,
          "correlation": 0.6051312560383599,
          "calibration_factor": 0.005132179771316861,
          "measured_mean": 0.8730158730158729,
          "reference_mean": 0.014285714285714287,
          "measured_sd": 0.10671578612045468,
          "reference_sd": 0.018013600304169274
        },
        "Sol": {
          "score": 0.15512093596394189,
          "pa": 65.7894736842105,
          "correlation": 0.4300988151188176,
          "calibration_factor": 0.003606634813004287,
          "measured_mean": 0.9263149704326175,
          "reference_mean": 0.014285714285714287,
          "measured_sd": 0.08400912477450986,
          "reference_sd": 0.018013600304169274
        },
        "GLM5.3": {
          "score": 0.2812919444740664,
          "pa": 71.05263157894736,
          "correlation": 0.4749353258014281,
          "calibration_factor": 0.005922742091239508,
          "measured_mean": 0.8746867167919801,
          "reference_mean": 0.014285714285714287,
          "measured_sd": 0.12429410107245555,
          "reference_sd": 0.018013600304169274
        },
        "DS Pro": {
          "score": 0.09125963932991132,
          "pa": 76.31578947368419,
          "correlation": 0.4486588546573448,
          "calibration_factor": 0.0020340541233630446,
          "measured_mean": 0.8935463659147869,
          "reference_mean": 0.014285714285714287,
          "measured_sd": 0.04377480156783914,
          "reference_sd": 0.018013600304169274
        },
        "Random120": {
          "score": 0.48401706505880776,
          "pa": 86.84210526315786,
          "correlation": 0.6594891572029438,
          "calibration_factor": 0.007339272522866695,
          "measured_mean": 0.725,
          "reference_mean": 0.014285714285714287,
          "measured_sd": 0.10522085616183025,
          "reference_sd": 0.018013600304169274
        }
      }
    },
    "swe-vals": {
      "domain": "coding",
      "split": "sealed",
      "n": 9,
      "methods": {
        "Astra": {
          "score": 11.596763724734652,
          "pa": 52.77777777777778,
          "correlation": 0.12323465453062361,
          "calibration_factor": 0.9410310572869709,
          "measured_mean": 0.7187438622334456,
          "reference_mean": 0.7644444444444444,
          "measured_sd": 0.23554033519797138,
          "reference_sd": 0.17900906936124844
        },
        "Grok": {
          "score": 39.73584092208141,
          "pa": 77.77777777777777,
          "correlation": 0.8062949668560916,
          "calibration_factor": 0.4928201533617331,
          "measured_mean": 0.9037668277833182,
          "reference_mean": 0.7644444444444444,
          "measured_sd": 0.07953702038052382,
          "reference_sd": 0.17900906936124844
        },
        "Fable": {
          "score": 40.07059007947131,
          "pa": 69.44444444444443,
          "correlation": 0.42200469754852654,
          "calibration_factor": 0.9495294794642364,
          "measured_mean": 0.7134444444444444,
          "reference_mean": 0.7644444444444444,
          "measured_sd": 0.1585900242842189,
          "reference_sd": 0.17900906936124844
        },
        "Opus5": {
          "score": 34.68686161230614,
          "pa": 48.61111111111111,
          "correlation": 0.415059266825271,
          "calibration_factor": 0.8357086417470171,
          "measured_mean": 0.6498333333333334,
          "reference_mean": 0.7644444444444444,
          "measured_sd": 0.1877082783943686,
          "reference_sd": 0.17900906936124844
        },
        "K3": {
          "score": 10.891035117908077,
          "pa": 58.33333333333333,
          "correlation": 0.1652233270423738,
          "calibration_factor": 0.6591705489089194,
          "measured_mean": 0.8641975308641976,
          "reference_mean": 0.7644444444444444,
          "measured_sd": 0.09337121185772365,
          "reference_sd": 0.17900906936124844
        },
        "Sol": {
          "score": 31.471624154497007,
          "pa": 56.94444444444445,
          "correlation": 0.5092431154402072,
          "calibration_factor": 0.6180078473381401,
          "measured_mean": 0.8828128782377149,
          "reference_mean": 0.7644444444444444,
          "measured_sd": 0.09511788800207625,
          "reference_sd": 0.17900906936124844
        },
        "GLM5.3": {
          "score": 22.85772611719067,
          "pa": 48.61111111111111,
          "correlation": 0.28362178138459154,
          "calibration_factor": 0.805922803446311,
          "measured_mean": 0.8508771929824561,
          "reference_mean": 0.7644444444444444,
          "measured_sd": 0.12301569571907972,
          "reference_sd": 0.17900906936124844
        },
        "DS Pro": {
          "score": -6.6961976951149325,
          "pa": 48.61111111111111,
          "correlation": -0.2393694153375198,
          "calibration_factor": 0.2797432447947919,
          "measured_mean": 0.897953216374269,
          "reference_mean": 0.7644444444444444,
          "measured_sd": 0.04023045425725667,
          "reference_sd": 0.17900906936124844
        },
        "Random120": {
          "score": 30.78529838168013,
          "pa": 68.05555555555556,
          "correlation": 0.442444951453823,
          "calibration_factor": 0.695799517669335,
          "measured_mean": 0.6805555555555557,
          "reference_mean": 0.7644444444444444,
          "measured_sd": 0.09262962222518371,
          "reference_sd": 0.17900906936124844
        }
      }
    },
    "harvey-aa-criterion": {
      "domain": "co-work",
      "split": "sealed",
      "n": 9,
      "methods": {
        "Astra": {
          "score": 42.535427514669784,
          "pa": 83.33333333333334,
          "correlation": 0.6268962741642702,
          "calibration_factor": 0.6785082200620003,
          "measured_mean": 0.7325275997150997,
          "reference_mean": 0.7194963091619626,
          "measured_sd": 0.09607140756965338,
          "reference_sd": 0.24478510196983103
        },
        "Grok": {
          "score": 32.256591106231404,
          "pa": 79.16666666666667,
          "correlation": 0.3368660504882186,
          "calibration_factor": 0.9575494787759731,
          "measured_mean": 0.7926797277885513,
          "reference_mean": 0.7194963091619626,
          "measured_sd": 0.26428171732075767,
          "reference_sd": 0.24478510196983103
        },
        "Fable": {
          "score": 3.7205640979937655,
          "pa": 63.888888888888886,
          "correlation": 0.08458398405312731,
          "calibration_factor": 0.439866263057185,
          "measured_mean": 0.7068666666666668,
          "reference_mean": 0.7194963091619626,
          "measured_sd": 0.05688727645284331,
          "reference_sd": 0.24478510196983103
        },
        "Opus5": {
          "score": 58.76038658411391,
          "pa": 69.44444444444444,
          "correlation": 0.6084701488151715,
          "calibration_factor": 0.9657069734404158,
          "measured_mean": 0.7663444444444444,
          "reference_mean": 0.7194963091619626,
          "measured_sd": 0.20725632069767086,
          "reference_sd": 0.24478510196983103
        },
        "K3": {
          "score": 31.02467358349894,
          "pa": 77.77777777777777,
          "correlation": 0.3954701452608062,
          "calibration_factor": 0.7845010288460212,
          "measured_mean": 0.8642592592592593,
          "reference_mean": 0.7194963091619626,
          "measured_sd": 0.18363461962652147,
          "reference_sd": 0.24478510196983103
        },
        "Sol": {
          "score": 10.499103617834667,
          "pa": 58.33333333333333,
          "correlation": 0.21408909723035255,
          "calibration_factor": 0.4904081409871098,
          "measured_mean": 0.38282142601993624,
          "reference_mean": 0.7194963091619626,
          "measured_sd": 0.22368845282365804,
          "reference_sd": 0.24478510196983103
        },
        "GLM5.3": {
          "score": 31.733421935261987,
          "pa": 76.38888888888889,
          "correlation": 0.8540397176511403,
          "calibration_factor": 0.3715684561197954,
          "measured_mean": 0.904074074074074,
          "reference_mean": 0.7194963091619626,
          "measured_sd": 0.07568163047049233,
          "reference_sd": 0.24478510196983103
        },
        "DS Pro": {
          "score": 1.756461083088981,
          "pa": 59.722222222222214,
          "correlation": 0.14401560213139883,
          "calibration_factor": 0.12196324961277533,
          "measured_mean": 0.9273783587509078,
          "reference_mean": 0.7194963091619626,
          "measured_sd": 0.025859831248750707,
          "reference_sd": 0.24478510196983103
        },
        "Random120": {
          "score": -5.447277540449269,
          "pa": 50.0,
          "correlation": -0.08392950664286801,
          "calibration_factor": 0.649030091839882,
          "measured_mean": 0.6713143552540427,
          "reference_mean": 0.7194963091619626,
          "measured_sd": 0.0943039914839035,
          "reference_sd": 0.24478510196983103
        }
      }
    },
    "aa-briefcase-elo": {
      "domain": "co-work",
      "split": "sealed",
      "n": 10,
      "methods": {
        "Astra": {
          "score": 37.64560755611927,
          "pa": 82.22222222222219,
          "correlation": 0.7014024913183129,
          "calibration_factor": 0.53671904537098,
          "measured_mean": 0.7592748397435898,
          "reference_mean": 0.5857286554698693,
          "measured_sd": 0.12143095758268539,
          "reference_sd": 0.30576943072982454
        },
        "Grok": {
          "score": 45.56852219203803,
          "pa": 79.99999999999996,
          "correlation": 0.6117161497835363,
          "calibration_factor": 0.7449291997303485,
          "measured_mean": 0.8134117550096962,
          "reference_mean": 0.5857286554698693,
          "measured_sd": 0.2583189812485575,
          "reference_sd": 0.30576943072982454
        },
        "Fable": {
          "score": 13.765376806882555,
          "pa": 75.55555555555553,
          "correlation": 0.4086910010486031,
          "calibration_factor": 0.3368162443401901,
          "measured_mean": 0.71791,
          "reference_mean": 0.5857286554698693,
          "measured_sd": 0.06332568910008007,
          "reference_sd": 0.30576943072982454
        },
        "Opus5": {
          "score": 51.8315061106175,
          "pa": 77.77777777777773,
          "correlation": 0.725624833954583,
          "calibration_factor": 0.714301711921034,
          "measured_mean": 0.78831,
          "reference_mean": 0.5857286554698693,
          "measured_sd": 0.20736932005482392,
          "reference_sd": 0.30576943072982454
        },
        "K3": {
          "score": 32.5551596053572,
          "pa": 85.55555555555553,
          "correlation": 0.6272582103699593,
          "calibration_factor": 0.519007309384694,
          "measured_mean": 0.8771666666666667,
          "reference_mean": 0.5857286554698693,
          "measured_sd": 0.17846264781927526,
          "reference_sd": 0.30576943072982454
        },
        "Sol": {
          "score": 16.623119577219537,
          "pa": 57.77777777777775,
          "correlation": 0.22729761346203856,
          "calibration_factor": 0.7313371805373464,
          "measured_mean": 0.3878820596219086,
          "reference_mean": 0.5857286554698693,
          "measured_sd": 0.2127518781258074,
          "reference_sd": 0.30576943072982454
        },
        "GLM5.3": {
          "score": 19.05701991015748,
          "pa": 84.44444444444441,
          "correlation": 0.8531386774720529,
          "calibration_factor": 0.22337540675831893,
          "measured_mean": 0.9111666666666667,
          "reference_mean": 0.5857286554698693,
          "measured_sd": 0.0748844583259132,
          "reference_sd": 0.30576943072982454
        },
        "DS Pro": {
          "score": 2.662933831752585,
          "pa": 61.11111111111108,
          "correlation": 0.3706679437993241,
          "calibration_factor": 0.07184149253527544,
          "measured_mean": 0.9287581699346406,
          "reference_mean": 0.5857286554698693,
          "measured_sd": 0.024879563804802992,
          "reference_sd": 0.30576943072982454
        },
        "Random120": {
          "score": 13.119654074359978,
          "pa": 59.99999999999997,
          "correlation": 0.243172714583239,
          "calibration_factor": 0.5395199908363499,
          "measured_mean": 0.6864358750111192,
          "reference_mean": 0.5857286554698693,
          "measured_sd": 0.10030883194758801,
          "reference_sd": 0.30576943072982454
        }
      }
    },
    "critpt-aa": {
      "domain": "reasoning",
      "split": "sealed",
      "n": 11,
      "methods": {
        "Astra": {
          "score": 46.661114165630195,
          "pa": 75.45454545454557,
          "correlation": 0.7345189741168071,
          "calibration_factor": 0.6352608415832408,
          "measured_mean": 0.28863636363636364,
          "reference_mean": 0.13427829313543593,
          "measured_sd": 0.22697708043175263,
          "reference_sd": 0.12856953418303635
        },
        "Grok": {
          "score": 10.769800069587854,
          "pa": 76.36363636363647,
          "correlation": 0.7137864718003928,
          "calibration_factor": 0.15088265882124463,
          "measured_mean": 0.724364305742132,
          "reference_mean": 0.13427829313543593,
          "measured_sd": 0.2509753578739759,
          "reference_sd": 0.12856953418303635
        },
        "Fable": {
          "score": 42.79462455616472,
          "pa": 67.27272727272735,
          "correlation": 0.5933546516354347,
          "calibration_factor": 0.7212318035800676,
          "measured_mean": 0.24849090909090912,
          "reference_mean": 0.13427829313543593,
          "measured_sd": 0.13132405065711208,
          "reference_sd": 0.12856953418303635
        },
        "Opus5": {
          "score": 35.16569499350616,
          "pa": 70.90909090909099,
          "correlation": 0.7308679657624714,
          "calibration_factor": 0.48114976494858197,
          "measured_mean": 0.32445454545454544,
          "reference_mean": 0.13427829313543593,
          "measured_sd": 0.13044425743404983,
          "reference_sd": 0.12856953418303635
        },
        "K3": {
          "score": 62.76842292445305,
          "pa": 79.09090909090921,
          "correlation": 0.7758281855196438,
          "calibration_factor": 0.8090505616576852,
          "measured_mean": 0.22727272727272727,
          "reference_mean": 0.13427829313543593,
          "measured_sd": 0.15021936439093506,
          "reference_sd": 0.12856953418303635
        },
        "Sol": {
          "score": 66.22858555626847,
          "pa": 79.09090909090921,
          "correlation": 0.7893093279191368,
          "calibration_factor": 0.8390700985489108,
          "measured_mean": 0.16278006532940745,
          "reference_mean": 0.13427829313543593,
          "measured_sd": 0.23156458432057503,
          "reference_sd": 0.12856953418303635
        },
        "GLM5.3": {
          "score": 51.130814208481354,
          "pa": 72.72727272727285,
          "correlation": 0.6491286765121258,
          "calibration_factor": 0.7876837992001139,
          "measured_mean": 0.23011363636363635,
          "reference_mean": 0.13427829313543593,
          "measured_sd": 0.13276501642668093,
          "reference_sd": 0.12856953418303635
        },
        "DS Pro": {
          "score": 56.6222003085965,
          "pa": 70.909090909091,
          "correlation": 0.6113632802283843,
          "calibration_factor": 0.9261629237438728,
          "measured_mean": 0.1787878787878788,
          "reference_mean": 0.13427829313543593,
          "measured_sd": 0.11125793788294436,
          "reference_sd": 0.12856953418303635
        },
        "Random120": {
          "score": 8.97129399674277,
          "pa": 76.36363636363646,
          "correlation": 0.6620461778241347,
          "calibration_factor": 0.13550858380041722,
          "measured_mean": 0.6886363636363636,
          "reference_mean": 0.13427829313543593,
          "measured_sd": 0.18960594195103828,
          "reference_sd": 0.12856953418303635
        }
      }
    }
  },
  "source_sha256": "dec8b1c916b182c92f481e90be4580c397aa313ebe5726c84f44b6dd2c1031d3",
  "script_sha256": "e320530b6e6041ccf743445ec8a54cd8c43a59c3dc3a7771c323cfb923ef5baa",
  "new_model_calls": 0,
  "job_id": null
}


==> assets/matched-panel-input.json <==
{
  "panel": "12 complete Random120 candidates; identical per-target reference intersections for all methods",
  "candidates": [
    "development-08",
    "holdout-01",
    "development-01",
    "holdout-02",
    "holdout-07",
    "development-06",
    "holdout-11",
    "sealed-new-03",
    "sealed-new-06",
    "sealed-new-01",
    "sealed-new-05",
    "sealed-new-04"
  ],
  "methods": [
    "Astra",
    "Grok",
    "Fable",
    "Opus5",
    "K3",
    "Sol",
    "GLM5.3",
    "DS Pro",
    "Random120"
  ],
  "targets": {
    "advanced-if": {
      "domain": "co-work",
      "split": "development",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "reference": [
        0.813,
        0.774,
        0.7659999999999999,
        0.813,
        0.821,
        0.5870000000000001,
        0.513,
        0.77,
        0.7809999999999999,
        0.6829999999999999,
        0.537
      ],
      "scores": {
        "Random120": [
          0.7375,
          0.6,
          0.5992408957394018,
          0.8225295528248088,
          0.7291666666666667,
          0.6697038657165708,
          0.6567851151777487,
          0.6949467401696686,
          0.484375,
          0.7204627311549118,
          0.8197038657165707
        ],
        "Astra": [
          0.9326923076923077,
          0.7841346153846154,
          0.5729166666666666,
          1.0,
          0.75,
          0.8020833333333334,
          0.6821714743589744,
          0.6598157051282051,
          0.6911858974358974,
          0.6314102564102564,
          0.7425881410256411
        ],
        "Grok": [
          1.0,
          0.9528,
          0.9686,
          1.0,
          1.0,
          1.0,
          0.78305,
          0.627,
          0.15665,
          0.78345,
          0.9512175500969619
        ],
        "Fable": [
          0.7922,
          0.6893,
          0.6444,
          0.8173,
          0.7051999999999999,
          0.7556,
          0.6443000000000001,
          0.7807999999999999,
          0.6008,
          0.6834,
          0.669
        ],
        "Opus5": [
          0.9869,
          0.6393,
          0.6808,
          0.986,
          0.953,
          0.9331999999999999,
          0.8806999999999999,
          0.8491,
          0.4643,
          0.38530000000000003,
          0.7977
        ],
        "K3": [
          0.9866666666666667,
          0.9566666666666667,
          0.9666666666666667,
          0.9933333333333334,
          0.9933333333333334,
          0.99,
          0.9566666666666667,
          0.9133333333333333,
          0.41000000000000003,
          0.7066666666666667,
          0.8416666666666667
        ],
        "Sol": [
          0.2940273843248348,
          0.17079792256846082,
          0.16501416430594903,
          0.4334277620396601,
          0.3121104815864023,
          0.6041076487252125,
          0.6624173748819642,
          0.5702313503305005,
          0.0481586402266289,
          0.15155807365439095,
          0.6867327667610954
        ],
        "GLM5.3": [
          0.9666666666666667,
          0.9083333333333333,
          0.875,
          0.975,
          0.975,
          0.9616666666666667,
          0.9729166666666667,
          0.9083333333333333,
          0.85,
          0.7166666666666667,
          0.9122222222222223
        ],
        "DS Pro": [
          0.9607843137254902,
          0.9215686274509803,
          0.9019607843137255,
          0.9411764705882353,
          0.9607843137254902,
          0.9215686274509803,
          0.7843137254901961,
          0.9411764705882353,
          0.8758169934640523,
          0.9215686274509803,
          0.9411764705882353
        ]
      }
    },
    "deep-swe": {
      "domain": "coding",
      "split": "development",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05"
      ],
      "reference": [
        0.6609999999999999,
        0.336,
        0.5660000000000001,
        0.664,
        0.006,
        0.0,
        0.0,
        0.0
      ],
      "scores": {
        "Random120": [
          0.775,
          0.525,
          0.675,
          0.8,
          0.7,
          0.775,
          0.075,
          0.625
        ],
        "Astra": [
          0.8893229166666666,
          0.5625,
          0.1796875,
          0.9712673611111111,
          0.7628787878787878,
          0.95,
          0.9144097222222222,
          0.5708333333333333
        ],
        "Grok": [
          0.9943333333333334,
          0.8603833333333334,
          0.8946833333333334,
          0.9876891882105872,
          0.8438833333333333,
          0.8942333333333333,
          0.09845000000000001,
          0.748412261839276
        ],
        "Fable": [
          0.8946999999999999,
          0.47369999999999995,
          0.5263,
          0.8158,
          0.7368000000000001,
          0.8946999999999999,
          0.6842,
          0.5
        ],
        "Opus5": [
          0.6591,
          0.5,
          0.4318,
          0.9242,
          0.8106,
          0.9697,
          0.9242,
          0.3182
        ],
        "K3": [
          0.9111111111111111,
          0.7333333333333333,
          0.6888888888888889,
          0.9555555555555556,
          0.9333333333333333,
          0.9111111111111111,
          0.7111111111111111,
          0.8
        ],
        "Sol": [
          1.0,
          0.7477435418611889,
          0.9313725490196079,
          1.0,
          0.9379084967320261,
          0.9379084967320261,
          0.38235294117647056,
          0.7549019607843137
        ],
        "GLM5.3": [
          0.8947368421052632,
          0.7456140350877193,
          0.631578947368421,
          0.9473684210526315,
          0.9561403508771931,
          0.9210526315789473,
          0.7456140350877193,
          0.6842105263157895
        ],
        "DS Pro": [
          0.9232456140350878,
          0.8245614035087719,
          0.8245614035087719,
          0.9232456140350878,
          0.8969298245614036,
          0.9127192982456139,
          0.8442982456140351,
          0.9232456140350878
        ]
      }
    },
    "gdpval": {
      "domain": "co-work",
      "split": "development",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "reference": [
        0.799,
        0.782,
        0.785,
        0.848,
        0.7559999999999999,
        0.7879999999999999,
        0.7190000000000001,
        0.527,
        0.71,
        0.38799999999999996,
        0.635
      ],
      "scores": {
        "Random120": [
          0.7375,
          0.6,
          0.5992408957394018,
          0.8225295528248088,
          0.7291666666666667,
          0.6697038657165708,
          0.6567851151777487,
          0.6949467401696686,
          0.484375,
          0.7204627311549118,
          0.8197038657165707
        ],
        "Astra": [
          0.9326923076923077,
          0.7841346153846154,
          0.5729166666666666,
          1.0,
          0.75,
          0.8020833333333334,
          0.6821714743589744,
          0.6598157051282051,
          0.6911858974358974,
          0.6314102564102564,
          0.7425881410256411
        ],
        "Grok": [
          1.0,
          0.9528,
          0.9686,
          1.0,
          1.0,
          1.0,
          0.78305,
          0.627,
          0.15665,
          0.78345,
          0.9512175500969619
        ],
        "Fable": [
          0.7922,
          0.6893,
          0.6444,
          0.8173,
          0.7051999999999999,
          0.7556,
          0.6443000000000001,
          0.7807999999999999,
          0.6008,
          0.6834,
          0.669
        ],
        "Opus5": [
          0.9869,
          0.6393,
          0.6808,
          0.986,
          0.953,
          0.9331999999999999,
          0.8806999999999999,
          0.8491,
          0.4643,
          0.38530000000000003,
          0.7977
        ],
        "K3": [
          0.9866666666666667,
          0.9566666666666667,
          0.9666666666666667,
          0.9933333333333334,
          0.9933333333333334,
          0.99,
          0.9566666666666667,
          0.9133333333333333,
          0.41000000000000003,
          0.7066666666666667,
          0.8416666666666667
        ],
        "Sol": [
          0.2940273843248348,
          0.17079792256846082,
          0.16501416430594903,
          0.4334277620396601,
          0.3121104815864023,
          0.6041076487252125,
          0.6624173748819642,
          0.5702313503305005,
          0.0481586402266289,
          0.15155807365439095,
          0.6867327667610954
        ],
        "GLM5.3": [
          0.9666666666666667,
          0.9083333333333333,
          0.875,
          0.975,
          0.975,
          0.9616666666666667,
          0.9729166666666667,
          0.9083333333333333,
          0.85,
          0.7166666666666667,
          0.9122222222222223
        ],
        "DS Pro": [
          0.9607843137254902,
          0.9215686274509803,
          0.9019607843137255,
          0.9411764705882353,
          0.9607843137254902,
          0.9215686274509803,
          0.7843137254901961,
          0.9411764705882353,
          0.8758169934640523,
          0.9215686274509803,
          0.9411764705882353
        ]
      }
    },
    "hle": {
      "domain": "reasoning",
      "split": "development",
      "models": [
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "reference": [
        0.317,
        0.39,
        0.556,
        0.47,
        0.465,
        0.223,
        0.23199999999999998,
        0.185,
        0.281
      ],
      "scores": {
        "Random120": [
          0.575,
          0.4,
          0.975,
          0.9,
          0.725,
          0.425,
          0.8,
          0.7,
          0.725
        ],
        "Astra": [
          0.175,
          0.225,
          0.85,
          0.425,
          0.275,
          0.125,
          0.275,
          0.05,
          0.0
        ],
        "Grok": [
          0.91135882,
          0.9637,
          0.984,
          0.968,
          0.677313273163452,
          0.62899411,
          0.47197059,
          0.52431176,
          0.8383588200000001
        ],
        "Fable": [
          0.0667,
          0.3333,
          0.5,
          0.3667,
          0.3333,
          0.16670000000000001,
          0.2667,
          0.1333,
          0.1
        ],
        "Opus5": [
          0.2241,
          0.2586,
          0.6207,
          0.4138,
          0.431,
          0.2759,
          0.37929999999999997,
          0.1724,
          0.2069
        ],
        "K3": [
          0.09375,
          0.125,
          0.53125,
          0.4375,
          0.21875,
          0.0625,
          0.25,
          0.0625,
          0.125
        ],
        "Sol": [
          0.020833333333333332,
          0.026041666666666668,
          0.7083333333333334,
          0.4192708333333333,
          0.4342105263157895,
          0.0078125,
          0.028645833333333332,
          0.0,
          0.026041666666666668
        ],
        "GLM5.3": [
          0.0625,
          0.09375,
          0.5625,
          0.28125,
          0.3125,
          0.15625,
          0.25,
          0.09375,
          0.1875
        ],
        "DS Pro": [
          0.03333333333333333,
          0.06666666666666667,
          0.4,
          0.26666666666666666,
          0.3333333333333333,
          0.1,
          0.16666666666666666,
          0.06666666666666667,
          0.23333333333333334
        ]
      }
    },
    "scicode": {
      "domain": "coding",
      "split": "development",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-05"
      ],
      "reference": [
        0.431,
        0.38799999999999996,
        0.4,
        0.475,
        0.45799999999999996,
        0.43799999999999994,
        0.313,
        0.364,
        0.29600000000000004
      ],
      "scores": {
        "Random120": [
          0.775,
          0.525,
          0.675,
          0.85,
          0.8,
          0.8,
          0.7,
          0.775,
          0.625
        ],
        "Astra": [
          0.8893229166666666,
          0.5625,
          0.1796875,
          0.986111111111111,
          0.8569444444444444,
          0.9712673611111111,
          0.7628787878787878,
          0.95,
          0.5708333333333333
        ],
        "Grok": [
          0.9943333333333334,
          0.8603833333333334,
          0.8946833333333334,
          0.8961833333333333,
          0.9941833333333334,
          0.9876891882105872,
          0.8438833333333333,
          0.8942333333333333,
          0.748412261839276
        ],
        "Fable": [
          0.8946999999999999,
          0.47369999999999995,
          0.5263,
          0.8946999999999999,
          0.8946999999999999,
          0.8158,
          0.7368000000000001,
          0.8946999999999999,
          0.5
        ],
        "Opus5": [
          0.6591,
          0.5,
          0.4318,
          0.9773000000000001,
          0.6591,
          0.9242,
          0.8106,
          0.9697,
          0.3182
        ],
        "K3": [
          0.9111111111111111,
          0.7333333333333333,
          0.6888888888888889,
          0.9777777777777777,
          0.9555555555555556,
          0.9555555555555556,
          0.9333333333333333,
          0.9111111111111111,
          0.8
        ],
        "Sol": [
          1.0,
          0.7477435418611889,
          0.9313725490196079,
          1.0,
          0.8965919701213818,
          1.0,
          0.9379084967320261,
          0.9379084967320261,
          0.7549019607843137
        ],
        "GLM5.3": [
          0.8947368421052632,
          0.7456140350877193,
          0.631578947368421,
          0.9736842105263158,
          0.9473684210526315,
          0.9473684210526315,
          0.9561403508771931,
          0.9210526315789473,
          0.6842105263157895
        ],
        "DS Pro": [
          0.9232456140350878,
          0.8245614035087719,
          0.8245614035087719,
          0.9232456140350878,
          0.9232456140350878,
          0.9232456140350878,
          0.8969298245614036,
          0.9127192982456139,
          0.9232456140350878
        ]
      }
    },
    "swe-bench-multilingual": {
      "domain": "coding",
      "split": "development",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-04"
      ],
      "reference": [
        0.777,
        0.7859999999999999,
        0.9540000000000001,
        0.9420000000000001,
        0.914,
        0.607,
        0.617
      ],
      "scores": {
        "Random120": [
          0.775,
          0.525,
          0.675,
          0.8,
          0.8,
          0.7,
          0.075
        ],
        "Astra": [
          0.8893229166666666,
          0.5625,
          0.1796875,
          0.8569444444444444,
          0.9712673611111111,
          0.7628787878787878,
          0.9144097222222222
        ],
        "Grok": [
          0.9943333333333334,
          0.8603833333333334,
          0.8946833333333334,
          0.9941833333333334,
          0.9876891882105872,
          0.8438833333333333,
          0.09845000000000001
        ],
        "Fable": [
          0.8946999999999999,
          0.47369999999999995,
          0.5263,
          0.8946999999999999,
          0.8158,
          0.7368000000000001,
          0.6842
        ],
        "Opus5": [
          0.6591,
          0.5,
          0.4318,
          0.6591,
          0.9242,
          0.8106,
          0.9242
        ],
        "K3": [
          0.9111111111111111,
          0.7333333333333333,
          0.6888888888888889,
          0.9555555555555556,
          0.9555555555555556,
          0.9333333333333333,
          0.7111111111111111
        ],
        "Sol": [
          1.0,
          0.7477435418611889,
          0.9313725490196079,
          0.8965919701213818,
          1.0,
          0.9379084967320261,
          0.38235294117647056
        ],
        "GLM5.3": [
          0.8947368421052632,
          0.7456140350877193,
          0.631578947368421,
          0.9473684210526315,
          0.9473684210526315,
          0.9561403508771931,
          0.7456140350877193
        ],
        "DS Pro": [
          0.9232456140350878,
          0.8245614035087719,
          0.8245614035087719,
          0.9232456140350878,
          0.9232456140350878,
          0.8969298245614036,
          0.8442982456140351
        ]
      }
    },
    "aa-lcr": {
      "domain": "reasoning",
      "split": "sealed",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "reference": [
        0.828,
        0.787,
        0.78,
        0.782,
        0.8,
        0.815,
        0.703,
        0.733,
        0.78,
        0.542,
        0.6729999999999999
      ],
      "scores": {
        "Random120": [
          0.85,
          0.575,
          0.4,
          0.975,
          0.9,
          0.725,
          0.425,
          0.8,
          0.325,
          0.7,
          0.725
        ],
        "Astra": [
          0.5,
          0.175,
          0.225,
          0.85,
          0.425,
          0.275,
          0.125,
          0.275,
          0.3,
          0.05,
          0.0
        ],
        "Grok": [
          0.996,
          0.91135882,
          0.9637,
          0.984,
          0.968,
          0.677313273163452,
          0.62899411,
          0.47197059,
          0.15702352,
          0.52431176,
          0.8383588200000001
        ],
        "Fable": [
          0.3,
          0.0667,
          0.3333,
          0.5,
          0.3667,
          0.3333,
          0.16670000000000001,
          0.2667,
          0.1333,
          0.1333,
          0.1
        ],
        "Opus5": [
          0.39659999999999995,
          0.2241,
          0.2586,
          0.6207,
          0.4138,
          0.431,
          0.2759,
          0.37929999999999997,
          0.2586,
          0.1724,
          0.2069
        ],
        "K3": [
          0.375,
          0.09375,
          0.125,
          0.53125,
          0.4375,
          0.21875,
          0.0625,
          0.25,
          0.1875,
          0.0625,
          0.125
        ],
        "Sol": [
          0.11197916666666667,
          0.020833333333333332,
          0.026041666666666668,
          0.7083333333333334,
          0.4192708333333333,
          0.4342105263157895,
          0.0078125,
          0.028645833333333332,
          0.0078125,
          0.0,
          0.026041666666666668
        ],
        "GLM5.3": [
          0.3125,
          0.0625,
          0.09375,
          0.5625,
          0.28125,
          0.3125,
          0.15625,
          0.25,
          0.125,
          0.09375,
          0.1875
        ],
        "DS Pro": [
          0.16666666666666666,
          0.03333333333333333,
          0.06666666666666667,
          0.4,
          0.26666666666666666,
          0.3333333333333333,
          0.1,
          0.16666666666666666,
          0.1,
          0.06666666666666667,
          0.23333333333333334
        ]
      }
    },
    "browsecomp": {
      "domain": "co-work",
      "split": "sealed",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01"
      ],
      "reference": [
        0.777,
        0.654,
        0.7709999999999999,
        0.9420000000000001,
        0.9059999999999999,
        0.89,
        0.381
      ],
      "scores": {
        "Random120": [
          0.7375,
          0.6,
          0.5992408957394018,
          0.8225295528248088,
          0.7291666666666667,
          0.6697038657165708,
          0.6567851151777487
        ],
        "Astra": [
          0.9326923076923077,
          0.7841346153846154,
          0.5729166666666666,
          1.0,
          0.75,
          0.8020833333333334,
          0.6821714743589744
        ],
        "Grok": [
          1.0,
          0.9528,
          0.9686,
          1.0,
          1.0,
          1.0,
          0.78305
        ],
        "Fable": [
          0.7922,
          0.6893,
          0.6444,
          0.8173,
          0.7051999999999999,
          0.7556,
          0.6443000000000001
        ],
        "Opus5": [
          0.9869,
          0.6393,
          0.6808,
          0.986,
          0.953,
          0.9331999999999999,
          0.8806999999999999
        ],
        "K3": [
          0.9866666666666667,
          0.9566666666666667,
          0.9666666666666667,
          0.9933333333333334,
          0.9933333333333334,
          0.99,
          0.9566666666666667
        ],
        "Sol": [
          0.2940273843248348,
          0.17079792256846082,
          0.16501416430594903,
          0.4334277620396601,
          0.3121104815864023,
          0.6041076487252125,
          0.6624173748819642
        ],
        "GLM5.3": [
          0.9666666666666667,
          0.9083333333333333,
          0.875,
          0.975,
          0.975,
          0.9616666666666667,
          0.9729166666666667
        ],
        "DS Pro": [
          0.9607843137254902,
          0.9215686274509803,
          0.9019607843137255,
          0.9411764705882353,
          0.9607843137254902,
          0.9215686274509803,
          0.7843137254901961
        ]
      }
    },
    "terminal-bench-2-1": {
      "domain": "coding",
      "split": "sealed",
      "models": [
        "development-01",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-06"
      ],
      "reference": [
        0.831,
        0.723,
        0.8540000000000001,
        0.846,
        0.82,
        0.446,
        0.46799999999999997,
        0.539,
        0.498
      ],
      "scores": {
        "Random120": [
          0.775,
          0.675,
          0.85,
          0.8,
          0.8,
          0.7,
          0.775,
          0.075,
          0.65
        ],
        "Astra": [
          0.8893229166666666,
          0.1796875,
          0.986111111111111,
          0.8569444444444444,
          0.9712673611111111,
          0.7628787878787878,
          0.95,
          0.9144097222222222,
          0.93828125
        ],
        "Grok": [
          0.9943333333333334,
          0.8946833333333334,
          0.8961833333333333,
          0.9941833333333334,
          0.9876891882105872,
          0.8438833333333333,
          0.8942333333333333,
          0.09845000000000001,
          0.9489000000000001
        ],
        "Fable": [
          0.8946999999999999,
          0.5263,
          0.8946999999999999,
          0.8946999999999999,
          0.8158,
          0.7368000000000001,
          0.8946999999999999,
          0.6842,
          0.7895
        ],
        "Opus5": [
          0.6591,
          0.4318,
          0.9773000000000001,
          0.6591,
          0.9242,
          0.8106,
          0.9697,
          0.9242,
          0.8258
        ],
        "K3": [
          0.9111111111111111,
          0.6888888888888889,
          0.9777777777777777,
          0.9555555555555556,
          0.9555555555555556,
          0.9333333333333333,
          0.9111111111111111,
          0.7111111111111111,
          0.8888888888888888
        ],
        "Sol": [
          1.0,
          0.9313725490196079,
          1.0,
          0.8965919701213818,
          1.0,
          0.9379084967320261,
          0.9379084967320261,
          0.38235294117647056,
          0.9084967320261438
        ],
        "GLM5.3": [
          0.8947368421052632,
          0.631578947368421,
          0.9736842105263158,
          0.9473684210526315,
          0.9473684210526315,
          0.9561403508771931,
          0.9210526315789473,
          0.7456140350877193,
          0.9824561403508772
        ],
        "DS Pro": [
          0.9232456140350878,
          0.8245614035087719,
          0.9232456140350878,
          0.9232456140350878,
          0.9232456140350878,
          0.8969298245614036,
          0.9127192982456139,
          0.8442982456140351,
          0.9127192982456139
        ]
      }
    },
    "programbench-vals-strict": {
      "domain": "coding",
      "split": "sealed",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-06"
      ],
      "reference": [
        0.005,
        0.005,
        0.0,
        0.055,
        0.015,
        0.02,
        0.0
      ],
      "scores": {
        "Random120": [
          0.775,
          0.525,
          0.675,
          0.85,
          0.8,
          0.8,
          0.65
        ],
        "Astra": [
          0.8893229166666666,
          0.5625,
          0.1796875,
          0.986111111111111,
          0.8569444444444444,
          0.9712673611111111,
          0.93828125
        ],
        "Grok": [
          0.9943333333333334,
          0.8603833333333334,
          0.8946833333333334,
          0.8961833333333333,
          0.9941833333333334,
          0.9876891882105872,
          0.9489000000000001
        ],
        "Fable": [
          0.8946999999999999,
          0.47369999999999995,
          0.5263,
          0.8946999999999999,
          0.8946999999999999,
          0.8158,
          0.7895
        ],
        "Opus5": [
          0.6591,
          0.5,
          0.4318,
          0.9773000000000001,
          0.6591,
          0.9242,
          0.8258
        ],
        "K3": [
          0.9111111111111111,
          0.7333333333333333,
          0.6888888888888889,
          0.9777777777777777,
          0.9555555555555556,
          0.9555555555555556,
          0.8888888888888888
        ],
        "Sol": [
          1.0,
          0.7477435418611889,
          0.9313725490196079,
          1.0,
          0.8965919701213818,
          1.0,
          0.9084967320261438
        ],
        "GLM5.3": [
          0.8947368421052632,
          0.7456140350877193,
          0.631578947368421,
          0.9736842105263158,
          0.9473684210526315,
          0.9473684210526315,
          0.9824561403508772
        ],
        "DS Pro": [
          0.9232456140350878,
          0.8245614035087719,
          0.8245614035087719,
          0.9232456140350878,
          0.9232456140350878,
          0.9232456140350878,
          0.9127192982456139
        ]
      }
    },
    "swe-vals": {
      "domain": "coding",
      "split": "sealed",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-01",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "reference": [
        0.826,
        0.828,
        0.888,
        0.9620000000000001,
        0.934,
        0.74,
        0.6759999999999999,
        0.336,
        0.69
      ],
      "scores": {
        "Random120": [
          0.775,
          0.525,
          0.675,
          0.8,
          0.8,
          0.575,
          0.7,
          0.625,
          0.65
        ],
        "Astra": [
          0.8893229166666666,
          0.5625,
          0.1796875,
          0.8569444444444444,
          0.9712673611111111,
          0.7369791666666666,
          0.7628787878787878,
          0.5708333333333333,
          0.93828125
        ],
        "Grok": [
          0.9943333333333334,
          0.8603833333333334,
          0.8946833333333334,
          0.9941833333333334,
          0.9876891882105872,
          0.8614333333333334,
          0.8438833333333333,
          0.748412261839276,
          0.9489000000000001
        ],
        "Fable": [
          0.8946999999999999,
          0.47369999999999995,
          0.5263,
          0.8946999999999999,
          0.8158,
          0.7895,
          0.7368000000000001,
          0.5,
          0.7895
        ],
        "Opus5": [
          0.6591,
          0.5,
          0.4318,
          0.6591,
          0.9242,
          0.7197,
          0.8106,
          0.3182,
          0.8258
        ],
        "K3": [
          0.9111111111111111,
          0.7333333333333333,
          0.6888888888888889,
          0.9555555555555556,
          0.9555555555555556,
          0.9111111111111111,
          0.9333333333333333,
          0.8,
          0.8888888888888888
        ],
        "Sol": [
          1.0,
          0.7477435418611889,
          0.9313725490196079,
          0.8965919701213818,
          1.0,
          0.7683006535947712,
          0.9379084967320261,
          0.7549019607843137,
          0.9084967320261438
        ],
        "GLM5.3": [
          0.8947368421052632,
          0.7456140350877193,
          0.631578947368421,
          0.9473684210526315,
          0.9473684210526315,
          0.868421052631579,
          0.9561403508771931,
          0.6842105263157895,
          0.9824561403508772
        ],
        "DS Pro": [
          0.9232456140350878,
          0.8245614035087719,
          0.8245614035087719,
          0.9232456140350878,
          0.9232456140350878,
          0.9298245614035089,
          0.8969298245614036,
          0.9232456140350878,
          0.9127192982456139
        ]
      }
    },
    "harvey-aa-criterion": {
      "domain": "co-work",
      "split": "sealed",
      "models": [
        "development-01",
        "development-06",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "reference": [
        0.862787668258793,
        0.9096830221450279,
        0.871761470545665,
        0.946446663771892,
        0.732522796352584,
        0.47228253003329,
        0.723838471558836,
        0.138949196699957,
        0.81719496309162
      ],
      "scores": {
        "Random120": [
          0.7375,
          0.6,
          0.7291666666666667,
          0.6697038657165708,
          0.5859703278619952,
          0.6949467401696686,
          0.484375,
          0.7204627311549118,
          0.8197038657165707
        ],
        "Astra": [
          0.9326923076923077,
          0.7841346153846154,
          0.75,
          0.8020833333333334,
          0.598838141025641,
          0.6598157051282051,
          0.6911858974358974,
          0.6314102564102564,
          0.7425881410256411
        ],
        "Grok": [
          1.0,
          0.9528,
          1.0,
          1.0,
          0.663,
          0.627,
          0.15665,
          0.78345,
          0.9512175500969619
        ],
        "Fable": [
          0.7922,
          0.6893,
          0.7051999999999999,
          0.7556,
          0.6855,
          0.7807999999999999,
          0.6008,
          0.6834,
          0.669
        ],
        "Opus5": [
          0.9869,
          0.6393,
          0.953,
          0.9331999999999999,
          0.8883,
          0.8491,
          0.4643,
          0.38530000000000003,
          0.7977
        ],
        "K3": [
          0.9866666666666667,
          0.9566666666666667,
          0.9933333333333334,
          0.99,
          0.98,
          0.9133333333333333,
          0.41000000000000003,
          0.7066666666666667,
          0.8416666666666667
        ],
        "Sol": [
          0.2940273843248348,
          0.17079792256846082,
          0.3121104815864023,
          0.6041076487252125,
          0.6076685660018993,
          0.5702313503305005,
          0.0481586402266289,
          0.15155807365439095,
          0.6867327667610954
        ],
        "GLM5.3": [
          0.9666666666666667,
          0.9083333333333333,
          0.975,
          0.9616666666666667,
          0.9377777777777777,
          0.9083333333333333,
          0.85,
          0.7166666666666667,
          0.9122222222222223
        ],
        "DS Pro": [
          0.9607843137254902,
          0.9215686274509803,
          0.9607843137254902,
          0.9215686274509803,
          0.9019607843137255,
          0.9411764705882353,
          0.8758169934640523,
          0.9215686274509803,
          0.9411764705882353
        ]
      }
    },
    "aa-briefcase-elo": {
      "domain": "co-work",
      "split": "sealed",
      "models": [
        "development-01",
        "development-06",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "reference": [
        0.6942725637821197,
        0.7516383698600909,
        0.9564178376565977,
        0.906769896668394,
        0.9206754656018533,
        0.5362940835797239,
        0.22050781845337886,
        0.33829365684152773,
        0.0,
        0.5324168622550066
      ],
      "scores": {
        "Random120": [
          0.7375,
          0.6,
          0.8225295528248088,
          0.7291666666666667,
          0.6697038657165708,
          0.5859703278619952,
          0.6949467401696686,
          0.484375,
          0.7204627311549118,
          0.8197038657165707
        ],
        "Astra": [
          0.9326923076923077,
          0.7841346153846154,
          1.0,
          0.75,
          0.8020833333333334,
          0.598838141025641,
          0.6598157051282051,
          0.6911858974358974,
          0.6314102564102564,
          0.7425881410256411
        ],
        "Grok": [
          1.0,
          0.9528,
          1.0,
          1.0,
          1.0,
          0.663,
          0.627,
          0.15665,
          0.78345,
          0.9512175500969619
        ],
        "Fable": [
          0.7922,
          0.6893,
          0.8173,
          0.7051999999999999,
          0.7556,
          0.6855,
          0.7807999999999999,
          0.6008,
          0.6834,
          0.669
        ],
        "Opus5": [
          0.9869,
          0.6393,
          0.986,
          0.953,
          0.9331999999999999,
          0.8883,
          0.8491,
          0.4643,
          0.38530000000000003,
          0.7977
        ],
        "K3": [
          0.9866666666666667,
          0.9566666666666667,
          0.9933333333333334,
          0.9933333333333334,
          0.99,
          0.98,
          0.9133333333333333,
          0.41000000000000003,
          0.7066666666666667,
          0.8416666666666667
        ],
        "Sol": [
          0.2940273843248348,
          0.17079792256846082,
          0.4334277620396601,
          0.3121104815864023,
          0.6041076487252125,
          0.6076685660018993,
          0.5702313503305005,
          0.0481586402266289,
          0.15155807365439095,
          0.6867327667610954
        ],
        "GLM5.3": [
          0.9666666666666667,
          0.9083333333333333,
          0.975,
          0.975,
          0.9616666666666667,
          0.9377777777777777,
          0.9083333333333333,
          0.85,
          0.7166666666666667,
          0.9122222222222223
        ],
        "DS Pro": [
          0.9607843137254902,
          0.9215686274509803,
          0.9411764705882353,
          0.9607843137254902,
          0.9215686274509803,
          0.9019607843137255,
          0.9411764705882353,
          0.8758169934640523,
          0.9215686274509803,
          0.9411764705882353
        ]
      }
    },
    "critpt-aa": {
      "domain": "reasoning",
      "split": "sealed",
      "models": [
        "development-01",
        "development-06",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "reference": [
        0.271428571428571,
        0.208571428571429,
        0.317142857142857,
        0.322857142857143,
        0.234285714285714,
        0.04,
        0.00857142857142857,
        0.0142857142857143,
        0.0170612244897959,
        0.0114285714285714,
        0.0314285714285714
      ],
      "scores": {
        "Random120": [
          0.85,
          0.575,
          0.975,
          0.9,
          0.725,
          0.575,
          0.425,
          0.8,
          0.325,
          0.7,
          0.725
        ],
        "Astra": [
          0.5,
          0.175,
          0.85,
          0.425,
          0.275,
          0.2,
          0.125,
          0.275,
          0.3,
          0.05,
          0.0
        ],
        "Grok": [
          0.996,
          0.91135882,
          0.984,
          0.968,
          0.677313273163452,
          0.81067647,
          0.62899411,
          0.47197059,
          0.15702352,
          0.52431176,
          0.8383588200000001
        ],
        "Fable": [
          0.3,
          0.0667,
          0.5,
          0.3667,
          0.3333,
          0.3667,
          0.16670000000000001,
          0.2667,
          0.1333,
          0.1333,
          0.1
        ],
        "Opus5": [
          0.39659999999999995,
          0.2241,
          0.6207,
          0.4138,
          0.431,
          0.18969999999999998,
          0.2759,
          0.37929999999999997,
          0.2586,
          0.1724,
          0.2069
        ],
        "K3": [
          0.375,
          0.09375,
          0.53125,
          0.4375,
          0.21875,
          0.15625,
          0.0625,
          0.25,
          0.1875,
          0.0625,
          0.125
        ],
        "Sol": [
          0.11197916666666667,
          0.020833333333333332,
          0.7083333333333334,
          0.4192708333333333,
          0.4342105263157895,
          0.02564102564102564,
          0.0078125,
          0.028645833333333332,
          0.0078125,
          0.0,
          0.026041666666666668
        ],
        "GLM5.3": [
          0.3125,
          0.0625,
          0.5625,
          0.28125,
          0.3125,
          0.1875,
          0.15625,
          0.25,
          0.125,
          0.09375,
          0.1875
        ],
        "DS Pro": [
          0.16666666666666666,
          0.03333333333333333,
          0.4,
          0.26666666666666666,
          0.3333333333333333,
          0.1,
          0.1,
          0.16666666666666666,
          0.1,
          0.06666666666666667,
          0.23333333333333334
        ]
      }
    }
  },
  "input_sha256": {
    "original": "6366515de6e1d94afd61fb39f8b9e744e69bf5221e48ec0a4c8162d4b1119c1f",
    "grok": "67df848ce19b4880866d87239253b485212ec66520ce7a495cf72acaed84a661",
    "opus": "6d1262986ccfcf3194b6d5f1992480f88ba91a5f63e4596c902bee4919648455",
    "random": "dc3754d54639b915100b2e5008228e0da0a72be6e64fa7112818676647c9b8f8"
  },
  "source_paths": {
    "original": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/pa-s-origin-20260921/audit.json",
    "grok": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/codex-completion-20260922/combined-audit.json",
    "opus": "assets/opus5-assessment-audit.json",
    "random": "/nfs/hpc/share/zhanyaol/MyContext-self-evaluation-benchmark/experiments/2026-09-22-random120-q/audit.json"
  },
  "new_model_calls": 0
}


==> assets/opus5-assessment-audit.json <==
{
  "run": "opus-5-001",
  "result": {
    "details": {
      "advanced-if": {
        "mse": 0.056472777272727245,
        "Q": 0.9435272227272727,
        "pa": 0.5925925925925926,
        "n": 11,
        "domain": "co-work",
        "split": "development"
      },
      "deep-swe": {
        "mse": 0.31721034555555555,
        "Q": 0.6827896544444445,
        "pa": 0.5,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "gdpval": {
        "mse": 0.031967453333333326,
        "Q": 0.9680325466666667,
        "pa": 0.7878787878787878,
        "n": 12,
        "domain": "co-work",
        "split": "development"
      },
      "hle": {
        "mse": 0.007360520999999999,
        "Q": 0.992639479,
        "pa": 0.8,
        "n": 10,
        "domain": "reasoning",
        "split": "development"
      },
      "scicode": {
        "mse": 0.13441032000000003,
        "Q": 0.86558968,
        "pa": 0.6805555555555556,
        "n": 9,
        "domain": "coding",
        "split": "development"
      },
      "swe-bench-multilingual": {
        "mse": 0.07415537375,
        "Q": 0.92584462625,
        "pa": 0.35714285714285715,
        "n": 8,
        "domain": "coding",
        "split": "development"
      },
      "aa-lcr": {
        "mse": 0.1846067172727273,
        "Q": 0.8153932827272727,
        "pa": 0.7407407407407407,
        "n": 11,
        "domain": "reasoning",
        "split": "sealed"
      },
      "browsecomp": {
        "mse": 0.044017352857142845,
        "Q": 0.9559826471428572,
        "pa": 0.7619047619047619,
        "n": 7,
        "domain": "co-work",
        "split": "sealed"
      },
      "terminal-bench-2-1": {
        "mse": 0.09064523555555555,
        "Q": 0.9093547644444444,
        "pa": 0.5,
        "n": 9,
        "domain": "coding",
        "split": "sealed"
      },
      "programbench-vals-strict": {
        "mse": 0.572432965,
        "Q": 0.42756703500000004,
        "pa": 0.6666666666666666,
        "n": 8,
        "domain": "coding",
        "split": "sealed"
      },
      "swe-vals": {
        "mse": 0.048740392,
        "Q": 0.951259608,
        "pa": 0.5222222222222223,
        "n": 10,
        "domain": "coding",
        "split": "sealed"
      },
      "harvey-aa-criterion": {
        "mse": 0.043330328362604906,
        "Q": 0.9566696716373951,
        "pa": 0.6944444444444444,
        "n": 9,
        "domain": "co-work",
        "split": "sealed"
      },
      "aa-briefcase-elo": {
        "mse": 0.07778123037268576,
        "Q": 0.9222187696273142,
        "pa": 0.7818181818181819,
        "n": 11,
        "domain": "co-work",
        "split": "sealed"
      },
      "critpt-aa": {
        "mse": 0.051067918577676,
        "Q": 0.948932081422324,
        "pa": 0.696969696969697,
        "n": 12,
        "domain": "reasoning",
        "split": "sealed"
      }
    },
    "summary": {
      "development": {
        "coding": {
          "mse": 0.17525867976851853,
          "Q": 0.8247413202314815,
          "pa": 0.5125661375661376,
          "targets": 3
        },
        "co-work": {
          "mse": 0.044220115303030286,
          "Q": 0.9557798846969697,
          "pa": 0.6902356902356902,
          "targets": 2
        },
        "reasoning": {
          "mse": 0.007360520999999999,
          "Q": 0.992639479,
          "pa": 0.8,
          "targets": 1
        },
        "avg": {
          "mse": 0.1035961318186027,
          "Q": 0.8964038681813973,
          "pa": 0.6196949655282988,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "mse": 0.23727286418518517,
          "Q": 0.7627271358148148,
          "pa": 0.562962962962963,
          "targets": 3
        },
        "co-work": {
          "mse": 0.05504297053081117,
          "Q": 0.9449570294691888,
          "pa": 0.7460557960557961,
          "targets": 3
        },
        "reasoning": {
          "mse": 0.11783731792520165,
          "Q": 0.8821626820747983,
          "pa": 0.7188552188552189,
          "targets": 2
        },
        "avg": {
          "mse": 0.13907776749979903,
          "Q": 0.860922232500201,
          "pa": 0.6705958393458393,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "mse": 0.20626577197685184,
          "Q": 0.7937342280231482,
          "pa": 0.5377645502645503,
          "targets": 6
        },
        "co-work": {
          "mse": 0.050713828439698815,
          "Q": 0.9492861715603012,
          "pa": 0.7237277537277537,
          "targets": 5
        },
        "reasoning": {
          "mse": 0.08101171895013443,
          "Q": 0.9189882810498656,
          "pa": 0.7459034792368125,
          "targets": 3
        },
        "avg": {
          "mse": 0.12387135220785775,
          "Q": 0.8761286477921423,
          "pa": 0.648781179138322,
          "targets": 14
        }
      }
    }
  },
  "points": {
    "advanced-if": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "x": [
        0.9869,
        0.6393,
        0.6808,
        0.986,
        0.953,
        0.9331999999999999,
        0.8806999999999999,
        0.8491,
        0.4643,
        0.38530000000000003,
        0.7977
      ],
      "y": [
        0.813,
        0.774,
        0.7659999999999999,
        0.813,
        0.821,
        0.5870000000000001,
        0.513,
        0.77,
        0.7809999999999999,
        0.6829999999999999,
        0.537
      ]
    },
    "deep-swe": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "development-12",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05"
      ],
      "x": [
        0.6591,
        0.5,
        0.4318,
        0.9773000000000001,
        0.9242,
        0.8106,
        0.9697,
        0.9242,
        0.3182
      ],
      "y": [
        0.6609999999999999,
        0.336,
        0.5660000000000001,
        0.531,
        0.664,
        0.006,
        0.0,
        0.0,
        0.0
      ]
    },
    "gdpval": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "development-12",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "x": [
        0.9869,
        0.6393,
        0.6808,
        0.9793000000000001,
        0.986,
        0.953,
        0.9331999999999999,
        0.8806999999999999,
        0.8491,
        0.4643,
        0.38530000000000003,
        0.7977
      ],
      "y": [
        0.799,
        0.782,
        0.785,
        0.833,
        0.848,
        0.7559999999999999,
        0.7879999999999999,
        0.7190000000000001,
        0.527,
        0.71,
        0.38799999999999996,
        0.635
      ]
    },
    "hle": {
      "models": [
        "development-06",
        "development-08",
        "development-12",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "x": [
        0.2241,
        0.2586,
        0.5172,
        0.6207,
        0.4138,
        0.431,
        0.2759,
        0.37929999999999997,
        0.1724,
        0.2069
      ],
      "y": [
        0.317,
        0.39,
        0.42200000000000004,
        0.556,
        0.47,
        0.465,
        0.223,
        0.23199999999999998,
        0.185,
        0.281
      ]
    },
    "scicode": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-05"
      ],
      "x": [
        0.6591,
        0.5,
        0.4318,
        0.9773000000000001,
        0.6591,
        0.9242,
        0.8106,
        0.9697,
        0.3182
      ],
      "y": [
        0.431,
        0.38799999999999996,
        0.4,
        0.475,
        0.45799999999999996,
        0.43799999999999994,
        0.313,
        0.364,
        0.29600000000000004
      ]
    },
    "swe-bench-multilingual": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "development-12",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-04"
      ],
      "x": [
        0.6591,
        0.5,
        0.4318,
        0.9773000000000001,
        0.6591,
        0.9242,
        0.8106,
        0.9242
      ],
      "y": [
        0.777,
        0.7859999999999999,
        0.9540000000000001,
        0.883,
        0.9420000000000001,
        0.914,
        0.607,
        0.617
      ]
    },
    "aa-lcr": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "x": [
        0.39659999999999995,
        0.2241,
        0.2586,
        0.6207,
        0.4138,
        0.431,
        0.2759,
        0.37929999999999997,
        0.2586,
        0.1724,
        0.2069
      ],
      "y": [
        0.828,
        0.787,
        0.78,
        0.782,
        0.8,
        0.815,
        0.703,
        0.733,
        0.78,
        0.542,
        0.6729999999999999
      ]
    },
    "browsecomp": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01"
      ],
      "x": [
        0.9869,
        0.6393,
        0.6808,
        0.986,
        0.953,
        0.9331999999999999,
        0.8806999999999999
      ],
      "y": [
        0.777,
        0.654,
        0.7709999999999999,
        0.9420000000000001,
        0.9059999999999999,
        0.89,
        0.381
      ]
    },
    "terminal-bench-2-1": {
      "models": [
        "development-01",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-06"
      ],
      "x": [
        0.6591,
        0.4318,
        0.9773000000000001,
        0.6591,
        0.9242,
        0.8106,
        0.9697,
        0.9242,
        0.8258
      ],
      "y": [
        0.831,
        0.723,
        0.8540000000000001,
        0.846,
        0.82,
        0.446,
        0.46799999999999997,
        0.539,
        0.498
      ]
    },
    "programbench-vals-strict": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "development-12",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-06"
      ],
      "x": [
        0.6591,
        0.5,
        0.4318,
        0.9773000000000001,
        0.9773000000000001,
        0.6591,
        0.9242,
        0.8258
      ],
      "y": [
        0.005,
        0.005,
        0.0,
        0.0,
        0.055,
        0.015,
        0.02,
        0.0
      ]
    },
    "swe-vals": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "development-12",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-01",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "x": [
        0.6591,
        0.5,
        0.4318,
        0.9773000000000001,
        0.6591,
        0.9242,
        0.7197,
        0.8106,
        0.3182,
        0.8258
      ],
      "y": [
        0.826,
        0.828,
        0.888,
        0.856,
        0.9620000000000001,
        0.934,
        0.74,
        0.6759999999999999,
        0.336,
        0.69
      ]
    },
    "harvey-aa-criterion": {
      "models": [
        "development-01",
        "development-06",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "x": [
        0.9869,
        0.6393,
        0.953,
        0.9331999999999999,
        0.8883,
        0.8491,
        0.4643,
        0.38530000000000003,
        0.7977
      ],
      "y": [
        0.862787668258793,
        0.9096830221450279,
        0.871761470545665,
        0.946446663771892,
        0.732522796352584,
        0.47228253003329,
        0.723838471558836,
        0.138949196699957,
        0.81719496309162
      ]
    },
    "aa-briefcase-elo": {
      "models": [
        "development-01",
        "development-06",
        "development-12",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "x": [
        0.9869,
        0.6393,
        0.9793000000000001,
        0.986,
        0.953,
        0.9331999999999999,
        0.8883,
        0.8491,
        0.4643,
        0.38530000000000003,
        0.7977
      ],
      "y": [
        0.6942725637821197,
        0.7516383698600909,
        1.0,
        0.9564178376565977,
        0.906769896668394,
        0.9206754656018533,
        0.5362940835797239,
        0.22050781845337886,
        0.33829365684152773,
        0.0,
        0.5324168622550066
      ]
    },
    "critpt-aa": {
      "models": [
        "development-01",
        "development-06",
        "development-12",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "x": [
        0.39659999999999995,
        0.2241,
        0.5172,
        0.6207,
        0.4138,
        0.431,
        0.18969999999999998,
        0.2759,
        0.37929999999999997,
        0.2586,
        0.1724,
        0.2069
      ],
      "y": [
        0.271428571428571,
        0.208571428571429,
        0.17714285714285696,
        0.317142857142857,
        0.322857142857143,
        0.234285714285714,
        0.04,
        0.00857142857142857,
        0.0142857142857143,
        0.0170612244897959,
        0.0114285714285714,
        0.0314285714285714
      ]
    }
  },
  "source_sha256": "3e6fcca347156528a112a660e604d16a19abdfd17a0d919d84dcb44ff77efddd",
  "input_sha256": "66648fea50cc42868b5e3b1598976b0f8976ae52b08c859b5e3026fd9fee1bee",
  "new_model_calls": 0,
  "reported_aggregate_precision": "percentages rounded to two decimals in supplied report"
}


==> assets/opus5-assessment-input.json <==
{
  "run": "opus-5-001",
  "source_message": "1552182362295767122",
  "source_path": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/opus-collaborator-20260922/message.txt",
  "source_sha256": "3e6fcca347156528a112a660e604d16a19abdfd17a0d919d84dcb44ff77efddd",
  "questions": 108,
  "domain_questions": {
    "coding": 22,
    "co-work": 28,
    "reasoning": 58
  },
  "reported_completed_items_per_candidate": 108,
  "score_precision": "percentages rounded to two decimals in supplied report",
  "candidates": {
    "development-01": {
      "label": "GPT-5.5",
      "scores": {
        "coding": 0.6591,
        "co-work": 0.9869,
        "reasoning": 0.39659999999999995
      }
    },
    "development-06": {
      "label": "GLM-5.2",
      "scores": {
        "coding": 0.5,
        "co-work": 0.6393,
        "reasoning": 0.2241
      }
    },
    "development-08": {
      "label": "DeepSeek V4 Flash-0731",
      "scores": {
        "coding": 0.4318,
        "co-work": 0.6808,
        "reasoning": 0.2586
      }
    },
    "development-12": {
      "label": "Qwen3.8 Max",
      "scores": {
        "coding": 0.9773000000000001,
        "co-work": 0.9793000000000001,
        "reasoning": 0.5172
      }
    },
    "holdout-01": {
      "label": "GPT-6 Astra",
      "scores": {
        "coding": 0.9773000000000001,
        "co-work": 0.986,
        "reasoning": 0.6207
      }
    },
    "holdout-02": {
      "label": "GPT-5.6 Sol",
      "scores": {
        "coding": 0.6591,
        "co-work": 0.953,
        "reasoning": 0.4138
      }
    },
    "holdout-07": {
      "label": "Kimi K3",
      "scores": {
        "coding": 0.9242,
        "co-work": 0.9331999999999999,
        "reasoning": 0.431
      }
    },
    "holdout-11": {
      "label": "MiMo V2.5 Pro",
      "scores": {
        "coding": 0.7197,
        "co-work": 0.8883,
        "reasoning": 0.18969999999999998
      }
    },
    "sealed-new-01": {
      "label": "DeepSeek-V3.2",
      "scores": {
        "coding": 0.8106,
        "co-work": 0.8806999999999999,
        "reasoning": 0.2759
      }
    },
    "sealed-new-03": {
      "label": "Gemma 4 31B",
      "scores": {
        "coding": 0.9697,
        "co-work": 0.8491,
        "reasoning": 0.37929999999999997
      }
    },
    "sealed-new-04": {
      "label": "Qwen 3.5",
      "scores": {
        "coding": 0.9242,
        "co-work": 0.4643,
        "reasoning": 0.2586
      }
    },
    "sealed-new-05": {
      "label": "GPT-OSS-120B",
      "scores": {
        "coding": 0.3182,
        "co-work": 0.38530000000000003,
        "reasoning": 0.1724
      }
    },
    "sealed-new-06": {
      "label": "Nemotron 3 Ultra",
      "scores": {
        "coding": 0.8258,
        "co-work": 0.7977,
        "reasoning": 0.2069
      }
    }
  },
  "references": {
    "advanced-if": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "y": [
        0.813,
        0.774,
        0.7659999999999999,
        0.813,
        0.821,
        0.5870000000000001,
        0.513,
        0.77,
        0.7809999999999999,
        0.6829999999999999,
        0.537
      ],
      "domain": "co-work",
      "split": "development"
    },
    "deep-swe": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "development-12",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05"
      ],
      "y": [
        0.6609999999999999,
        0.336,
        0.5660000000000001,
        0.531,
        0.664,
        0.006,
        0.0,
        0.0,
        0.0
      ],
      "domain": "coding",
      "split": "development"
    },
    "gdpval": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "development-12",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "y": [
        0.799,
        0.782,
        0.785,
        0.833,
        0.848,
        0.7559999999999999,
        0.7879999999999999,
        0.7190000000000001,
        0.527,
        0.71,
        0.38799999999999996,
        0.635
      ],
      "domain": "co-work",
      "split": "development"
    },
    "hle": {
      "models": [
        "development-06",
        "development-08",
        "development-12",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "y": [
        0.317,
        0.39,
        0.42200000000000004,
        0.556,
        0.47,
        0.465,
        0.223,
        0.23199999999999998,
        0.185,
        0.281
      ],
      "domain": "reasoning",
      "split": "development"
    },
    "scicode": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-05"
      ],
      "y": [
        0.431,
        0.38799999999999996,
        0.4,
        0.475,
        0.45799999999999996,
        0.43799999999999994,
        0.313,
        0.364,
        0.29600000000000004
      ],
      "domain": "coding",
      "split": "development"
    },
    "swe-bench-multilingual": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "development-12",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-04"
      ],
      "y": [
        0.777,
        0.7859999999999999,
        0.9540000000000001,
        0.883,
        0.9420000000000001,
        0.914,
        0.607,
        0.617
      ],
      "domain": "coding",
      "split": "development"
    },
    "aa-lcr": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "y": [
        0.828,
        0.787,
        0.78,
        0.782,
        0.8,
        0.815,
        0.703,
        0.733,
        0.78,
        0.542,
        0.6729999999999999
      ],
      "domain": "reasoning",
      "split": "sealed"
    },
    "browsecomp": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01"
      ],
      "y": [
        0.777,
        0.654,
        0.7709999999999999,
        0.9420000000000001,
        0.9059999999999999,
        0.89,
        0.381
      ],
      "domain": "co-work",
      "split": "sealed"
    },
    "terminal-bench-2-1": {
      "models": [
        "development-01",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-06"
      ],
      "y": [
        0.831,
        0.723,
        0.8540000000000001,
        0.846,
        0.82,
        0.446,
        0.46799999999999997,
        0.539,
        0.498
      ],
      "domain": "coding",
      "split": "sealed"
    },
    "programbench-vals-strict": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "development-12",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-06"
      ],
      "y": [
        0.005,
        0.005,
        0.0,
        0.0,
        0.055,
        0.015,
        0.02,
        0.0
      ],
      "domain": "coding",
      "split": "sealed"
    },
    "swe-vals": {
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "development-12",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-01",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "y": [
        0.826,
        0.828,
        0.888,
        0.856,
        0.9620000000000001,
        0.934,
        0.74,
        0.6759999999999999,
        0.336,
        0.69
      ],
      "domain": "coding",
      "split": "sealed"
    },
    "harvey-aa-criterion": {
      "models": [
        "development-01",
        "development-06",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "y": [
        0.862787668258793,
        0.9096830221450279,
        0.871761470545665,
        0.946446663771892,
        0.732522796352584,
        0.47228253003329,
        0.723838471558836,
        0.138949196699957,
        0.81719496309162
      ],
      "domain": "co-work",
      "split": "sealed"
    },
    "aa-briefcase-elo": {
      "models": [
        "development-01",
        "development-06",
        "development-12",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "y": [
        0.6942725637821197,
        0.7516383698600909,
        1.0,
        0.9564178376565977,
        0.906769896668394,
        0.9206754656018533,
        0.5362940835797239,
        0.22050781845337886,
        0.33829365684152773,
        0.0,
        0.5324168622550066
      ],
      "domain": "co-work",
      "split": "sealed"
    },
    "critpt-aa": {
      "models": [
        "development-01",
        "development-06",
        "development-12",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "y": [
        0.271428571428571,
        0.208571428571429,
        0.17714285714285696,
        0.317142857142857,
        0.322857142857143,
        0.234285714285714,
        0.04,
        0.00857142857142857,
        0.0142857142857143,
        0.0170612244897959,
        0.0114285714285714,
        0.0314285714285714
      ],
      "domain": "reasoning",
      "split": "sealed"
    }
  },
  "reference_source_sha256": "6366515de6e1d94afd61fb39f8b9e744e69bf5221e48ec0a4c8162d4b1119c1f"
}


==> assets/pa-mse-audit.json <==
{
  "definition": "Q=1-mean_target(mean_candidate((x-y)^2)); fixed reference scales, no fitted predictor. PA unchanged. Post-hoc metric selection after reviewing alternative rankings; not a discrimination-only metric.",
  "main": {
    "GLM5.3": {
      "details": {
        "advanced-if": {
          "mse": 0.05647460108024691,
          "Q": 0.9435253989197531,
          "pa": 0.5925925925925926,
          "n": 11,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.36424145665332924,
          "Q": 0.6357585433466708,
          "pa": 0.5909090909090909,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.048615430619855966,
          "Q": 0.951384569380144,
          "pa": 0.7575757575757576,
          "n": 12,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.029316952777777773,
          "Q": 0.9706830472222222,
          "pa": 0.7222222222222222,
          "n": 10,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.2243151783796724,
          "Q": 0.7756848216203276,
          "pa": 0.6805555555555556,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.03340684718374886,
          "Q": 0.9665931528162511,
          "pa": 0.42857142857142855,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.2935686818181818,
          "Q": 0.7064313181818183,
          "pa": 0.6666666666666666,
          "n": 11,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.06754662003968254,
          "Q": 0.9324533799603174,
          "pa": 0.6904761904761905,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.08845886129065356,
          "Q": 0.9115411387093464,
          "pa": 0.5138888888888888,
          "n": 9,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.7782021891351185,
          "Q": 0.22179781086488148,
          "pa": 0.5833333333333334,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.0393258075715605,
          "Q": 0.9606741924284395,
          "pa": 0.5,
          "n": 10,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.06807297858020145,
          "Q": 0.9319270214197986,
          "pa": 0.7638888888888888,
          "n": 9,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.15088275079918312,
          "Q": 0.8491172492008169,
          "pa": 0.8727272727272727,
          "n": 11,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.039384863632003296,
          "Q": 0.9606151363679967,
          "pa": 0.696969696969697,
          "n": 12,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.20732116073891685,
            "Q": 0.7926788392610832,
            "pa": 0.5666786916786917,
            "targets": 3
          },
          "co-work": {
            "mse": 0.05254501585005144,
            "Q": 0.9474549841499486,
            "pa": 0.6750841750841751,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.029316952777777773,
            "Q": 0.9706830472222222,
            "pa": 0.7222222222222222,
            "targets": 1
          },
          "avg": {
            "mse": 0.1260617444491052,
            "Q": 0.8739382555508948,
            "pa": 0.6287377745711079,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.3019956193324442,
            "Q": 0.6980043806675558,
            "pa": 0.5324074074074074,
            "targets": 3
          },
          "co-work": {
            "mse": 0.09550078313968903,
            "Q": 0.904499216860311,
            "pa": 0.7756974506974507,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.16647677272509254,
            "Q": 0.8335232272749075,
            "pa": 0.6818181818181819,
            "targets": 2
          },
          "avg": {
            "mse": 0.1906803441083231,
            "Q": 0.8093196558916769,
            "pa": 0.6609938672438672,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.2546583900356805,
            "Q": 0.7453416099643195,
            "pa": 0.5495430495430496,
            "targets": 6
          },
          "co-work": {
            "mse": 0.07831847622383399,
            "Q": 0.921681523776166,
            "pa": 0.7354521404521405,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.1207568327426543,
            "Q": 0.8792431672573457,
            "pa": 0.6952861952861953,
            "targets": 3
          },
          "avg": {
            "mse": 0.16298665854008684,
            "Q": 0.8370133414599131,
            "pa": 0.6471698275269704,
            "targets": 14
          }
        }
      }
    },
    "Sol": {
      "details": {
        "advanced-if": {
          "mse": 0.20925868550831034,
          "Q": 0.7907413144916897,
          "pa": 0.35185185185185186,
          "n": 11,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.35441338108555237,
          "Q": 0.6455866189144477,
          "pa": 0.7878787878787878,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.15991417117313325,
          "Q": 0.8400858288268668,
          "pa": 0.5757575757575758,
          "n": 12,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.056285513882516736,
          "Q": 0.9437144861174833,
          "pa": 0.8111111111111111,
          "n": 10,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.27220419105979626,
          "Q": 0.7277958089402037,
          "pa": 0.6666666666666666,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.0292103409583635,
          "Q": 0.9707896590416365,
          "pa": 0.5535714285714286,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.3865023213782781,
          "Q": 0.6134976786217219,
          "pa": 0.7407407407407407,
          "n": 11,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.22946375498521274,
          "Q": 0.7705362450147872,
          "pa": 0.5714285714285714,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.08712105545844578,
          "Q": 0.9128789445415542,
          "pa": 0.5833333333333334,
          "n": 9,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.851294944663898,
          "Q": 0.148705055336102,
          "pa": 0.6458333333333334,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.035335675470168706,
          "Q": 0.9646643245298313,
          "pa": 0.5888888888888889,
          "n": 10,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.19986109275286168,
          "Q": 0.8001389072471383,
          "pa": 0.5833333333333334,
          "n": 9,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.13874547699866668,
          "Q": 0.8612545230013333,
          "pa": 0.6545454545454545,
          "n": 11,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.05238073358341548,
          "Q": 0.9476192664165846,
          "pa": 0.75,
          "n": 12,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.21860930436790404,
            "Q": 0.781390695632096,
            "pa": 0.6693722943722944,
            "targets": 3
          },
          "co-work": {
            "mse": 0.1845864283407218,
            "Q": 0.8154135716592783,
            "pa": 0.46380471380471383,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.056285513882516736,
            "Q": 0.9437144861174833,
            "pa": 0.8111111111111111,
            "targets": 1
          },
          "avg": {
            "mse": 0.18021438061127876,
            "Q": 0.8197856193887213,
            "pa": 0.6244729036395703,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.3245838918641708,
            "Q": 0.6754161081358292,
            "pa": 0.6060185185185185,
            "targets": 3
          },
          "co-work": {
            "mse": 0.18935677491224703,
            "Q": 0.810643225087753,
            "pa": 0.6031024531024531,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.2194415274808468,
            "Q": 0.7805584725191532,
            "pa": 0.7453703703703703,
            "targets": 2
          },
          "avg": {
            "mse": 0.2475881319113684,
            "Q": 0.7524118680886316,
            "pa": 0.6397629569504569,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.2715965981160374,
            "Q": 0.7284034018839626,
            "pa": 0.6376954064454065,
            "targets": 6
          },
          "co-work": {
            "mse": 0.18744863628363695,
            "Q": 0.812551363716363,
            "pa": 0.5473833573833574,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.16505618961473678,
            "Q": 0.8349438103852632,
            "pa": 0.7672839506172839,
            "targets": 3
          },
          "avg": {
            "mse": 0.21871366706847284,
            "Q": 0.7812863329315272,
            "pa": 0.6332100769600769,
            "targets": 14
          }
        }
      }
    },
    "Astra": {
      "details": {
        "advanced-if": {
          "mse": 0.02106682707320057,
          "Q": 0.9789331729267994,
          "pa": 0.6666666666666666,
          "n": 11,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.3531423184972422,
          "Q": 0.6468576815027578,
          "pa": 0.5303030303030303,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.01687887474810124,
          "Q": 0.9831211252518988,
          "pa": 0.8484848484848485,
          "n": 12,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.030291789795918365,
          "Q": 0.9697082102040816,
          "pa": 0.8333333333333334,
          "n": 10,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.17945926050813532,
          "Q": 0.8205407394918647,
          "pa": 0.6944444444444444,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.0991480499830788,
          "Q": 0.9008519500169212,
          "pa": 0.44642857142857145,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.245113,
          "Q": 0.754887,
          "pa": 0.7870370370370371,
          "n": 11,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.02950653099794836,
          "Q": 0.9704934690020517,
          "pa": 0.7142857142857143,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.11184013124372714,
          "Q": 0.8881598687562728,
          "pa": 0.5555555555555556,
          "n": 9,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.6787001000675154,
          "Q": 0.32129989993248464,
          "pa": 0.6875,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.07262660526895375,
          "Q": 0.9273733947310463,
          "pa": 0.5666666666666667,
          "n": 10,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.03983402562187292,
          "Q": 0.9601659743781271,
          "pa": 0.8333333333333334,
          "n": 9,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.07843221785598226,
          "Q": 0.9215677821440178,
          "pa": 0.8363636363636363,
          "n": 11,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.05787651051645151,
          "Q": 0.9421234894835485,
          "pa": 0.7348484848484849,
          "n": 12,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.21058320966281877,
            "Q": 0.7894167903371813,
            "pa": 0.557058682058682,
            "targets": 3
          },
          "co-work": {
            "mse": 0.018972850910650905,
            "Q": 0.9810271490893491,
            "pa": 0.7575757575757576,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.030291789795918365,
            "Q": 0.9697082102040816,
            "pa": 0.8333333333333334,
            "targets": 1
          },
          "avg": {
            "mse": 0.11666452010094608,
            "Q": 0.8833354798990539,
            "pa": 0.6699434824434825,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.2877222788600654,
            "Q": 0.7122777211399346,
            "pa": 0.6032407407407407,
            "targets": 3
          },
          "co-work": {
            "mse": 0.04925759149193451,
            "Q": 0.9507424085080656,
            "pa": 0.7946608946608946,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.15149475525822576,
            "Q": 0.8485052447417742,
            "pa": 0.760942760942761,
            "targets": 2
          },
          "avg": {
            "mse": 0.16424114019655642,
            "Q": 0.8357588598034436,
            "pa": 0.7144488035113035,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.2491527442614421,
            "Q": 0.7508472557385579,
            "pa": 0.5801497113997114,
            "targets": 6
          },
          "co-work": {
            "mse": 0.03714369525942107,
            "Q": 0.9628563047405789,
            "pa": 0.7798268398268399,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.11109376677078996,
            "Q": 0.88890623322921,
            "pa": 0.7850729517396184,
            "targets": 3
          },
          "avg": {
            "mse": 0.14385116015558055,
            "Q": 0.8561488398444195,
            "pa": 0.6953750944822373,
            "targets": 14
          }
        }
      }
    },
    "DS Pro": {
      "details": {
        "advanced-if": {
          "mse": 0.049289405442351227,
          "Q": 0.9507105945576487,
          "pa": 0.6944444444444444,
          "n": 11,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.42082426418385144,
          "Q": 0.5791757358161486,
          "pa": 0.5606060606060606,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.06010311717003431,
          "Q": 0.9398968828299656,
          "pa": 0.5909090909090909,
          "n": 12,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.030739172109922053,
          "Q": 0.969260827890078,
          "pa": 0.7444444444444445,
          "n": 10,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.2557209861495845,
          "Q": 0.7442790138504155,
          "pa": 0.625,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.022176228147122203,
          "Q": 0.9778237718528778,
          "pa": 0.5178571428571429,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.3402347171717172,
          "Q": 0.6597652828282827,
          "pa": 0.6018518518518519,
          "n": 11,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.041311558576371726,
          "Q": 0.9586884414236283,
          "pa": 0.7619047619047619,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.0785063938647789,
          "Q": 0.9214936061352211,
          "pa": 0.7083333333333334,
          "n": 9,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.7843511965220068,
          "Q": 0.2156488034779932,
          "pa": 0.6875,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.049893716928285634,
          "Q": 0.9501062830717144,
          "pa": 0.5,
          "n": 10,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.10198015682215185,
          "Q": 0.8980198431778481,
          "pa": 0.5972222222222222,
          "n": 9,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.1877177817535864,
          "Q": 0.8122822182464136,
          "pa": 0.6181818181818182,
          "n": 11,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.020066025588896124,
          "Q": 0.9799339744111039,
          "pa": 0.6818181818181818,
          "n": 12,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.23290715949351937,
            "Q": 0.7670928405064806,
            "pa": 0.5678210678210678,
            "targets": 3
          },
          "co-work": {
            "mse": 0.05469626130619277,
            "Q": 0.9453037386938072,
            "pa": 0.6426767676767677,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.030739172109922053,
            "Q": 0.969260827890078,
            "pa": 0.7444444444444445,
            "targets": 1
          },
          "avg": {
            "mse": 0.1398088622004776,
            "Q": 0.8601911377995224,
            "pa": 0.6222101972101972,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.3042504357716904,
            "Q": 0.6957495642283096,
            "pa": 0.6319444444444444,
            "targets": 3
          },
          "co-work": {
            "mse": 0.11033649905070332,
            "Q": 0.8896635009492967,
            "pa": 0.6591029341029341,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.18015037138030668,
            "Q": 0.8198496286196932,
            "pa": 0.6418350168350169,
            "targets": 2
          },
          "avg": {
            "mse": 0.20050769340347432,
            "Q": 0.7994923065965257,
            "pa": 0.6446015211640211,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.2685787976326049,
            "Q": 0.7314212023673952,
            "pa": 0.5998827561327561,
            "targets": 6
          },
          "co-work": {
            "mse": 0.0880804039528991,
            "Q": 0.9119195960471008,
            "pa": 0.6525324675324675,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.13034663829017845,
            "Q": 0.8696533617098215,
            "pa": 0.6760381593714927,
            "targets": 3
          },
          "avg": {
            "mse": 0.17449390860219002,
            "Q": 0.82550609139781,
            "pa": 0.6350052394695251,
            "targets": 14
          }
        }
      }
    },
    "K3": {
      "details": {
        "advanced-if": {
          "mse": 0.07062087878787879,
          "Q": 0.9293791212121212,
          "pa": 0.6481481481481481,
          "n": 11,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.36868415089163237,
          "Q": 0.6313158491083677,
          "pa": 0.6363636363636364,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.05707252777777778,
          "Q": 0.9429274722222222,
          "pa": 0.8333333333333334,
          "n": 12,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.02597355,
          "Q": 0.97402645,
          "pa": 0.8111111111111111,
          "n": 10,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.23773215226337452,
          "Q": 0.7622678477366255,
          "pa": 0.7222222222222222,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.02635473456790124,
          "Q": 0.9736452654320987,
          "pa": 0.5714285714285714,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.28994865340909093,
          "Q": 0.7100513465909091,
          "pa": 0.7222222222222222,
          "n": 11,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.07507242857142858,
          "Q": 0.9249275714285714,
          "pa": 0.9523809523809523,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.07439306858710562,
          "Q": 0.9256069314128944,
          "pa": 0.6388888888888888,
          "n": 9,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.7623421296296296,
          "Q": 0.23765787037037045,
          "pa": 0.8541666666666666,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.041268977777777785,
          "Q": 0.9587310222222222,
          "pa": 0.6333333333333333,
          "n": 10,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.07904415929397192,
          "Q": 0.9209558407060281,
          "pa": 0.7777777777777778,
          "n": 9,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.12892999460377344,
          "Q": 0.8710700053962266,
          "pa": 0.8818181818181818,
          "n": 11,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.02674382822478484,
          "Q": 0.9732561717752152,
          "pa": 0.7575757575757576,
          "n": 12,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.2109236792409694,
            "Q": 0.7890763207590307,
            "pa": 0.6433381433381433,
            "targets": 3
          },
          "co-work": {
            "mse": 0.06384670328282828,
            "Q": 0.9361532967171717,
            "pa": 0.7407407407407407,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.02597355,
            "Q": 0.97402645,
            "pa": 0.8111111111111111,
            "targets": 1
          },
          "avg": {
            "mse": 0.1310729990480941,
            "Q": 0.8689270009519059,
            "pa": 0.7037678371011704,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.29266805866483764,
            "Q": 0.7073319413351623,
            "pa": 0.7087962962962963,
            "targets": 3
          },
          "co-work": {
            "mse": 0.09434886082305798,
            "Q": 0.9056511391769421,
            "pa": 0.8706589706589707,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.15834624081693788,
            "Q": 0.8416537591830622,
            "pa": 0.7398989898989898,
            "targets": 2
          },
          "avg": {
            "mse": 0.18471790501219534,
            "Q": 0.8152820949878047,
            "pa": 0.7772704725829725,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.2517958689529035,
            "Q": 0.7482041310470965,
            "pa": 0.6760672198172197,
            "targets": 6
          },
          "co-work": {
            "mse": 0.0821479978069661,
            "Q": 0.9178520021930339,
            "pa": 0.8186916786916787,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.11422201054462526,
            "Q": 0.8857779894553748,
            "pa": 0.7636363636363637,
            "targets": 3
          },
          "avg": {
            "mse": 0.16172723102758052,
            "Q": 0.8382727689724194,
            "pa": 0.7457693430907717,
            "targets": 14
          }
        }
      }
    },
    "Fable": {
      "details": {
        "advanced-if": {
          "mse": 0.01195453727272727,
          "Q": 0.9880454627272728,
          "pa": 0.6851851851851852,
          "n": 11,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.25825240444444447,
          "Q": 0.7417475955555555,
          "pa": 0.5909090909090909,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.017291933333333332,
          "Q": 0.9827080666666667,
          "pa": 0.7121212121212122,
          "n": 12,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.014469212000000002,
          "Q": 0.985530788,
          "pa": 0.8111111111111111,
          "n": 10,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.13897406888888889,
          "Q": 0.8610259311111111,
          "pa": 0.7222222222222222,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.04146295500000001,
          "Q": 0.958537045,
          "pa": 0.5178571428571429,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.2650094290909091,
          "Q": 0.7349905709090909,
          "pa": 0.6666666666666666,
          "n": 11,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.022966524285714288,
          "Q": 0.9770334757142857,
          "pa": 0.8095238095238095,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.04660969111111111,
          "Q": 0.9533903088888889,
          "pa": 0.6666666666666666,
          "n": 9,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.6151725374999999,
          "Q": 0.3848274625000001,
          "pa": 0.5625,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.03308727000000001,
          "Q": 0.96691273,
          "pa": 0.6888888888888889,
          "n": 10,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.06095972559310943,
          "Q": 0.9390402744068905,
          "pa": 0.6388888888888888,
          "n": 9,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.0950167889430574,
          "Q": 0.9049832110569426,
          "pa": 0.7454545454545455,
          "n": 11,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.026584023934818853,
          "Q": 0.9734159760651812,
          "pa": 0.6742424242424242,
          "n": 12,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.14622980944444447,
            "Q": 0.8537701905555556,
            "pa": 0.6103294853294854,
            "targets": 3
          },
          "co-work": {
            "mse": 0.0146232353030303,
            "Q": 0.9853767646969698,
            "pa": 0.6986531986531987,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.014469212000000002,
            "Q": 0.985530788,
            "pa": 0.8111111111111111,
            "targets": 1
          },
          "avg": {
            "mse": 0.08040085182323232,
            "Q": 0.9195991481767677,
            "pa": 0.6732343274009941,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.23162316620370366,
            "Q": 0.7683768337962963,
            "pa": 0.6393518518518518,
            "targets": 3
          },
          "co-work": {
            "mse": 0.059647679607293703,
            "Q": 0.9403523203927062,
            "pa": 0.7312890812890813,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.14579672651286396,
            "Q": 0.8542032734871361,
            "pa": 0.6704545454545454,
            "targets": 2
          },
          "avg": {
            "mse": 0.14567574880734,
            "Q": 0.85432425119266,
            "pa": 0.6816039862914862,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.18892648782407406,
            "Q": 0.8110735121759259,
            "pa": 0.6248406685906686,
            "targets": 6
          },
          "co-work": {
            "mse": 0.041637901885588344,
            "Q": 0.9583620981144116,
            "pa": 0.7182347282347282,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.10202088834190931,
            "Q": 0.8979791116580907,
            "pa": 0.7173400673400673,
            "targets": 3
          },
          "avg": {
            "mse": 0.11770079295700815,
            "Q": 0.8822992070429918,
            "pa": 0.6780169896241325,
            "targets": 14
          }
        }
      }
    },
    "Grok": {
      "details": {
        "advanced-if": {
          "mse": 0.09185631875530265,
          "Q": 0.9081436812446974,
          "pa": 0.6388888888888888,
          "n": 11,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.32053459269286777,
          "Q": 0.6794654073071322,
          "pa": 0.8484848484848485,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.06961903887411039,
          "Q": 0.9303809611258896,
          "pa": 0.803030303030303,
          "n": 12,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.21363334489989014,
          "Q": 0.7863666551001098,
          "pa": 0.8222222222222222,
          "n": 10,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.257767731693621,
          "Q": 0.742232268306379,
          "pa": 0.8333333333333334,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.05022181736989192,
          "Q": 0.949778182630108,
          "pa": 0.6428571428571429,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.05952634302887957,
          "Q": 0.9404736569711204,
          "pa": 0.7037037037037037,
          "n": 11,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.05200005750000001,
          "Q": 0.9479999425,
          "pa": 0.8571428571428571,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.09393238403808066,
          "Q": 0.9060676159619193,
          "pa": 0.75,
          "n": 9,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.8752805752057915,
          "Q": 0.1247194247942085,
          "pa": 0.5,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.03324449070905439,
          "Q": 0.9667555092909456,
          "pa": 0.7555555555555555,
          "n": 10,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.09153515492175697,
          "Q": 0.908464845078243,
          "pa": 0.7916666666666666,
          "n": 9,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.10493559319256597,
          "Q": 0.895064406807434,
          "pa": 0.8,
          "n": 11,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.4057282559943249,
          "Q": 0.5942717440056751,
          "pa": 0.7348484848484849,
          "n": 12,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.2095080472521269,
            "Q": 0.7904919527478731,
            "pa": 0.774891774891775,
            "targets": 3
          },
          "co-work": {
            "mse": 0.08073767881470652,
            "Q": 0.9192623211852935,
            "pa": 0.7209595959595959,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.21363334489989014,
            "Q": 0.7863666551001098,
            "pa": 0.8222222222222222,
            "targets": 1
          },
          "avg": {
            "mse": 0.16727214071428065,
            "Q": 0.8327278592857194,
            "pa": 0.7648027898027898,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.3341524833176422,
            "Q": 0.6658475166823578,
            "pa": 0.6685185185185185,
            "targets": 3
          },
          "co-work": {
            "mse": 0.08282360187144099,
            "Q": 0.917176398128559,
            "pa": 0.8162698412698413,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.23262729951160221,
            "Q": 0.7673727004883977,
            "pa": 0.7192760942760943,
            "targets": 2
          },
          "avg": {
            "mse": 0.21452285682380676,
            "Q": 0.7854771431761932,
            "pa": 0.7366146584896585,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.2718302652848845,
            "Q": 0.7281697347151155,
            "pa": 0.7217051467051467,
            "targets": 6
          },
          "co-work": {
            "mse": 0.08198923264874719,
            "Q": 0.9180107673512528,
            "pa": 0.7781457431457431,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.2262959813076982,
            "Q": 0.7737040186923018,
            "pa": 0.7535914702581369,
            "targets": 3
          },
          "avg": {
            "mse": 0.19427254991972412,
            "Q": 0.8057274500802758,
            "pa": 0.7486952861952862,
            "targets": 14
          }
        }
      }
    },
    "Fable5": {
      "details": {
        "advanced-if": {
          "mse": 0.08060804818181819,
          "Q": 0.9193919518181818,
          "pa": 0.42592592592592593,
          "n": 11,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.4959062222222222,
          "Q": 0.5040937777777779,
          "pa": 0.3484848484848485,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.08693342750000001,
          "Q": 0.9130665725,
          "pa": 0.4696969696969697,
          "n": 12,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.296425735,
          "Q": 0.703574265,
          "pa": 0.37777777777777777,
          "n": 10,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.29441877777777775,
          "Q": 0.7055812222222222,
          "pa": 0.5555555555555556,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.053954749999999996,
          "Q": 0.9460452500000001,
          "pa": 0.42857142857142855,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.21334354181818183,
          "Q": 0.7866564581818182,
          "pa": 0.24074074074074073,
          "n": 11,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.08553864714285712,
          "Q": 0.9144613528571429,
          "pa": 0.4523809523809524,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.12264522222222222,
          "Q": 0.8773547777777778,
          "pa": 0.5972222222222222,
          "n": 9,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.83466875,
          "Q": 0.16533125000000004,
          "pa": 0.5625,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.0744107,
          "Q": 0.9255893,
          "pa": 0.4444444444444444,
          "n": 10,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.14541499302817795,
          "Q": 0.854585006971822,
          "pa": 0.2916666666666667,
          "n": 9,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.24536992008048095,
          "Q": 0.754630079919519,
          "pa": 0.4,
          "n": 11,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.5485826863667916,
          "Q": 0.45141731363320836,
          "pa": 0.29545454545454547,
          "n": 12,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.2814265833333333,
            "Q": 0.7185734166666667,
            "pa": 0.4442039442039442,
            "targets": 3
          },
          "co-work": {
            "mse": 0.0837707378409091,
            "Q": 0.9162292621590908,
            "pa": 0.4478114478114478,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.296425735,
            "Q": 0.703574265,
            "pa": 0.37777777777777777,
            "targets": 1
          },
          "avg": {
            "mse": 0.21804116011363636,
            "Q": 0.7819588398863636,
            "pa": 0.434335417668751,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.34390822407407406,
            "Q": 0.6560917759259259,
            "pa": 0.5347222222222222,
            "targets": 3
          },
          "co-work": {
            "mse": 0.1587745200838387,
            "Q": 0.8412254799161614,
            "pa": 0.3813492063492064,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.38096311409248673,
            "Q": 0.6190368859075133,
            "pa": 0.2680976430976431,
            "targets": 2
          },
          "avg": {
            "mse": 0.28374680758233894,
            "Q": 0.716253192417661,
            "pa": 0.4105511964886965,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.31266740370370366,
            "Q": 0.6873325962962963,
            "pa": 0.4894630832130832,
            "targets": 6
          },
          "co-work": {
            "mse": 0.12877300718666684,
            "Q": 0.8712269928133332,
            "pa": 0.4079341029341029,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.3527839877283245,
            "Q": 0.6472160122716755,
            "pa": 0.30465768799102133,
            "targets": 3
          },
          "avg": {
            "mse": 0.2555872443814664,
            "Q": 0.7444127556185336,
            "pa": 0.4207444341372913,
            "targets": 14
          }
        }
      }
    },
    "Constant50": {
      "details": {
        "advanced-if": {
          "mse": 0.05811527272727271,
          "Q": 0.9418847272727273,
          "pa": 0.5,
          "n": 11,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.11989622222222222,
          "Q": 0.8801037777777778,
          "pa": 0.5,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.0628485,
          "Q": 0.9371515,
          "pa": 0.5,
          "n": 12,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.0352673,
          "Q": 0.9647327,
          "pa": 0.5,
          "n": 10,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.014291,
          "Q": 0.985709,
          "pa": 0.5,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.11290350000000002,
          "Q": 0.8870965,
          "pa": 0.5,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.06751754545454546,
          "Q": 0.9324824545454545,
          "pa": 0.5,
          "n": 11,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.10004957142857143,
          "Q": 0.8999504285714286,
          "pa": 0.5,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.056909666666666664,
          "Q": 0.9430903333333334,
          "pa": 0.5,
          "n": 9,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.2379625,
          "Q": 0.7620375,
          "pa": 0.5,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.10445120000000001,
          "Q": 0.8955488,
          "pa": 0.5,
          "n": 10,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.10809837588210452,
          "Q": 0.8919016241178954,
          "pa": 0.5,
          "n": 9,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.1144039519431932,
          "Q": 0.8855960480568068,
          "pa": 0.5,
          "n": 11,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.14644534555046512,
          "Q": 0.8535546544495349,
          "pa": 0.5,
          "n": 12,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.08236357407407408,
            "Q": 0.9176364259259259,
            "pa": 0.5,
            "targets": 3
          },
          "co-work": {
            "mse": 0.060481886363636356,
            "Q": 0.9395181136363637,
            "pa": 0.5,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.0352673,
            "Q": 0.9647327,
            "pa": 0.5,
            "targets": 1
          },
          "avg": {
            "mse": 0.06722029915824916,
            "Q": 0.9327797008417509,
            "pa": 0.5,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.13310778888888888,
            "Q": 0.8668922111111111,
            "pa": 0.5,
            "targets": 3
          },
          "co-work": {
            "mse": 0.10751729975128972,
            "Q": 0.8924827002487102,
            "pa": 0.5,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.1069814455025053,
            "Q": 0.8930185544974947,
            "pa": 0.5,
            "targets": 2
          },
          "avg": {
            "mse": 0.1169797696156933,
            "Q": 0.8830202303843067,
            "pa": 0.5,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.10773568148148148,
            "Q": 0.8922643185185185,
            "pa": 0.5,
            "targets": 6
          },
          "co-work": {
            "mse": 0.08870313439622837,
            "Q": 0.9112968656037717,
            "pa": 0.5,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.08307673033500353,
            "Q": 0.9169232696649965,
            "pa": 0.5,
            "targets": 3
          },
          "avg": {
            "mse": 0.09565428227678867,
            "Q": 0.9043457177232114,
            "pa": 0.5,
            "targets": 14
          }
        }
      }
    },
    "Opus5": {
      "details": {
        "advanced-if": {
          "mse": 0.056472777272727245,
          "Q": 0.9435272227272727,
          "pa": 0.5925925925925926,
          "n": 11,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.31721034555555555,
          "Q": 0.6827896544444445,
          "pa": 0.5,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.031967453333333326,
          "Q": 0.9680325466666667,
          "pa": 0.7878787878787878,
          "n": 12,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.007360520999999999,
          "Q": 0.992639479,
          "pa": 0.8,
          "n": 10,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.13441032000000003,
          "Q": 0.86558968,
          "pa": 0.6805555555555556,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.07415537375,
          "Q": 0.92584462625,
          "pa": 0.35714285714285715,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.1846067172727273,
          "Q": 0.8153932827272727,
          "pa": 0.7407407407407407,
          "n": 11,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.044017352857142845,
          "Q": 0.9559826471428572,
          "pa": 0.7619047619047619,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.09064523555555555,
          "Q": 0.9093547644444444,
          "pa": 0.5,
          "n": 9,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.572432965,
          "Q": 0.42756703500000004,
          "pa": 0.6666666666666666,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.048740392,
          "Q": 0.951259608,
          "pa": 0.5222222222222223,
          "n": 10,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.043330328362604906,
          "Q": 0.9566696716373951,
          "pa": 0.6944444444444444,
          "n": 9,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.07778123037268576,
          "Q": 0.9222187696273142,
          "pa": 0.7818181818181819,
          "n": 11,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.051067918577676,
          "Q": 0.948932081422324,
          "pa": 0.696969696969697,
          "n": 12,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.17525867976851853,
            "Q": 0.8247413202314815,
            "pa": 0.5125661375661376,
            "targets": 3
          },
          "co-work": {
            "mse": 0.044220115303030286,
            "Q": 0.9557798846969697,
            "pa": 0.6902356902356902,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.007360520999999999,
            "Q": 0.992639479,
            "pa": 0.8,
            "targets": 1
          },
          "avg": {
            "mse": 0.1035961318186027,
            "Q": 0.8964038681813973,
            "pa": 0.6196949655282988,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.23727286418518517,
            "Q": 0.7627271358148148,
            "pa": 0.562962962962963,
            "targets": 3
          },
          "co-work": {
            "mse": 0.05504297053081117,
            "Q": 0.9449570294691888,
            "pa": 0.7460557960557961,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.11783731792520165,
            "Q": 0.8821626820747983,
            "pa": 0.7188552188552189,
            "targets": 2
          },
          "avg": {
            "mse": 0.13907776749979903,
            "Q": 0.860922232500201,
            "pa": 0.6705958393458393,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.20626577197685184,
            "Q": 0.7937342280231482,
            "pa": 0.5377645502645503,
            "targets": 6
          },
          "co-work": {
            "mse": 0.050713828439698815,
            "Q": 0.9492861715603012,
            "pa": 0.7237277537277537,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.08101171895013443,
            "Q": 0.9189882810498656,
            "pa": 0.7459034792368125,
            "targets": 3
          },
          "avg": {
            "mse": 0.12387135220785775,
            "Q": 0.8761286477921423,
            "pa": 0.648781179138322,
            "targets": 14
          }
        }
      }
    }
  },
  "fable_variants": {
    "0": {
      "details": {
        "advanced-if": {
          "mse": 0.3369716845454545,
          "Q": 0.6630283154545455,
          "pa": 0.5,
          "n": 11,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.273684,
          "Q": 0.726316,
          "pa": 0.6515151515151515,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.3301000941666667,
          "Q": 0.6698999058333333,
          "pa": 0.5909090909090909,
          "n": 12,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.065025735,
          "Q": 0.934974265,
          "pa": 0.8444444444444444,
          "n": 10,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.24908544444444444,
          "Q": 0.7509145555555555,
          "pa": 0.7222222222222222,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.08320475,
          "Q": 0.9167952500000001,
          "pa": 0.5535714285714286,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.38261626909090907,
          "Q": 0.6173837309090909,
          "pa": 0.7777777777777778,
          "n": 11,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.25696721857142857,
          "Q": 0.7430327814285714,
          "pa": 0.4523809523809524,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.13086744444444445,
          "Q": 0.8691325555555556,
          "pa": 0.7083333333333334,
          "n": 9,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.70966875,
          "Q": 0.29033125000000004,
          "pa": 0.7083333333333334,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.07961069999999999,
          "Q": 0.9203893,
          "pa": 0.6888888888888889,
          "n": 10,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.3115429099159735,
          "Q": 0.6884570900840266,
          "pa": 0.7916666666666666,
          "n": 9,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.2959522514565454,
          "Q": 0.7040477485434546,
          "pa": 0.6181818181818182,
          "n": 11,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.015235747591281419,
          "Q": 0.9847642524087186,
          "pa": 0.8257575757575758,
          "n": 12,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.20199139814814815,
            "Q": 0.7980086018518519,
            "pa": 0.6424362674362675,
            "targets": 3
          },
          "co-work": {
            "mse": 0.3335358893560606,
            "Q": 0.6664641106439394,
            "pa": 0.5454545454545454,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.065025735,
            "Q": 0.934974265,
            "pa": 0.8444444444444444,
            "targets": 1
          },
          "avg": {
            "mse": 0.2230119513594276,
            "Q": 0.7769880486405724,
            "pa": 0.6437770562770563,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.30671563148148145,
            "Q": 0.6932843685185185,
            "pa": 0.7018518518518518,
            "targets": 3
          },
          "co-work": {
            "mse": 0.2881541266479825,
            "Q": 0.7118458733520175,
            "pa": 0.6207431457431457,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.19892600834109525,
            "Q": 0.8010739916589047,
            "pa": 0.8017676767676768,
            "targets": 2
          },
          "avg": {
            "mse": 0.2728076613838228,
            "Q": 0.7271923386161772,
            "pa": 0.6964150432900433,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.25435351481481483,
            "Q": 0.7456464851851852,
            "pa": 0.6721440596440597,
            "targets": 6
          },
          "co-work": {
            "mse": 0.30630683173121376,
            "Q": 0.6936931682687862,
            "pa": 0.5906277056277056,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.1542925838940635,
            "Q": 0.8457074161059365,
            "pa": 0.815993265993266,
            "targets": 3
          },
          "avg": {
            "mse": 0.25146664280193914,
            "Q": 0.7485333571980609,
            "pa": 0.6738559059987631,
            "targets": 14
          }
        }
      }
    },
    "0.5": {
      "details": {
        "advanced-if": {
          "mse": 0.04969895727272725,
          "Q": 0.9503010427272728,
          "pa": 0.5,
          "n": 11,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.32923955555555556,
          "Q": 0.6707604444444444,
          "pa": 0.6515151515151515,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.041850094166666664,
          "Q": 0.9581499058333334,
          "pa": 0.5909090909090909,
          "n": 12,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.055725735000000005,
          "Q": 0.944274265,
          "pa": 0.4888888888888889,
          "n": 10,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.24397433333333335,
          "Q": 0.7560256666666667,
          "pa": 0.7222222222222222,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.037329749999999995,
          "Q": 0.96267025,
          "pa": 0.5535714285714286,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.1843435418181818,
          "Q": 0.8156564581818182,
          "pa": 0.3333333333333333,
          "n": 11,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.06411007571428572,
          "Q": 0.9358899242857143,
          "pa": 0.4523809523809524,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.07120077777777778,
          "Q": 0.9287992222222222,
          "pa": 0.7083333333333334,
          "n": 9,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.74091875,
          "Q": 0.25908125000000004,
          "pa": 0.7083333333333334,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.0270107,
          "Q": 0.9729893000000001,
          "pa": 0.6888888888888889,
          "n": 10,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.061812284805409075,
          "Q": 0.9381877151945909,
          "pa": 0.7916666666666666,
          "n": 9,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.08884290395033136,
          "Q": 0.9111570960496687,
          "pa": 0.6181818181818182,
          "n": 11,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.13607588364570322,
          "Q": 0.8639241163542968,
          "pa": 0.4015151515151515,
          "n": 12,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.2035145462962963,
            "Q": 0.7964854537037037,
            "pa": 0.6424362674362675,
            "targets": 3
          },
          "co-work": {
            "mse": 0.04577452571969696,
            "Q": 0.9542254742803031,
            "pa": 0.5454545454545454,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.055725735000000005,
            "Q": 0.944274265,
            "pa": 0.4888888888888889,
            "targets": 1
          },
          "avg": {
            "mse": 0.12630307088804713,
            "Q": 0.8736969291119528,
            "pa": 0.584517797017797,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.2797100759259259,
            "Q": 0.7202899240740741,
            "pa": 0.7018518518518518,
            "targets": 3
          },
          "co-work": {
            "mse": 0.07158842149000871,
            "Q": 0.9284115785099912,
            "pa": 0.6207431457431457,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.1602097127319425,
            "Q": 0.8397902872680575,
            "pa": 0.36742424242424243,
            "targets": 2
          },
          "avg": {
            "mse": 0.1717893647139611,
            "Q": 0.8282106352860389,
            "pa": 0.5878291847041847,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.24161231111111112,
            "Q": 0.7583876888888889,
            "pa": 0.6721440596440597,
            "targets": 6
          },
          "co-work": {
            "mse": 0.061262863181884016,
            "Q": 0.938737136818116,
            "pa": 0.5906277056277056,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.12538172015462834,
            "Q": 0.8746182798453717,
            "pa": 0.4079124579124579,
            "targets": 3
          },
          "avg": {
            "mse": 0.1522952387885694,
            "Q": 0.8477047612114306,
            "pa": 0.5864100185528757,
            "targets": 14
          }
        }
      }
    },
    "1": {
      "details": {
        "advanced-if": {
          "mse": 0.08060804818181819,
          "Q": 0.9193919518181818,
          "pa": 0.42592592592592593,
          "n": 11,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.4959062222222222,
          "Q": 0.5040937777777779,
          "pa": 0.3484848484848485,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.08693342750000001,
          "Q": 0.9130665725,
          "pa": 0.4696969696969697,
          "n": 12,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.296425735,
          "Q": 0.703574265,
          "pa": 0.37777777777777777,
          "n": 10,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.29441877777777775,
          "Q": 0.7055812222222222,
          "pa": 0.5555555555555556,
          "n": 9,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.053954749999999996,
          "Q": 0.9460452500000001,
          "pa": 0.42857142857142855,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.21334354181818183,
          "Q": 0.7866564581818182,
          "pa": 0.24074074074074073,
          "n": 11,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.08553864714285712,
          "Q": 0.9144613528571429,
          "pa": 0.4523809523809524,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.12264522222222222,
          "Q": 0.8773547777777778,
          "pa": 0.5972222222222222,
          "n": 9,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.83466875,
          "Q": 0.16533125000000004,
          "pa": 0.5625,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.0744107,
          "Q": 0.9255893,
          "pa": 0.4444444444444444,
          "n": 10,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.14541499302817795,
          "Q": 0.854585006971822,
          "pa": 0.2916666666666667,
          "n": 9,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.24536992008048095,
          "Q": 0.754630079919519,
          "pa": 0.4,
          "n": 11,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.5485826863667916,
          "Q": 0.45141731363320836,
          "pa": 0.29545454545454547,
          "n": 12,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.2814265833333333,
            "Q": 0.7185734166666667,
            "pa": 0.4442039442039442,
            "targets": 3
          },
          "co-work": {
            "mse": 0.0837707378409091,
            "Q": 0.9162292621590908,
            "pa": 0.4478114478114478,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.296425735,
            "Q": 0.703574265,
            "pa": 0.37777777777777777,
            "targets": 1
          },
          "avg": {
            "mse": 0.21804116011363636,
            "Q": 0.7819588398863636,
            "pa": 0.434335417668751,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.34390822407407406,
            "Q": 0.6560917759259259,
            "pa": 0.5347222222222222,
            "targets": 3
          },
          "co-work": {
            "mse": 0.1587745200838387,
            "Q": 0.8412254799161614,
            "pa": 0.3813492063492064,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.38096311409248673,
            "Q": 0.6190368859075133,
            "pa": 0.2680976430976431,
            "targets": 2
          },
          "avg": {
            "mse": 0.28374680758233894,
            "Q": 0.716253192417661,
            "pa": 0.4105511964886965,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.31266740370370366,
            "Q": 0.6873325962962963,
            "pa": 0.4894630832130832,
            "targets": 6
          },
          "co-work": {
            "mse": 0.12877300718666684,
            "Q": 0.8712269928133332,
            "pa": 0.4079341029341029,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.3527839877283245,
            "Q": 0.6472160122716755,
            "pa": 0.30465768799102133,
            "targets": 3
          },
          "avg": {
            "mse": 0.2555872443814664,
            "Q": 0.7444127556185336,
            "pa": 0.4207444341372913,
            "targets": 14
          }
        }
      }
    },
    "available": {
      "details": {
        "advanced-if": {
          "mse": 0.04096563249999998,
          "Q": 0.9590343675,
          "pa": 0.16666666666666666,
          "n": 4,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.35187942857142857,
          "Q": 0.6481205714285714,
          "pa": 0.4523809523809524,
          "n": 7,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.014312032499999995,
          "Q": 0.9856879675,
          "pa": 0.8333333333333334,
          "n": 4,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.05108687,
          "Q": 0.94891313,
          "pa": 1,
          "n": 5,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.269269125,
          "Q": 0.730730875,
          "pa": 0.6428571428571429,
          "n": 8,
          "domain": "coding",
          "split": "development"
        },
        "swe-bench-multilingual": {
          "mse": 0.04070699999999999,
          "Q": 0.959293,
          "pa": 0.4523809523809524,
          "n": 7,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.3036979933333333,
          "Q": 0.6963020066666668,
          "pa": 0.5333333333333333,
          "n": 6,
          "domain": "reasoning",
          "split": "sealed"
        },
        "browsecomp": {
          "mse": 0.040629132499999984,
          "Q": 0.9593708675,
          "pa": 0.3333333333333333,
          "n": 4,
          "domain": "co-work",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.091326,
          "Q": 0.908674,
          "pa": 0.7142857142857143,
          "n": 7,
          "domain": "coding",
          "split": "sealed"
        },
        "programbench-vals-strict": {
          "mse": 0.81105,
          "Q": 0.18894999999999995,
          "pa": 0.631578947368421,
          "n": 7,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.025888875000000002,
          "Q": 0.974111125,
          "pa": 0.5535714285714286,
          "n": 8,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.029595524506317514,
          "Q": 0.9704044754936825,
          "pa": 1,
          "n": 3,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.04152664581977189,
          "Q": 0.9584733541802282,
          "pa": 0.6666666666666666,
          "n": 3,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.02963247510204085,
          "Q": 0.9703675248979592,
          "pa": 0.9,
          "n": 5,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.22061851785714284,
            "Q": 0.7793814821428571,
            "pa": 0.5158730158730159,
            "targets": 3
          },
          "co-work": {
            "mse": 0.027638832499999988,
            "Q": 0.9723611675,
            "pa": 0.5,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.05108687,
            "Q": 0.94891313,
            "pa": 1,
            "targets": 1
          },
          "avg": {
            "mse": 0.1280366814285714,
            "Q": 0.8719633185714286,
            "pa": 0.5912698412698413,
            "targets": 6
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.30942162500000003,
            "Q": 0.690578375,
            "pa": 0.6331453634085213,
            "targets": 3
          },
          "co-work": {
            "mse": 0.03725043427536313,
            "Q": 0.9627495657246369,
            "pa": 0.6666666666666666,
            "targets": 3
          },
          "reasoning": {
            "mse": 0.16666523421768709,
            "Q": 0.8333347657823129,
            "pa": 0.7166666666666667,
            "targets": 2
          },
          "avg": {
            "mse": 0.17166833078268295,
            "Q": 0.828331669217317,
            "pa": 0.6665961779448621,
            "targets": 8
          }
        },
        "overall": {
          "coding": {
            "mse": 0.2650200714285714,
            "Q": 0.7349799285714286,
            "pa": 0.5745091896407686,
            "targets": 6
          },
          "co-work": {
            "mse": 0.033405793565217876,
            "Q": 0.9665942064347821,
            "pa": 0.6,
            "targets": 5
          },
          "reasoning": {
            "mse": 0.12813911281179138,
            "Q": 0.8718608871882086,
            "pa": 0.8111111111111111,
            "targets": 3
          },
          "avg": {
            "mse": 0.15296905248806372,
            "Q": 0.8470309475119363,
            "pa": 0.634313462226996,
            "targets": 14
          }
        }
      }
    }
  },
  "grok_coverage": {
    "observed_domain_metrics": {
      "Grok": {
        "details": {
          "advanced-if": {
            "mse": 0.09185631875530265,
            "Q": 0.9081436812446974,
            "pa": 0.6388888888888888,
            "n": 11,
            "domain": "co-work",
            "split": "development"
          },
          "deep-swe": {
            "mse": 0.32053459269286777,
            "Q": 0.6794654073071322,
            "pa": 0.8484848484848485,
            "n": 9,
            "domain": "coding",
            "split": "development"
          },
          "gdpval": {
            "mse": 0.06961903887411039,
            "Q": 0.9303809611258896,
            "pa": 0.803030303030303,
            "n": 12,
            "domain": "co-work",
            "split": "development"
          },
          "hle": {
            "mse": 0.21363334489989014,
            "Q": 0.7863666551001098,
            "pa": 0.8222222222222222,
            "n": 10,
            "domain": "reasoning",
            "split": "development"
          },
          "scicode": {
            "mse": 0.257767731693621,
            "Q": 0.742232268306379,
            "pa": 0.8333333333333334,
            "n": 9,
            "domain": "coding",
            "split": "development"
          },
          "swe-bench-multilingual": {
            "mse": 0.05022181736989192,
            "Q": 0.949778182630108,
            "pa": 0.6428571428571429,
            "n": 8,
            "domain": "coding",
            "split": "development"
          },
          "aa-lcr": {
            "mse": 0.05952634302887957,
            "Q": 0.9404736569711204,
            "pa": 0.7037037037037037,
            "n": 11,
            "domain": "reasoning",
            "split": "sealed"
          },
          "browsecomp": {
            "mse": 0.05200005750000001,
            "Q": 0.9479999425,
            "pa": 0.8571428571428571,
            "n": 7,
            "domain": "co-work",
            "split": "sealed"
          },
          "terminal-bench-2-1": {
            "mse": 0.09393238403808066,
            "Q": 0.9060676159619193,
            "pa": 0.75,
            "n": 9,
            "domain": "coding",
            "split": "sealed"
          },
          "programbench-vals-strict": {
            "mse": 0.8752805752057915,
            "Q": 0.1247194247942085,
            "pa": 0.5,
            "n": 8,
            "domain": "coding",
            "split": "sealed"
          },
          "swe-vals": {
            "mse": 0.03324449070905439,
            "Q": 0.9667555092909456,
            "pa": 0.7555555555555555,
            "n": 10,
            "domain": "coding",
            "split": "sealed"
          },
          "harvey-aa-criterion": {
            "mse": 0.09153515492175697,
            "Q": 0.908464845078243,
            "pa": 0.7916666666666666,
            "n": 9,
            "domain": "co-work",
            "split": "sealed"
          },
          "aa-briefcase-elo": {
            "mse": 0.10493559319256597,
            "Q": 0.895064406807434,
            "pa": 0.8,
            "n": 11,
            "domain": "co-work",
            "split": "sealed"
          },
          "critpt-aa": {
            "mse": 0.4057282559943249,
            "Q": 0.5942717440056751,
            "pa": 0.7348484848484849,
            "n": 12,
            "domain": "reasoning",
            "split": "sealed"
          }
        },
        "summary": {
          "development": {
            "coding": {
              "mse": 0.2095080472521269,
              "Q": 0.7904919527478731,
              "pa": 0.774891774891775,
              "targets": 3
            },
            "co-work": {
              "mse": 0.08073767881470652,
              "Q": 0.9192623211852935,
              "pa": 0.7209595959595959,
              "targets": 2
            },
            "reasoning": {
              "mse": 0.21363334489989014,
              "Q": 0.7863666551001098,
              "pa": 0.8222222222222222,
              "targets": 1
            },
            "avg": {
              "mse": 0.16727214071428065,
              "Q": 0.8327278592857194,
              "pa": 0.7648027898027898,
              "targets": 6
            }
          },
          "sealed": {
            "coding": {
              "mse": 0.3341524833176422,
              "Q": 0.6658475166823578,
              "pa": 0.6685185185185185,
              "targets": 3
            },
            "co-work": {
              "mse": 0.08282360187144099,
              "Q": 0.917176398128559,
              "pa": 0.8162698412698413,
              "targets": 3
            },
            "reasoning": {
              "mse": 0.23262729951160221,
              "Q": 0.7673727004883977,
              "pa": 0.7192760942760943,
              "targets": 2
            },
            "avg": {
              "mse": 0.21452285682380676,
              "Q": 0.7854771431761932,
              "pa": 0.7366146584896585,
              "targets": 8
            }
          },
          "overall": {
            "coding": {
              "mse": 0.2718302652848845,
              "Q": 0.7281697347151155,
              "pa": 0.7217051467051467,
              "targets": 6
            },
            "co-work": {
              "mse": 0.08198923264874719,
              "Q": 0.9180107673512528,
              "pa": 0.7781457431457431,
              "targets": 5
            },
            "reasoning": {
              "mse": 0.2262959813076982,
              "Q": 0.7737040186923018,
              "pa": 0.7535914702581369,
              "targets": 3
            },
            "avg": {
              "mse": 0.19427254991972412,
              "Q": 0.8057274500802758,
              "pa": 0.7486952861952862,
              "targets": 14
            }
          }
        }
      },
      "Astra": {
        "details": {
          "advanced-if": {
            "mse": 0.02106682707320057,
            "Q": 0.9789331729267994,
            "pa": 0.6666666666666666,
            "n": 11,
            "domain": "co-work",
            "split": "development"
          },
          "deep-swe": {
            "mse": 0.3531423184972422,
            "Q": 0.6468576815027578,
            "pa": 0.5303030303030303,
            "n": 9,
            "domain": "coding",
            "split": "development"
          },
          "gdpval": {
            "mse": 0.01687887474810124,
            "Q": 0.9831211252518988,
            "pa": 0.8484848484848485,
            "n": 12,
            "domain": "co-work",
            "split": "development"
          },
          "hle": {
            "mse": 0.030291789795918365,
            "Q": 0.9697082102040816,
            "pa": 0.8333333333333334,
            "n": 10,
            "domain": "reasoning",
            "split": "development"
          },
          "scicode": {
            "mse": 0.17945926050813532,
            "Q": 0.8205407394918647,
            "pa": 0.6944444444444444,
            "n": 9,
            "domain": "coding",
            "split": "development"
          },
          "swe-bench-multilingual": {
            "mse": 0.0991480499830788,
            "Q": 0.9008519500169212,
            "pa": 0.44642857142857145,
            "n": 8,
            "domain": "coding",
            "split": "development"
          },
          "aa-lcr": {
            "mse": 0.245113,
            "Q": 0.754887,
            "pa": 0.7870370370370371,
            "n": 11,
            "domain": "reasoning",
            "split": "sealed"
          },
          "browsecomp": {
            "mse": 0.02950653099794836,
            "Q": 0.9704934690020517,
            "pa": 0.7142857142857143,
            "n": 7,
            "domain": "co-work",
            "split": "sealed"
          },
          "terminal-bench-2-1": {
            "mse": 0.11184013124372714,
            "Q": 0.8881598687562728,
            "pa": 0.5555555555555556,
            "n": 9,
            "domain": "coding",
            "split": "sealed"
          },
          "programbench-vals-strict": {
            "mse": 0.6787001000675154,
            "Q": 0.32129989993248464,
            "pa": 0.6875,
            "n": 8,
            "domain": "coding",
            "split": "sealed"
          },
          "swe-vals": {
            "mse": 0.07262660526895375,
            "Q": 0.9273733947310463,
            "pa": 0.5666666666666667,
            "n": 10,
            "domain": "coding",
            "split": "sealed"
          },
          "harvey-aa-criterion": {
            "mse": 0.03983402562187292,
            "Q": 0.9601659743781271,
            "pa": 0.8333333333333334,
            "n": 9,
            "domain": "co-work",
            "split": "sealed"
          },
          "aa-briefcase-elo": {
            "mse": 0.07843221785598226,
            "Q": 0.9215677821440178,
            "pa": 0.8363636363636363,
            "n": 11,
            "domain": "co-work",
            "split": "sealed"
          },
          "critpt-aa": {
            "mse": 0.05787651051645151,
            "Q": 0.9421234894835485,
            "pa": 0.7348484848484849,
            "n": 12,
            "domain": "reasoning",
            "split": "sealed"
          }
        },
        "summary": {
          "development": {
            "coding": {
              "mse": 0.21058320966281877,
              "Q": 0.7894167903371813,
              "pa": 0.557058682058682,
              "targets": 3
            },
            "co-work": {
              "mse": 0.018972850910650905,
              "Q": 0.9810271490893491,
              "pa": 0.7575757575757576,
              "targets": 2
            },
            "reasoning": {
              "mse": 0.030291789795918365,
              "Q": 0.9697082102040816,
              "pa": 0.8333333333333334,
              "targets": 1
            },
            "avg": {
              "mse": 0.11666452010094608,
              "Q": 0.8833354798990539,
              "pa": 0.6699434824434825,
              "targets": 6
            }
          },
          "sealed": {
            "coding": {
              "mse": 0.2877222788600654,
              "Q": 0.7122777211399346,
              "pa": 0.6032407407407407,
              "targets": 3
            },
            "co-work": {
              "mse": 0.04925759149193451,
              "Q": 0.9507424085080656,
              "pa": 0.7946608946608946,
              "targets": 3
            },
            "reasoning": {
              "mse": 0.15149475525822576,
              "Q": 0.8485052447417742,
              "pa": 0.760942760942761,
              "targets": 2
            },
            "avg": {
              "mse": 0.16424114019655642,
              "Q": 0.8357588598034436,
              "pa": 0.7144488035113035,
              "targets": 8
            }
          },
          "overall": {
            "coding": {
              "mse": 0.2491527442614421,
              "Q": 0.7508472557385579,
              "pa": 0.5801497113997114,
              "targets": 6
            },
            "co-work": {
              "mse": 0.03714369525942107,
              "Q": 0.9628563047405789,
              "pa": 0.7798268398268399,
              "targets": 5
            },
            "reasoning": {
              "mse": 0.11109376677078996,
              "Q": 0.88890623322921,
              "pa": 0.7850729517396184,
              "targets": 3
            },
            "avg": {
              "mse": 0.14385116015558055,
              "Q": 0.8561488398444195,
              "pa": 0.6953750944822373,
              "targets": 14
            }
          }
        }
      }
    },
    "domain_complete_metrics": {
      "Grok": {
        "details": {
          "advanced-if": {
            "mse": 0.0839850506308329,
            "Q": 0.916014949369167,
            "pa": 0.7045454545454546,
            "n": 10,
            "domain": "co-work",
            "split": "development"
          },
          "deep-swe": {
            "mse": 0.3171308185714286,
            "Q": 0.6828691814285714,
            "pa": 0.85,
            "n": 7,
            "domain": "coding",
            "split": "development"
          },
          "gdpval": {
            "mse": 0.07186222422630224,
            "Q": 0.9281377757736977,
            "pa": 0.8,
            "n": 11,
            "domain": "co-work",
            "split": "development"
          },
          "hle": {
            "mse": 0.2323618358930581,
            "Q": 0.7676381641069419,
            "pa": 0.8888888888888888,
            "n": 9,
            "domain": "reasoning",
            "split": "development"
          },
          "scicode": {
            "mse": 0.25901064670634927,
            "Q": 0.7409893532936507,
            "pa": 0.8095238095238095,
            "n": 7,
            "domain": "coding",
            "split": "development"
          },
          "swe-bench-multilingual": {
            "mse": 0.05662063464285714,
            "Q": 0.9433793653571428,
            "pa": 0.6666666666666666,
            "n": 7,
            "domain": "coding",
            "split": "development"
          },
          "aa-lcr": {
            "mse": 0.0635832138570713,
            "Q": 0.9364167861429287,
            "pa": 0.75,
            "n": 10,
            "domain": "reasoning",
            "split": "sealed"
          },
          "browsecomp": {
            "mse": 0.05865006708333334,
            "Q": 0.9413499329166667,
            "pa": 0.9,
            "n": 6,
            "domain": "co-work",
            "split": "sealed"
          },
          "terminal-bench-2-1": {
            "mse": 0.10215897406250002,
            "Q": 0.8978410259375,
            "pa": 0.7142857142857143,
            "n": 8,
            "domain": "coding",
            "split": "sealed"
          },
          "programbench-vals-strict": {
            "mse": 0.8665460338095239,
            "Q": 0.13345396619047611,
            "pa": 0.5294117647058824,
            "n": 7,
            "domain": "coding",
            "split": "sealed"
          },
          "swe-vals": {
            "mse": 0.019934813055555573,
            "Q": 0.9800651869444444,
            "pa": 0.6785714285714286,
            "n": 8,
            "domain": "coding",
            "split": "sealed"
          },
          "harvey-aa-criterion": {
            "mse": 0.10261855430933149,
            "Q": 0.8973814456906685,
            "pa": 0.7678571428571429,
            "n": 8,
            "domain": "co-work",
            "split": "sealed"
          },
          "aa-briefcase-elo": {
            "mse": 0.1147999143360743,
            "Q": 0.8852000856639257,
            "pa": 0.8,
            "n": 10,
            "domain": "co-work",
            "split": "sealed"
          },
          "critpt-aa": {
            "mse": 0.42476960490970284,
            "Q": 0.5752303950902972,
            "pa": 0.7545454545454545,
            "n": 11,
            "domain": "reasoning",
            "split": "sealed"
          }
        },
        "summary": {
          "development": {
            "coding": {
              "mse": 0.210920699973545,
              "Q": 0.789079300026455,
              "pa": 0.7753968253968254,
              "targets": 3
            },
            "co-work": {
              "mse": 0.07792363742856757,
              "Q": 0.9220763625714323,
              "pa": 0.7522727272727273,
              "targets": 2
            },
            "reasoning": {
              "mse": 0.2323618358930581,
              "Q": 0.7676381641069419,
              "pa": 0.8888888888888888,
              "targets": 1
            },
            "avg": {
              "mse": 0.17016186844513803,
              "Q": 0.829838131554862,
              "pa": 0.7866041366041366,
              "targets": 6
            }
          },
          "sealed": {
            "coding": {
              "mse": 0.3295466069758598,
              "Q": 0.6704533930241402,
              "pa": 0.6407563025210085,
              "targets": 3
            },
            "co-work": {
              "mse": 0.09202284524291304,
              "Q": 0.907977154757087,
              "pa": 0.8226190476190477,
              "targets": 3
            },
            "reasoning": {
              "mse": 0.24417640938338708,
              "Q": 0.7558235906166129,
              "pa": 0.7522727272727272,
              "targets": 2
            },
            "avg": {
              "mse": 0.2191326469278866,
              "Q": 0.7808673530721134,
              "pa": 0.7368339381207029,
              "targets": 8
            }
          },
          "overall": {
            "coding": {
              "mse": 0.2702336534747024,
              "Q": 0.7297663465252976,
              "pa": 0.7080765639589169,
              "targets": 6
            },
            "co-work": {
              "mse": 0.08638316211717485,
              "Q": 0.9136168378828251,
              "pa": 0.7944805194805196,
              "targets": 5
            },
            "reasoning": {
              "mse": 0.24023821821994407,
              "Q": 0.7597617817800559,
              "pa": 0.7978114478114477,
              "targets": 3
            },
            "avg": {
              "mse": 0.19814517043528007,
              "Q": 0.8018548295647199,
              "pa": 0.7581640231850316,
              "targets": 14
            }
          }
        }
      },
      "Astra": {
        "details": {
          "advanced-if": {
            "mse": 0.018547425752742853,
            "Q": 0.9814525742472572,
            "pa": 0.7272727272727273,
            "n": 10,
            "domain": "co-work",
            "split": "development"
          },
          "deep-swe": {
            "mse": 0.3940024201180785,
            "Q": 0.6059975798819215,
            "pa": 0.35,
            "n": 7,
            "domain": "coding",
            "split": "development"
          },
          "gdpval": {
            "mse": 0.0183952869726761,
            "Q": 0.9816047130273239,
            "pa": 0.8181818181818182,
            "n": 11,
            "domain": "co-work",
            "split": "development"
          },
          "hle": {
            "mse": 0.02964643310657596,
            "Q": 0.970353566893424,
            "pa": 0.8333333333333334,
            "n": 9,
            "domain": "reasoning",
            "split": "development"
          },
          "scicode": {
            "mse": 0.17931798643367122,
            "Q": 0.8206820135663287,
            "pa": 0.6190476190476191,
            "n": 7,
            "domain": "coding",
            "split": "development"
          },
          "swe-bench-multilingual": {
            "mse": 0.11284354988800001,
            "Q": 0.887156450112,
            "pa": 0.38095238095238093,
            "n": 7,
            "domain": "coding",
            "split": "development"
          },
          "aa-lcr": {
            "mse": 0.24046430000000002,
            "Q": 0.7595357,
            "pa": 0.8181818181818182,
            "n": 10,
            "domain": "reasoning",
            "split": "sealed"
          },
          "browsecomp": {
            "mse": 0.033136062784643455,
            "Q": 0.9668639372153566,
            "pa": 0.7333333333333333,
            "n": 6,
            "domain": "co-work",
            "split": "sealed"
          },
          "terminal-bench-2-1": {
            "mse": 0.12295992083200312,
            "Q": 0.8770400791679969,
            "pa": 0.5,
            "n": 8,
            "domain": "coding",
            "split": "sealed"
          },
          "programbench-vals-strict": {
            "mse": 0.6463844583178323,
            "Q": 0.3536155416821677,
            "pa": 0.5882352941176471,
            "n": 7,
            "domain": "coding",
            "split": "sealed"
          },
          "swe-vals": {
            "mse": 0.08371631275511339,
            "Q": 0.9162836872448866,
            "pa": 0.42857142857142855,
            "n": 8,
            "domain": "coding",
            "split": "sealed"
          },
          "harvey-aa-criterion": {
            "mse": 0.04220818242769298,
            "Q": 0.957791817572307,
            "pa": 0.8214285714285714,
            "n": 8,
            "domain": "co-work",
            "split": "sealed"
          },
          "aa-briefcase-elo": {
            "mse": 0.08486903025798107,
            "Q": 0.9151309697420189,
            "pa": 0.8222222222222222,
            "n": 10,
            "domain": "co-work",
            "split": "sealed"
          },
          "critpt-aa": {
            "mse": 0.06298731573965397,
            "Q": 0.937012684260346,
            "pa": 0.7272727272727273,
            "n": 11,
            "domain": "reasoning",
            "split": "sealed"
          }
        },
        "summary": {
          "development": {
            "coding": {
              "mse": 0.22872131881324992,
              "Q": 0.77127868118675,
              "pa": 0.45,
              "targets": 3
            },
            "co-work": {
              "mse": 0.018471356362709475,
              "Q": 0.9815286436372905,
              "pa": 0.7727272727272727,
              "targets": 2
            },
            "reasoning": {
              "mse": 0.02964643310657596,
              "Q": 0.970353566893424,
              "pa": 0.8333333333333334,
              "targets": 1
            },
            "avg": {
              "mse": 0.12545885037862411,
              "Q": 0.8745411496213759,
              "pa": 0.6214646464646465,
              "targets": 6
            }
          },
          "sealed": {
            "coding": {
              "mse": 0.2843535639683163,
              "Q": 0.7156464360316838,
              "pa": 0.5056022408963585,
              "targets": 3
            },
            "co-work": {
              "mse": 0.0534044251567725,
              "Q": 0.9465955748432275,
              "pa": 0.7923280423280423,
              "targets": 3
            },
            "reasoning": {
              "mse": 0.15172580786982698,
              "Q": 0.8482741921301731,
              "pa": 0.7727272727272727,
              "targets": 2
            },
            "avg": {
              "mse": 0.16459069788936503,
              "Q": 0.835409302110635,
              "pa": 0.6799056743909685,
              "targets": 8
            }
          },
          "overall": {
            "coding": {
              "mse": 0.2565374413907831,
              "Q": 0.743462558609217,
              "pa": 0.47780112044817924,
              "targets": 6
            },
            "co-work": {
              "mse": 0.03943119763914729,
              "Q": 0.9605688023608527,
              "pa": 0.7844877344877345,
              "targets": 5
            },
            "reasoning": {
              "mse": 0.11103268294874331,
              "Q": 0.8889673170512566,
              "pa": 0.7929292929292929,
              "targets": 3
            },
            "avg": {
              "mse": 0.1478199060990475,
              "Q": 0.8521800939009525,
              "pa": 0.6548595195654019,
              "targets": 14
            }
          }
        }
      }
    },
    "full_candidate_metrics": {
      "Grok": {
        "details": {
          "advanced-if": {
            "mse": 0.09219558931203657,
            "Q": 0.9078044106879635,
            "pa": 0.7142857142857143,
            "n": 9,
            "domain": "co-work",
            "split": "development"
          },
          "deep-swe": {
            "mse": 0.3171308185714286,
            "Q": 0.6828691814285714,
            "pa": 0.85,
            "n": 7,
            "domain": "coding",
            "split": "development"
          },
          "gdpval": {
            "mse": 0.06341037639893246,
            "Q": 0.9365896236010676,
            "pa": 0.8222222222222222,
            "n": 10,
            "domain": "co-work",
            "split": "development"
          },
          "hle": {
            "mse": 0.24701550657040314,
            "Q": 0.7529844934295968,
            "pa": 0.8928571428571429,
            "n": 8,
            "domain": "reasoning",
            "split": "development"
          },
          "scicode": {
            "mse": 0.25901064670634927,
            "Q": 0.7409893532936507,
            "pa": 0.8095238095238095,
            "n": 7,
            "domain": "coding",
            "split": "development"
          },
          "swe-bench-multilingual": {
            "mse": 0.05662063464285714,
            "Q": 0.9433793653571428,
            "pa": 0.6666666666666666,
            "n": 7,
            "domain": "coding",
            "split": "development"
          },
          "aa-lcr": {
            "mse": 0.0706132516373795,
            "Q": 0.9293867483626205,
            "pa": 0.7428571428571429,
            "n": 9,
            "domain": "reasoning",
            "split": "sealed"
          },
          "browsecomp": {
            "mse": 0.05865006708333334,
            "Q": 0.9413499329166667,
            "pa": 0.9,
            "n": 6,
            "domain": "co-work",
            "split": "sealed"
          },
          "terminal-bench-2-1": {
            "mse": 0.10215897406250002,
            "Q": 0.8978410259375,
            "pa": 0.7142857142857143,
            "n": 8,
            "domain": "coding",
            "split": "sealed"
          },
          "programbench-vals-strict": {
            "mse": 0.8665460338095239,
            "Q": 0.13345396619047611,
            "pa": 0.5294117647058824,
            "n": 7,
            "domain": "coding",
            "split": "sealed"
          },
          "swe-vals": {
            "mse": 0.019934813055555573,
            "Q": 0.9800651869444444,
            "pa": 0.6785714285714286,
            "n": 8,
            "domain": "coding",
            "split": "sealed"
          },
          "harvey-aa-criterion": {
            "mse": 0.05793816414575017,
            "Q": 0.9420618358542499,
            "pa": 0.8333333333333334,
            "n": 7,
            "domain": "co-work",
            "split": "sealed"
          },
          "aa-briefcase-elo": {
            "mse": 0.05935613787341589,
            "Q": 0.9406438621265841,
            "pa": 0.8333333333333334,
            "n": 9,
            "domain": "co-work",
            "split": "sealed"
          },
          "critpt-aa": {
            "mse": 0.4409416488887536,
            "Q": 0.5590583511112464,
            "pa": 0.7666666666666667,
            "n": 10,
            "domain": "reasoning",
            "split": "sealed"
          }
        },
        "summary": {
          "development": {
            "coding": {
              "mse": 0.210920699973545,
              "Q": 0.789079300026455,
              "pa": 0.7753968253968254,
              "targets": 3
            },
            "co-work": {
              "mse": 0.07780298285548451,
              "Q": 0.9221970171445155,
              "pa": 0.7682539682539682,
              "targets": 2
            },
            "reasoning": {
              "mse": 0.24701550657040314,
              "Q": 0.7529844934295968,
              "pa": 0.8928571428571429,
              "targets": 1
            },
            "avg": {
              "mse": 0.17256392870033452,
              "Q": 0.8274360712996655,
              "pa": 0.7925925925925926,
              "targets": 6
            }
          },
          "sealed": {
            "coding": {
              "mse": 0.3295466069758598,
              "Q": 0.6704533930241402,
              "pa": 0.6407563025210085,
              "targets": 3
            },
            "co-work": {
              "mse": 0.058648123034166465,
              "Q": 0.9413518769658336,
              "pa": 0.8555555555555556,
              "targets": 3
            },
            "reasoning": {
              "mse": 0.25577745026306653,
              "Q": 0.7442225497369335,
              "pa": 0.7547619047619047,
              "targets": 2
            },
            "avg": {
              "mse": 0.2095173863195265,
              "Q": 0.7904826136804735,
              "pa": 0.7498074229691877,
              "targets": 8
            }
          },
          "overall": {
            "coding": {
              "mse": 0.2702336534747024,
              "Q": 0.7297663465252976,
              "pa": 0.7080765639589169,
              "targets": 6
            },
            "co-work": {
              "mse": 0.06631006696269369,
              "Q": 0.9336899330373063,
              "pa": 0.8206349206349206,
              "targets": 5
            },
            "reasoning": {
              "mse": 0.25285680236551206,
              "Q": 0.7471431976344879,
              "pa": 0.8007936507936508,
              "targets": 3
            },
            "avg": {
              "mse": 0.19368019019701566,
              "Q": 0.8063198098029843,
              "pa": 0.7681439242363612,
              "targets": 14
            }
          }
        }
      },
      "Astra": {
        "details": {
          "advanced-if": {
            "mse": 0.020312528431530336,
            "Q": 0.9796874715684697,
            "pa": 0.7428571428571429,
            "n": 9,
            "domain": "co-work",
            "split": "development"
          },
          "deep-swe": {
            "mse": 0.3940024201180785,
            "Q": 0.6059975798819215,
            "pa": 0.35,
            "n": 7,
            "domain": "coding",
            "split": "development"
          },
          "gdpval": {
            "mse": 0.01430996037737303,
            "Q": 0.985690039622627,
            "pa": 0.8,
            "n": 10,
            "domain": "co-work",
            "split": "development"
          },
          "hle": {
            "mse": 0.031074112244897954,
            "Q": 0.968925887755102,
            "pa": 0.8214285714285714,
            "n": 8,
            "domain": "reasoning",
            "split": "development"
          },
          "scicode": {
            "mse": 0.17931798643367122,
            "Q": 0.8206820135663287,
            "pa": 0.6190476190476191,
            "n": 7,
            "domain": "coding",
            "split": "development"
          },
          "swe-bench-multilingual": {
            "mse": 0.11284354988800001,
            "Q": 0.887156450112,
            "pa": 0.38095238095238093,
            "n": 7,
            "domain": "coding",
            "split": "development"
          },
          "aa-lcr": {
            "mse": 0.24028655555555556,
            "Q": 0.7597134444444444,
            "pa": 0.8,
            "n": 9,
            "domain": "reasoning",
            "split": "sealed"
          },
          "browsecomp": {
            "mse": 0.033136062784643455,
            "Q": 0.9668639372153566,
            "pa": 0.7333333333333333,
            "n": 6,
            "domain": "co-work",
            "split": "sealed"
          },
          "terminal-bench-2-1": {
            "mse": 0.12295992083200312,
            "Q": 0.8770400791679969,
            "pa": 0.5,
            "n": 8,
            "domain": "coding",
            "split": "sealed"
          },
          "programbench-vals-strict": {
            "mse": 0.6463844583178323,
            "Q": 0.3536155416821677,
            "pa": 0.5882352941176471,
            "n": 7,
            "domain": "coding",
            "split": "sealed"
          },
          "swe-vals": {
            "mse": 0.08371631275511339,
            "Q": 0.9162836872448866,
            "pa": 0.42857142857142855,
            "n": 8,
            "domain": "coding",
            "split": "sealed"
          },
          "harvey-aa-criterion": {
            "mse": 0.013592509155793256,
            "Q": 0.9864074908442068,
            "pa": 0.8095238095238095,
            "n": 7,
            "domain": "co-work",
            "split": "sealed"
          },
          "aa-briefcase-elo": {
            "mse": 0.05000126563108277,
            "Q": 0.9499987343689172,
            "pa": 0.8055555555555556,
            "n": 9,
            "domain": "co-work",
            "split": "sealed"
          },
          "critpt-aa": {
            "mse": 0.06913727180341528,
            "Q": 0.9308627281965847,
            "pa": 0.7111111111111111,
            "n": 10,
            "domain": "reasoning",
            "split": "sealed"
          }
        },
        "summary": {
          "development": {
            "coding": {
              "mse": 0.22872131881324992,
              "Q": 0.77127868118675,
              "pa": 0.45,
              "targets": 3
            },
            "co-work": {
              "mse": 0.017311244404451684,
              "Q": 0.9826887555955484,
              "pa": 0.7714285714285715,
              "targets": 2
            },
            "reasoning": {
              "mse": 0.031074112244897954,
              "Q": 0.968925887755102,
              "pa": 0.8214285714285714,
              "targets": 1
            },
            "avg": {
              "mse": 0.12531009291559184,
              "Q": 0.8746899070844082,
              "pa": 0.6190476190476191,
              "targets": 6
            }
          },
          "sealed": {
            "coding": {
              "mse": 0.2843535639683163,
              "Q": 0.7156464360316838,
              "pa": 0.5056022408963585,
              "targets": 3
            },
            "co-work": {
              "mse": 0.03224327919050649,
              "Q": 0.9677567208094935,
              "pa": 0.7828042328042328,
              "targets": 3
            },
            "reasoning": {
              "mse": 0.15471191367948542,
              "Q": 0.8452880863205146,
              "pa": 0.7555555555555555,
              "targets": 2
            },
            "avg": {
              "mse": 0.15740179460442988,
              "Q": 0.8425982053955701,
              "pa": 0.6720413165266107,
              "targets": 8
            }
          },
          "overall": {
            "coding": {
              "mse": 0.2565374413907831,
              "Q": 0.743462558609217,
              "pa": 0.47780112044817924,
              "targets": 6
            },
            "co-work": {
              "mse": 0.02627046527608457,
              "Q": 0.9737295347239154,
              "pa": 0.7782539682539683,
              "targets": 5
            },
            "reasoning": {
              "mse": 0.1134993132012896,
              "Q": 0.8865006867987104,
              "pa": 0.7775132275132275,
              "targets": 3
            },
            "avg": {
              "mse": 0.14364820816635646,
              "Q": 0.8563517918336435,
              "pa": 0.6493297318927571,
              "targets": 14
            }
          }
        }
      }
    }
  },
  "random_matched": {
    "Random30": {
      "details": {
        "advanced-if": {
          "mse": 0.05500043827160491,
          "Q": 0.944999561728395,
          "pa": 0.2857142857142857,
          "n": 8,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.24093603379275808,
          "Q": 0.7590639662072419,
          "pa": 0.5833333333333334,
          "n": 7,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.0346173410493827,
          "Q": 0.9653826589506173,
          "pa": 0.5357142857142857,
          "n": 8,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.03641938800705468,
          "Q": 0.9635806119929453,
          "pa": 0.7142857142857143,
          "n": 7,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.15201608263476096,
          "Q": 0.847983917365239,
          "pa": 0.5333333333333333,
          "n": 6,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.38898207561728393,
          "Q": 0.6110179243827161,
          "pa": 0.5925925925925926,
          "n": 8,
          "domain": "reasoning",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.14309658674998732,
          "Q": 0.8569034132500126,
          "pa": 0.26666666666666666,
          "n": 6,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.20911880627953058,
          "Q": 0.7908811937204694,
          "pa": 0.5238095238095238,
          "n": 7,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.0605601410894341,
          "Q": 0.9394398589105659,
          "pa": 0.6666666666666666,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.11373342743238209,
          "Q": 0.8862665725676179,
          "pa": 0.6190476190476191,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.009947509381379177,
          "Q": 0.9900524906186208,
          "pa": 0.6071428571428571,
          "n": 8,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.19647605821375952,
            "Q": 0.8035239417862405,
            "pa": 0.5583333333333333,
            "targets": 2
          },
          "co-work": {
            "mse": 0.0448088896604938,
            "Q": 0.9551911103395061,
            "pa": 0.4107142857142857,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.03641938800705468,
            "Q": 0.9635806119929453,
            "pa": 0.7142857142857143,
            "targets": 1
          },
          "avg": {
            "mse": 0.10379785675111226,
            "Q": 0.8962021432488877,
            "pa": 0.5304761904761904,
            "targets": 5
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.17610769651475894,
            "Q": 0.823892303485241,
            "pa": 0.3952380952380953,
            "targets": 2
          },
          "co-work": {
            "mse": 0.08714678426090809,
            "Q": 0.9128532157390918,
            "pa": 0.6428571428571428,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.19946479249933155,
            "Q": 0.8005352075006684,
            "pa": 0.5998677248677249,
            "targets": 2
          },
          "avg": {
            "mse": 0.15423975775833287,
            "Q": 0.8457602422416671,
            "pa": 0.5459876543209876,
            "targets": 6
          }
        },
        "overall": {
          "coding": {
            "mse": 0.18629187736425923,
            "Q": 0.8137081226357408,
            "pa": 0.4767857142857143,
            "targets": 4
          },
          "co-work": {
            "mse": 0.06597783696070095,
            "Q": 0.9340221630392991,
            "pa": 0.5267857142857143,
            "targets": 4
          },
          "reasoning": {
            "mse": 0.14511632433523927,
            "Q": 0.8548836756647608,
            "pa": 0.6380070546737213,
            "targets": 3
          },
          "avg": {
            "mse": 0.13131162093686896,
            "Q": 0.868688379063131,
            "pa": 0.5389369889369889,
            "targets": 11
          }
        }
      }
    },
    "Astra": {
      "details": {
        "advanced-if": {
          "mse": 0.022174856160562025,
          "Q": 0.977825143839438,
          "pa": 0.5,
          "n": 8,
          "domain": "co-work",
          "split": "development"
        },
        "deep-swe": {
          "mse": 0.4189020232771807,
          "Q": 0.5810979767228193,
          "pa": 0.3888888888888889,
          "n": 7,
          "domain": "coding",
          "split": "development"
        },
        "gdpval": {
          "mse": 0.016919540054792803,
          "Q": 0.9830804599452072,
          "pa": 0.6785714285714286,
          "n": 8,
          "domain": "co-work",
          "split": "development"
        },
        "hle": {
          "mse": 0.027446857142857148,
          "Q": 0.9725531428571429,
          "pa": 0.7380952380952381,
          "n": 7,
          "domain": "reasoning",
          "split": "development"
        },
        "scicode": {
          "mse": 0.16411370182950943,
          "Q": 0.8358862981704905,
          "pa": 0.5333333333333333,
          "n": 6,
          "domain": "coding",
          "split": "development"
        },
        "aa-lcr": {
          "mse": 0.30542625,
          "Q": 0.69457375,
          "pa": 0.7592592592592593,
          "n": 8,
          "domain": "reasoning",
          "split": "sealed"
        },
        "terminal-bench-2-1": {
          "mse": 0.1642644153403046,
          "Q": 0.8357355846596954,
          "pa": 0.5333333333333333,
          "n": 6,
          "domain": "coding",
          "split": "sealed"
        },
        "swe-vals": {
          "mse": 0.0997047180891083,
          "Q": 0.9002952819108917,
          "pa": 0.47619047619047616,
          "n": 7,
          "domain": "coding",
          "split": "sealed"
        },
        "harvey-aa-criterion": {
          "mse": 0.04839910232472626,
          "Q": 0.9516008976752738,
          "pa": 0.8571428571428571,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "aa-briefcase-elo": {
          "mse": 0.11134387000250691,
          "Q": 0.8886561299974931,
          "pa": 0.8095238095238095,
          "n": 7,
          "domain": "co-work",
          "split": "sealed"
        },
        "critpt-aa": {
          "mse": 0.024055263223656816,
          "Q": 0.9759447367763432,
          "pa": 0.5892857142857143,
          "n": 8,
          "domain": "reasoning",
          "split": "sealed"
        }
      },
      "summary": {
        "development": {
          "coding": {
            "mse": 0.29150786255334504,
            "Q": 0.7084921374466548,
            "pa": 0.46111111111111114,
            "targets": 2
          },
          "co-work": {
            "mse": 0.019547198107677414,
            "Q": 0.9804528018923226,
            "pa": 0.5892857142857143,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.027446857142857148,
            "Q": 0.9725531428571429,
            "pa": 0.7380952380952381,
            "targets": 1
          },
          "avg": {
            "mse": 0.1299113956929804,
            "Q": 0.8700886043070196,
            "pa": 0.5677777777777778,
            "targets": 5
          }
        },
        "sealed": {
          "coding": {
            "mse": 0.13198456671470643,
            "Q": 0.8680154332852936,
            "pa": 0.5047619047619047,
            "targets": 2
          },
          "co-work": {
            "mse": 0.07987148616361658,
            "Q": 0.9201285138363835,
            "pa": 0.8333333333333333,
            "targets": 2
          },
          "reasoning": {
            "mse": 0.1647407566118284,
            "Q": 0.8352592433881716,
            "pa": 0.6742724867724867,
            "targets": 2
          },
          "avg": {
            "mse": 0.12553226983005047,
            "Q": 0.8744677301699495,
            "pa": 0.6707892416225749,
            "targets": 6
          }
        },
        "overall": {
          "coding": {
            "mse": 0.21174621463402576,
            "Q": 0.7882537853659742,
            "pa": 0.48293650793650794,
            "targets": 4
          },
          "co-work": {
            "mse": 0.049709342135647,
            "Q": 0.9502906578643531,
            "pa": 0.7113095238095238,
            "targets": 4
          },
          "reasoning": {
            "mse": 0.11897612345550465,
            "Q": 0.8810238765444953,
            "pa": 0.6955467372134039,
            "targets": 3
          },
          "avg": {
            "mse": 0.12752278158592772,
            "Q": 0.8724772184140723,
            "pa": 0.623965848965849,
            "targets": 11
          }
        }
      }
    }
  },
  "sources": {
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/pa-s-origin-20260921/audit.json": "6366515de6e1d94afd61fb39f8b9e744e69bf5221e48ec0a4c8162d4b1119c1f",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/grok47-expanded-20260921/codex-completion-20260922/combined-audit.json": "67df848ce19b4880866d87239253b485212ec66520ce7a495cf72acaed84a661",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/fable-collaborator-20260922/imputation-sensitivity-20260922/audit.json": "336051b9f00ce87c8a8f878a7785230763de4653749e9a8669f74580bb55d4ee",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/fable-collaborator-20260922/updated-1551896608927387648/audit.json": "8af25de112ffc87f730e7b7d74bfd73f523bfae563152a1812b3fceafef2cb33",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-ablation-20260921/metrics-snapshot-20260921/audit.json": "c52cdc4c247f21b0e56aca7efb661b74d446884af9abcab838a10d5eef5e5944"
  },
  "code_sha256": "fc5815e558077e8a08ac5098138e3c14507a8bffbb18bfd39bb6729fbc501961",
  "new_inference_calls": 0,
  "job_id": null,
  "supplementary_aggregate_sources": {
    "Opus5": "66648fea50cc42868b5e3b1598976b0f8976ae52b08c859b5e3026fd9fee1bee"
  }
}


==> assets/pa-s-results.json <==
{
  "definition": "S = 1 / (1 + target-mean abs(b - 1)); scaled_reference = b * measured; intercept fixed at zero; PA target-equal; retired Random excluded",
  "labels": {
    "Astra": "GPT-6 Astra",
    "Sol": "GPT-5.6 Sol",
    "GLM5.3": "GLM-5.3",
    "K3": "Kimi K3",
    "DS Pro": "DeepSeek V4 Pro",
    "Fable": "Fable 5.1"
  },
  "source_sha256": {
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/partial-score-leaderboard-20260921/analysis.json": "d1ad56c4e847ed412ce2ad8722cd0feb0c86c00c6e864f2f90764e0f60b85d78",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/reference-expanded-leaderboard-20260921/union-analysis.json": "7924e3376895d1b26d7cfcd6d8dd9c1d92528f470683ed1b5ae95c61db9f2789",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/fable-collaborator-20260921/message.txt": "cb4fb4b48b4a09be798fcc7fec73a297111f750d48ee543afca3f98bb2c35714"
  },
  "scales": {
    "advanced-if": {
      "offset": 0,
      "span": 100,
      "rule": "percentage divided by 100",
      "domain": "co-work",
      "n": 11,
      "source_visibility": "whitebox",
      "split": "development",
      "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/advanced-if.json"
    },
    "deep-swe": {
      "offset": 0,
      "span": 100,
      "rule": "percentage divided by 100",
      "domain": "coding",
      "n": 9,
      "source_visibility": "whitebox",
      "split": "development",
      "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/deep-swe.json"
    },
    "gdpval": {
      "offset": 0,
      "span": 100,
      "rule": "percentage divided by 100",
      "domain": "co-work",
      "n": 12,
      "source_visibility": "whitebox",
      "split": "development",
      "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/gdpval.json"
    },
    "hle": {
      "offset": 0,
      "span": 100,
      "rule": "percentage divided by 100",
      "domain": "reasoning",
      "n": 10,
      "source_visibility": "whitebox",
      "split": "development",
      "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/hle.json"
    },
    "scicode": {
      "offset": 0,
      "span": 100,
      "rule": "percentage divided by 100",
      "domain": "coding",
      "n": 9,
      "source_visibility": "whitebox",
      "split": "development",
      "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/scicode.json"
    },
    "swe-bench-multilingual": {
      "offset": 0,
      "span": 100,
      "rule": "percentage divided by 100",
      "domain": "coding",
      "n": 8,
      "source_visibility": "whitebox",
      "split": "development",
      "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/swe-bench-multilingual.json"
    },
    "aa-lcr": {
      "offset": 0,
      "span": 100,
      "rule": "percentage divided by 100",
      "domain": "reasoning",
      "n": 11,
      "source_visibility": "blackbox",
      "split": "sealed",
      "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/aa-lcr.json"
    },
    "browsecomp": {
      "offset": 0,
      "span": 100,
      "rule": "percentage divided by 100",
      "domain": "co-work",
      "n": 7,
      "source_visibility": "blackbox",
      "split": "sealed",
      "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/browsecomp.json"
    },
    "terminal-bench-2-1": {
      "offset": 0,
      "span": 100,
      "rule": "percentage divided by 100",
      "domain": "coding",
      "n": 9,
      "source_visibility": "blackbox",
      "split": "sealed",
      "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/terminal-bench-2-1.json"
    },
    "programbench-vals-strict": {
      "offset": 0,
      "span": 100,
      "rule": "percentage divided by 100",
      "domain": "coding",
      "n": 8,
      "source_visibility": "posthoc_new_reference",
      "split": "sealed",
      "source": "https://www.vals.ai/benchmarks/programbench"
    },
    "swe-vals": {
      "offset": 0,
      "span": 100,
      "rule": "percentage divided by 100",
      "domain": "coding",
      "n": 10,
      "source_visibility": "posthoc_new_reference",
      "split": "sealed",
      "source": "https://www.vals.ai/benchmarks/swebench"
    },
    "harvey-aa-criterion": {
      "offset": 0,
      "span": 100,
      "rule": "percentage divided by 100",
      "domain": "co-work",
      "n": 9,
      "source_visibility": "posthoc_new_reference",
      "split": "sealed",
      "source": "https://artificialanalysis.ai/evaluations/harvey-lab-aa"
    },
    "aa-briefcase-elo": {
      "offset": 0,
      "span": 1640.35,
      "rule": "frozen reference-panel min/max (Elo only)",
      "domain": "co-work",
      "n": 11,
      "source_visibility": "posthoc_new_reference",
      "split": "sealed",
      "source": "https://artificialanalysis.ai/evaluations/aa-briefcase"
    },
    "critpt-aa": {
      "offset": 0,
      "span": 100,
      "rule": "percentage divided by 100",
      "domain": "reasoning",
      "n": 12,
      "source_visibility": "posthoc_new_reference",
      "split": "sealed",
      "source": "https://artificialanalysis.ai/evaluations/critpt"
    }
  },
  "excluded": {
    "swe-atlas": {
      "n": 5,
      "reason": "fewer than six references or constant references"
    },
    "arxivmath-202606": {
      "n": 5,
      "reason": "fewer than six references or constant references"
    },
    "deepresearch-bench-ii": {
      "n": 3,
      "reason": "fewer than six references or constant references"
    },
    "harvey-lab": {
      "n": 5,
      "reason": "fewer than six references or constant references"
    },
    "program-bench": {
      "n": 3,
      "reason": "fewer than six references or constant references"
    },
    "super-chem": {
      "n": 3,
      "reason": "fewer than six references or constant references"
    },
    "swe-bench-verified": {
      "n": 5,
      "reason": "fewer than six references or constant references"
    }
  },
  "summary": {
    "GLM5.3": {
      "development": {
        "coding": {
          "E": 0.4154069166100823,
          "S": 0.7065106071369306,
          "pa": 0.5666786916786917,
          "targets": 3
        },
        "co-work": {
          "E": 0.21928305606613863,
          "S": 0.8201541020559839,
          "pa": 0.6750841750841751,
          "targets": 2
        },
        "reasoning": {
          "E": 0.00894419911682065,
          "S": 0.9911350903997962,
          "pa": 0.7222222222222222,
          "targets": 1
        },
        "avg": {
          "E": 0.2822885101798908,
          "S": 0.7798556971080643,
          "pa": 0.6287377745711079,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "E": 0.4521108119015538,
          "S": 0.6886526784347056,
          "pa": 0.5324074074074074,
          "targets": 3
        },
        "co-work": {
          "E": 0.23006402134170467,
          "S": 0.8129658153152386,
          "pa": 0.7756974506974507,
          "targets": 3
        },
        "reasoning": {
          "E": 1.007985218736415,
          "S": 0.4980116340842788,
          "pa": 0.6818181818181819,
          "targets": 2
        },
        "avg": {
          "E": 0.5078118671503256,
          "S": 0.6632127135926714,
          "pa": 0.6609938672438672,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "E": 0.43375886425581806,
          "S": 0.6974673530747743,
          "pa": 0.5495430495430496,
          "targets": 6
        },
        "co-work": {
          "E": 0.22575163523147826,
          "S": 0.815825956300808,
          "pa": 0.7354521404521405,
          "targets": 5
        },
        "reasoning": {
          "E": 0.6749715455298834,
          "S": 0.5970250674817562,
          "pa": 0.6952861952861953,
          "targets": 3
        },
        "avg": {
          "E": 0.4111589998772821,
          "S": 0.7086373683525119,
          "pa": 0.6471698275269704,
          "targets": 14
        }
      }
    },
    "Sol": {
      "development": {
        "coding": {
          "E": 0.42269750752042445,
          "S": 0.7028901046877274,
          "pa": 0.6693722943722944,
          "targets": 3
        },
        "co-work": {
          "E": 0.3299170876377966,
          "S": 0.7519265744424741,
          "pa": 0.46380471380471383,
          "targets": 2
        },
        "reasoning": {
          "E": 0.21914493234658494,
          "S": 0.8202470218821488,
          "pa": 0.8111111111111111,
          "targets": 1
        },
        "avg": {
          "E": 0.3578452716972419,
          "S": 0.7364609361934499,
          "pa": 0.6244729036395703,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "E": 0.4603098514366635,
          "S": 0.6847861767255714,
          "pa": 0.6060185185185185,
          "targets": 3
        },
        "co-work": {
          "E": 0.4282955373461869,
          "S": 0.7001352128131885,
          "pa": 0.6031024531024531,
          "targets": 3
        },
        "reasoning": {
          "E": 0.5935288900305157,
          "S": 0.6275380423011034,
          "pa": 0.7453703703703703,
          "targets": 2
        },
        "avg": {
          "E": 0.4816092433011978,
          "S": 0.6749417935405719,
          "pa": 0.6397629569504569,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "E": 0.44150367947854396,
          "S": 0.6937200468067791,
          "pa": 0.6376954064454065,
          "targets": 6
        },
        "co-work": {
          "E": 0.3889441574628308,
          "S": 0.7199713499113523,
          "pa": 0.5473833573833574,
          "targets": 5
        },
        "reasoning": {
          "E": 0.46873423746920545,
          "S": 0.680858370758152,
          "pa": 0.7672839506172839,
          "targets": 3
        },
        "avg": {
          "E": 0.4285675411852167,
          "S": 0.7000019048244271,
          "pa": 0.6332100769600769,
          "targets": 14
        }
      }
    },
    "Astra": {
      "development": {
        "coding": {
          "E": 0.40401848076335045,
          "S": 0.7122413370629639,
          "pa": 0.557058682058682,
          "targets": 3
        },
        "co-work": {
          "E": 0.074177932685911,
          "S": 0.9309444642002337,
          "pa": 0.7575757575757576,
          "targets": 2
        },
        "reasoning": {
          "E": 0.1315715098143967,
          "S": 0.8837267387228781,
          "pa": 0.8333333333333334,
          "targets": 1
        },
        "avg": {
          "E": 0.24866380291271167,
          "S": 0.8008560812504832,
          "pa": 0.6699434824434825,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "E": 0.4272220908743421,
          "S": 0.7006618005662888,
          "pa": 0.6032407407407407,
          "targets": 3
        },
        "co-work": {
          "E": 0.07598265919943004,
          "S": 0.929383007663001,
          "pa": 0.7946608946608946,
          "targets": 3
        },
        "reasoning": {
          "E": 0.628120966705706,
          "S": 0.6142049764418743,
          "pa": 0.760942760942761,
          "targets": 2
        },
        "avg": {
          "E": 0.34573202295409106,
          "S": 0.7430899933590378,
          "pa": 0.7144488035113035,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "E": 0.4156202858188463,
          "S": 0.706404118404932,
          "pa": 0.5801497113997114,
          "targets": 6
        },
        "co-work": {
          "E": 0.07526076859402242,
          "S": 0.9300069612951368,
          "pa": 0.7798268398268399,
          "targets": 5
        },
        "reasoning": {
          "E": 0.4626044810752696,
          "S": 0.6837118393516923,
          "pa": 0.7850729517396184,
          "targets": 3
        },
        "avg": {
          "E": 0.30413135722207135,
          "S": 0.7667939233744818,
          "pa": 0.6953750944822373,
          "targets": 14
        }
      }
    },
    "DS Pro": {
      "development": {
        "coding": {
          "E": 0.4330975344717029,
          "S": 0.6977892124897417,
          "pa": 0.5678210678210678,
          "targets": 3
        },
        "co-work": {
          "E": 0.22104613093506043,
          "S": 0.8189698772758189,
          "pa": 0.6426767676767677,
          "targets": 2
        },
        "reasoning": {
          "E": 0.30168320982839303,
          "S": 0.7682360749908073,
          "pa": 0.7444444444444445,
          "targets": 1
        },
        "avg": {
          "E": 0.34051134585227044,
          "S": 0.7459839881953554,
          "pa": 0.6222101972101972,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "E": 0.461256358517815,
          "S": 0.6843426166605854,
          "pa": 0.6319444444444444,
          "targets": 3
        },
        "co-work": {
          "E": 0.23682894868107052,
          "S": 0.8085192387082949,
          "pa": 0.6591029341029341,
          "targets": 3
        },
        "reasoning": {
          "E": 1.2229211775142774,
          "S": 0.4498585060574318,
          "pa": 0.6418350168350169,
          "targets": 2
        },
        "avg": {
          "E": 0.5675122845781514,
          "S": 0.6379535330207123,
          "pa": 0.6446015211640211,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "E": 0.4471769464947589,
          "S": 0.6910005044111043,
          "pa": 0.5998827561327561,
          "targets": 6
        },
        "co-work": {
          "E": 0.23051582158266648,
          "S": 0.8126673241095094,
          "pa": 0.6525324675324675,
          "targets": 5
        },
        "reasoning": {
          "E": 0.915841854952316,
          "S": 0.5219637505126379,
          "pa": 0.6760381593714927,
          "targets": 3
        },
        "avg": {
          "E": 0.4702261679813453,
          "S": 0.6801674611553291,
          "pa": 0.6350052394695251,
          "targets": 14
        }
      }
    },
    "K3": {
      "development": {
        "coding": {
          "E": 0.4154090952691318,
          "S": 0.7065095196451707,
          "pa": 0.6433381433381433,
          "targets": 3
        },
        "co-work": {
          "E": 0.21803296422229268,
          "S": 0.8209958427836922,
          "pa": 0.7407407407407407,
          "targets": 2
        },
        "reasoning": {
          "E": 0.12027350427350436,
          "S": 0.8926391601562499,
          "pa": 0.8111111111111111,
          "targets": 1
        },
        "avg": {
          "E": 0.30042778642091417,
          "S": 0.7689777244396148,
          "pa": 0.7037678371011704,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "E": 0.44900419775144107,
          "S": 0.6901291256103993,
          "pa": 0.7087962962962963,
          "targets": 3
        },
        "co-work": {
          "E": 0.2272712474854516,
          "S": 0.8148157972810768,
          "pa": 0.8706589706589707,
          "targets": 3
        },
        "reasoning": {
          "E": 0.9161643679556467,
          "S": 0.5218758978734683,
          "pa": 0.7398989898989898,
          "targets": 2
        },
        "avg": {
          "E": 0.48264438395274645,
          "S": 0.6744705681439191,
          "pa": 0.7772704725829725,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "E": 0.4322066465102864,
          "S": 0.6982232643847863,
          "pa": 0.6760672198172197,
          "targets": 6
        },
        "co-work": {
          "E": 0.22357593418018804,
          "S": 0.8172766168942455,
          "pa": 0.8186916786916787,
          "targets": 5
        },
        "reasoning": {
          "E": 0.6508674133949326,
          "S": 0.6057421643229035,
          "pa": 0.7636363636363637,
          "targets": 3
        },
        "avg": {
          "E": 0.404551556439104,
          "S": 0.7119710169523821,
          "pa": 0.7457693430907717,
          "targets": 14
        }
      }
    },
    "Fable": {
      "development": {
        "coding": {
          "E": 0.36527539759739935,
          "S": 0.7324529554694913,
          "pa": 0.6103294853294854,
          "targets": 3
        },
        "co-work": {
          "E": 0.0039010180128363214,
          "S": 0.996114140793922,
          "pa": 0.6986531986531987,
          "targets": 2
        },
        "reasoning": {
          "E": 0.2356716765202238,
          "S": 0.8092764599218629,
          "pa": 0.8111111111111111,
          "targets": 1
        },
        "avg": {
          "E": 0.22321665088968243,
          "S": 0.8175166674461714,
          "pa": 0.6732343274009941,
          "targets": 6
        }
      },
      "sealed": {
        "coding": {
          "E": 0.3899808338715427,
          "S": 0.719434380411332,
          "pa": 0.6393518518518518,
          "targets": 3
        },
        "co-work": {
          "E": 0.06677337128531764,
          "S": 0.9374062260244979,
          "pa": 0.7312890812890813,
          "targets": 3
        },
        "reasoning": {
          "E": 0.9522625837247287,
          "S": 0.5122261771221863,
          "pa": 0.6704545454545454,
          "targets": 2
        },
        "avg": {
          "E": 0.4093484728650048,
          "S": 0.7095477231171524,
          "pa": 0.6816039862914862,
          "targets": 8
        }
      },
      "overall": {
        "coding": {
          "E": 0.377628115734471,
          "S": 0.7258853013948966,
          "pa": 0.6248406685906686,
          "targets": 6
        },
        "co-work": {
          "E": 0.041624429976325115,
          "S": 0.9600389269121969,
          "pa": 0.7182347282347282,
          "targets": 5
        },
        "reasoning": {
          "E": 0.7133989479898938,
          "S": 0.5836352363663867,
          "pa": 0.7173400673400673,
          "targets": 3
        },
        "avg": {
          "E": 0.32957769201843806,
          "S": 0.7521185155279608,
          "pa": 0.6780169896241325,
          "targets": 14
        }
      }
    }
  },
  "fable_precision": "Reported domain percentages rounded to 0.01 percentage point; inferred ties are provisional.",
  "fable_rounding_S_bound": {
    "development": 0.00023247353511851414,
    "sealed": 0.0003118838235300197,
    "overall": 0.00027785084278223165
  },
  "targets": {
    "GLM5.3": {
      "advanced-if": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 11,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/advanced-if.json",
        "b": 0.7788596485971901,
        "intercept": 0.0,
        "E": 0.22114035140280985,
        "S": 0.8189066873854669,
        "pa": 0.5925925925925926,
        "pairs": 54
      },
      "deep-swe": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/deep-swe.json",
        "b": 0.3680950453543421,
        "intercept": 0.0,
        "E": 0.6319049546456579,
        "S": 0.61278078551893,
        "pa": 0.5909090909090909,
        "pairs": 33
      },
      "gdpval": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 12,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/gdpval.json",
        "b": 0.7825742392705326,
        "intercept": 0.0,
        "E": 0.2174257607294674,
        "S": 0.8214053228188728,
        "pa": 0.7575757575757576,
        "pairs": 66
      },
      "hle": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 10,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/hle.json",
        "b": 1.0089441991168207,
        "intercept": 0.0,
        "E": 0.00894419911682065,
        "S": 0.9911350903997962,
        "pa": 0.7222222222222222,
        "pairs": 45
      },
      "scicode": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/scicode.json",
        "b": 0.45711064355303477,
        "intercept": 0.0,
        "E": 0.5428893564469652,
        "S": 0.6481346156297589,
        "pa": 0.6805555555555556,
        "pairs": 36
      },
      "swe-bench-multilingual": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 8,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/swe-bench-multilingual.json",
        "b": 0.9285735612623762,
        "intercept": 0.0,
        "E": 0.07142643873762378,
        "S": 0.9333351911478124,
        "pa": 0.42857142857142855,
        "pairs": 28
      },
      "aa-lcr": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 11,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/aa-lcr.json",
        "b": 2.4909583333333334,
        "intercept": 0.0,
        "E": 1.4909583333333334,
        "S": 0.4014519177692655,
        "pa": 0.6666666666666666,
        "pairs": 54
      },
      "browsecomp": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 7,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/browsecomp.json",
        "b": 0.8015771925466537,
        "intercept": 0.0,
        "E": 0.19842280745334628,
        "S": 0.834430047376188,
        "pa": 0.6904761904761905,
        "pairs": 21
      },
      "terminal-bench-2-1": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/terminal-bench-2-1.json",
        "b": 0.7415547533861488,
        "intercept": 0.0,
        "E": 0.25844524661385115,
        "S": 0.7946313140684824,
        "pa": 0.5138888888888888,
        "pairs": 36
      },
      "programbench-vals-strict": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 8,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://www.vals.ai/benchmarks/programbench",
        "b": 0.014802885019261464,
        "intercept": 0.0,
        "E": 0.9851971149807386,
        "S": 0.5037283161726248,
        "pa": 0.5833333333333334,
        "pairs": 24
      },
      "swe-vals": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 10,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://www.vals.ai/benchmarks/swebench",
        "b": 0.8873099258899284,
        "intercept": 0.0,
        "E": 0.11269007411007159,
        "S": 0.898722854879243,
        "pa": 0.5,
        "pairs": 45
      },
      "harvey-aa-criterion": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 9,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/harvey-lab-aa",
        "b": 0.8095222621344879,
        "intercept": 0.0,
        "E": 0.19047773786551214,
        "S": 0.8399989081635137,
        "pa": 0.7638888888888888,
        "pairs": 36
      },
      "aa-briefcase-elo": {
        "offset": 0,
        "span": 1640.35,
        "rule": "frozen reference-panel min/max (Elo only)",
        "domain": "co-work",
        "n": 11,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/aa-briefcase",
        "b": 0.6987084812937444,
        "intercept": 0.0,
        "E": 0.3012915187062556,
        "S": 0.7684673154514987,
        "pa": 0.8727272727272727,
        "pairs": 55
      },
      "critpt-aa": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 12,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/critpt",
        "b": 0.4749878958605038,
        "intercept": 0.0,
        "E": 0.5250121041394962,
        "S": 0.6557325002769472,
        "pa": 0.696969696969697,
        "pairs": 66
      }
    },
    "Sol": {
      "advanced-if": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 11,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/advanced-if.json",
        "b": 1.3387415061669363,
        "intercept": 0.0,
        "E": 0.3387415061669363,
        "S": 0.7469701920747824,
        "pa": 0.35185185185185186,
        "pairs": 54
      },
      "deep-swe": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/deep-swe.json",
        "b": 0.38340833746673286,
        "intercept": 0.0,
        "E": 0.6165916625332671,
        "S": 0.61858539987331,
        "pa": 0.7878787878787878,
        "pairs": 33
      },
      "gdpval": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 12,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/gdpval.json",
        "b": 1.3210926691086569,
        "intercept": 0.0,
        "E": 0.32109266910865686,
        "S": 0.7569491704731822,
        "pa": 0.5757575757575758,
        "pairs": 66
      },
      "hle": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 10,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/hle.json",
        "b": 0.7808550676534151,
        "intercept": 0.0,
        "E": 0.21914493234658494,
        "S": 0.8202470218821488,
        "pa": 0.8111111111111111,
        "pairs": 45
      },
      "scicode": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/scicode.json",
        "b": 0.43331599273290916,
        "intercept": 0.0,
        "E": 0.5666840072670909,
        "S": 0.6382908074388215,
        "pa": 0.6666666666666666,
        "pairs": 36
      },
      "swe-bench-multilingual": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 8,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/swe-bench-multilingual.json",
        "b": 0.9151831472390847,
        "intercept": 0.0,
        "E": 0.08481685276091533,
        "S": 0.9218145878310685,
        "pa": 0.5535714285714286,
        "pairs": 28
      },
      "aa-lcr": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 11,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/aa-lcr.json",
        "b": 1.6143134272840092,
        "intercept": 0.0,
        "E": 0.6143134272840092,
        "S": 0.6194583920933144,
        "pa": 0.7407407407407407,
        "pairs": 54
      },
      "browsecomp": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 7,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/browsecomp.json",
        "b": 1.5817304707189461,
        "intercept": 0.0,
        "E": 0.5817304707189461,
        "S": 0.6322189643002001,
        "pa": 0.5714285714285714,
        "pairs": 21
      },
      "terminal-bench-2-1": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/terminal-bench-2-1.json",
        "b": 0.7366242536908439,
        "intercept": 0.0,
        "E": 0.26337574630915606,
        "S": 0.7915301547630736,
        "pa": 0.5833333333333334,
        "pairs": 36
      },
      "programbench-vals-strict": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 8,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://www.vals.ai/benchmarks/programbench",
        "b": 0.013881890421365943,
        "intercept": 0.0,
        "E": 0.9861181095786341,
        "S": 0.5034947293301483,
        "pa": 0.6458333333333334,
        "pairs": 24
      },
      "swe-vals": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 10,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://www.vals.ai/benchmarks/swebench",
        "b": 0.8685643015777997,
        "intercept": 0.0,
        "E": 0.13143569842220026,
        "S": 0.8838328164777823,
        "pa": 0.5888888888888889,
        "pairs": 45
      },
      "harvey-aa-criterion": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 9,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/harvey-lab-aa",
        "b": 1.4607201770793998,
        "intercept": 0.0,
        "E": 0.46072017707939983,
        "S": 0.6845938159075922,
        "pa": 0.5833333333333334,
        "pairs": 36
      },
      "aa-briefcase-elo": {
        "offset": 0,
        "span": 1640.35,
        "rule": "frozen reference-panel min/max (Elo only)",
        "domain": "co-work",
        "n": 11,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/aa-briefcase",
        "b": 1.2424359642402147,
        "intercept": 0.0,
        "E": 0.24243596424021474,
        "S": 0.8048704551236399,
        "pa": 0.6545454545454545,
        "pairs": 55
      },
      "critpt-aa": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 12,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/critpt",
        "b": 0.42725564722297776,
        "intercept": 0.0,
        "E": 0.5727443527770222,
        "S": 0.6358312450680764,
        "pa": 0.75,
        "pairs": 66
      }
    },
    "Astra": {
      "advanced-if": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 11,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/advanced-if.json",
        "b": 0.93447032388203,
        "intercept": 0.0,
        "E": 0.06552967611797,
        "S": 0.9385003744271925,
        "pa": 0.6666666666666666,
        "pairs": 54
      },
      "deep-swe": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/deep-swe.json",
        "b": 0.36027906973506313,
        "intercept": 0.0,
        "E": 0.6397209302649369,
        "S": 0.609859874044802,
        "pa": 0.5303030303030303,
        "pairs": 33
      },
      "gdpval": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 12,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/gdpval.json",
        "b": 0.917173810746148,
        "intercept": 0.0,
        "E": 0.08282618925385199,
        "S": 0.9235092482285403,
        "pa": 0.8484848484848485,
        "pairs": 66
      },
      "hle": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 10,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/hle.json",
        "b": 0.8684284901856033,
        "intercept": 0.0,
        "E": 0.1315715098143967,
        "S": 0.8837267387228781,
        "pa": 0.8333333333333334,
        "pairs": 45
      },
      "scicode": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/scicode.json",
        "b": 0.4845077945068722,
        "intercept": 0.0,
        "E": 0.5154922054931278,
        "S": 0.6598516286493263,
        "pa": 0.6944444444444444,
        "pairs": 36
      },
      "swe-bench-multilingual": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 8,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/swe-bench-multilingual.json",
        "b": 0.9431576934680134,
        "intercept": 0.0,
        "E": 0.05684230653198663,
        "S": 0.9462149592416358,
        "pa": 0.44642857142857145,
        "pairs": 28
      },
      "aa-lcr": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 11,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/aa-lcr.json",
        "b": 1.6780585774058578,
        "intercept": 0.0,
        "E": 0.6780585774058578,
        "S": 0.5959267533711002,
        "pa": 0.7870370370370371,
        "pairs": 54
      },
      "browsecomp": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 7,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/browsecomp.json",
        "b": 0.9532348231335739,
        "intercept": 0.0,
        "E": 0.04676517686642612,
        "S": 0.9553240995211348,
        "pa": 0.7142857142857143,
        "pairs": 21
      },
      "terminal-bench-2-1": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/terminal-bench-2-1.json",
        "b": 0.7457650588291594,
        "intercept": 0.0,
        "E": 0.25423494117084056,
        "S": 0.7972987892256376,
        "pa": 0.5555555555555556,
        "pairs": 36
      },
      "programbench-vals-strict": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 8,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://www.vals.ai/benchmarks/programbench",
        "b": 0.016705365668301872,
        "intercept": 0.0,
        "E": 0.9832946343316982,
        "S": 0.5042115188986862,
        "pa": 0.6875,
        "pairs": 24
      },
      "swe-vals": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 10,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://www.vals.ai/benchmarks/swebench",
        "b": 0.9558633028795124,
        "intercept": 0.0,
        "E": 0.04413669712048762,
        "S": 0.9577290049835359,
        "pa": 0.5666666666666667,
        "pairs": 45
      },
      "harvey-aa-criterion": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 9,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/harvey-lab-aa",
        "b": 0.9926114417706197,
        "intercept": 0.0,
        "E": 0.007388558229380338,
        "S": 0.9926656321743751,
        "pa": 0.8333333333333334,
        "pairs": 36
      },
      "aa-briefcase-elo": {
        "offset": 0,
        "span": 1640.35,
        "rule": "frozen reference-panel min/max (Elo only)",
        "domain": "co-work",
        "n": 11,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/aa-briefcase",
        "b": 0.8262057574975163,
        "intercept": 0.0,
        "E": 0.17379424250248365,
        "S": 0.8519380686925495,
        "pa": 0.8363636363636363,
        "pairs": 55
      },
      "critpt-aa": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 12,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/critpt",
        "b": 0.4218166439944457,
        "intercept": 0.0,
        "E": 0.5781833560055543,
        "S": 0.6336399355592245,
        "pa": 0.7348484848484849,
        "pairs": 66
      }
    },
    "DS Pro": {
      "advanced-if": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 11,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/advanced-if.json",
        "b": 0.7814394301262536,
        "intercept": 0.0,
        "E": 0.2185605698737464,
        "S": 0.820640372520513,
        "pa": 0.6944444444444444,
        "pairs": 54
      },
      "deep-swe": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/deep-swe.json",
        "b": 0.34589598782916836,
        "intercept": 0.0,
        "E": 0.6541040121708317,
        "S": 0.6045569037025723,
        "pa": 0.5606060606060606,
        "pairs": 33
      },
      "gdpval": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 12,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/gdpval.json",
        "b": 0.7764683080036255,
        "intercept": 0.0,
        "E": 0.22353169199637446,
        "S": 0.8173061691343286,
        "pa": 0.5909090909090909,
        "pairs": 66
      },
      "hle": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 10,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/hle.json",
        "b": 1.301683209828393,
        "intercept": 0.0,
        "E": 0.30168320982839303,
        "S": 0.7682360749908073,
        "pa": 0.7444444444444445,
        "pairs": 45
      },
      "scicode": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/scicode.json",
        "b": 0.44077423373877883,
        "intercept": 0.0,
        "E": 0.5592257662612212,
        "S": 0.6413439423835607,
        "pa": 0.625,
        "pairs": 36
      },
      "swe-bench-multilingual": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 8,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/swe-bench-multilingual.json",
        "b": 0.9140371750169443,
        "intercept": 0.0,
        "E": 0.08596282498305574,
        "S": 0.9208418345403333,
        "pa": 0.5178571428571429,
        "pairs": 28
      },
      "aa-lcr": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 11,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/aa-lcr.json",
        "b": 3.064285714285714,
        "intercept": 0.0,
        "E": 2.064285714285714,
        "S": 0.3263403263403264,
        "pa": 0.6018518518518519,
        "pairs": 54
      },
      "browsecomp": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 7,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/browsecomp.json",
        "b": 0.8398167322834647,
        "intercept": 0.0,
        "E": 0.16018326771653535,
        "S": 0.861932789263711,
        "pa": 0.7619047619047619,
        "pairs": 21
      },
      "terminal-bench-2-1": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/terminal-bench-2-1.json",
        "b": 0.7461635444101864,
        "intercept": 0.0,
        "E": 0.2538364555898136,
        "S": 0.7975521811810719,
        "pa": 0.7083333333333334,
        "pairs": 36
      },
      "programbench-vals-strict": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 8,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://www.vals.ai/benchmarks/programbench",
        "b": 0.014226860754177548,
        "intercept": 0.0,
        "E": 0.9857731392458224,
        "S": 0.5035821968967665,
        "pa": 0.6875,
        "pairs": 24
      },
      "swe-vals": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 10,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://www.vals.ai/benchmarks/swebench",
        "b": 0.8558405192821911,
        "intercept": 0.0,
        "E": 0.14415948071780893,
        "S": 0.8740040325258086,
        "pa": 0.5,
        "pairs": 45
      },
      "harvey-aa-criterion": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 9,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/harvey-lab-aa",
        "b": 0.7762953914078556,
        "intercept": 0.0,
        "E": 0.22370460859214436,
        "S": 0.8171906790074824,
        "pa": 0.5972222222222222,
        "pairs": 36
      },
      "aa-briefcase-elo": {
        "offset": 0,
        "span": 1640.35,
        "rule": "frozen reference-panel min/max (Elo only)",
        "domain": "co-work",
        "n": 11,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/aa-briefcase",
        "b": 0.6734010302654682,
        "intercept": 0.0,
        "E": 0.32659896973453184,
        "S": 0.7538073093785922,
        "pa": 0.6181818181818182,
        "pairs": 55
      },
      "critpt-aa": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 12,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/critpt",
        "b": 0.6184433592571591,
        "intercept": 0.0,
        "E": 0.3815566407428409,
        "S": 0.7238212104444129,
        "pa": 0.6818181818181818,
        "pairs": 66
      }
    },
    "K3": {
      "advanced-if": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 11,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/advanced-if.json",
        "b": 0.7791766792887334,
        "intercept": 0.0,
        "E": 0.22082332071126665,
        "S": 0.8191193459651375,
        "pa": 0.6481481481481481,
        "pairs": 54
      },
      "deep-swe": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/deep-swe.json",
        "b": 0.3667590968037226,
        "intercept": 0.0,
        "E": 0.6332409031962773,
        "S": 0.6122795467851587,
        "pa": 0.6363636363636364,
        "pairs": 33
      },
      "gdpval": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 12,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/gdpval.json",
        "b": 0.7847573922666813,
        "intercept": 0.0,
        "E": 0.2152426077333187,
        "S": 0.8228809569680978,
        "pa": 0.8333333333333334,
        "pairs": 66
      },
      "hle": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 10,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/hle.json",
        "b": 1.1202735042735044,
        "intercept": 0.0,
        "E": 0.12027350427350436,
        "S": 0.8926391601562499,
        "pa": 0.8111111111111111,
        "pairs": 45
      },
      "scicode": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/scicode.json",
        "b": 0.4499011059123777,
        "intercept": 0.0,
        "E": 0.5500988940876224,
        "S": 0.6451201299569943,
        "pa": 0.7222222222222222,
        "pairs": 36
      },
      "swe-bench-multilingual": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 8,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/swe-bench-multilingual.json",
        "b": 0.9371125114765044,
        "intercept": 0.0,
        "E": 0.06288748852349557,
        "S": 0.9408333532923081,
        "pa": 0.5714285714285714,
        "pairs": 28
      },
      "aa-lcr": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 11,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/aa-lcr.json",
        "b": 2.373571946795647,
        "intercept": 0.0,
        "E": 1.3735719467956469,
        "S": 0.4213059567669786,
        "pa": 0.7222222222222222,
        "pairs": 54
      },
      "browsecomp": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 7,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/browsecomp.json",
        "b": 0.7798786592746454,
        "intercept": 0.0,
        "E": 0.2201213407253546,
        "S": 0.8195906149838393,
        "pa": 0.9523809523809523,
        "pairs": 21
      },
      "terminal-bench-2-1": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/terminal-bench-2-1.json",
        "b": 0.7553412338794006,
        "intercept": 0.0,
        "E": 0.24465876612059945,
        "S": 0.8034330591000766,
        "pa": 0.6388888888888888,
        "pairs": 36
      },
      "programbench-vals-strict": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 8,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://www.vals.ai/benchmarks/programbench",
        "b": 0.015183832194202215,
        "intercept": 0.0,
        "E": 0.9848161678057978,
        "S": 0.5038249971056483,
        "pa": 0.8541666666666666,
        "pairs": 24
      },
      "swe-vals": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 10,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://www.vals.ai/benchmarks/swebench",
        "b": 0.8824623406720741,
        "intercept": 0.0,
        "E": 0.11753765932792593,
        "S": 0.8948244308844037,
        "pa": 0.6333333333333333,
        "pairs": 45
      },
      "harvey-aa-criterion": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 9,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/harvey-lab-aa",
        "b": 0.8193111339028671,
        "intercept": 0.0,
        "E": 0.18068886609713286,
        "S": 0.8469631828625477,
        "pa": 0.7777777777777778,
        "pairs": 36
      },
      "aa-briefcase-elo": {
        "offset": 0,
        "span": 1640.35,
        "rule": "frozen reference-panel min/max (Elo only)",
        "domain": "co-work",
        "n": 11,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/aa-briefcase",
        "b": 0.7189964643661326,
        "intercept": 0.0,
        "E": 0.2810035356338674,
        "S": 0.7806379702966074,
        "pa": 0.8818181818181818,
        "pairs": 55
      },
      "critpt-aa": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 12,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/critpt",
        "b": 0.5412432108843535,
        "intercept": 0.0,
        "E": 0.45875678911564655,
        "S": 0.68551523287596,
        "pa": 0.7575757575757576,
        "pairs": 66
      }
    },
    "Fable": {
      "advanced-if": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 11,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/advanced-if.json",
        "b": 1.005514019248684,
        "intercept": 0.0,
        "E": 0.005514019248683999,
        "S": 0.994516218428457,
        "pa": 0.6851851851851852,
        "pairs": 54
      },
      "deep-swe": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/deep-swe.json",
        "b": 0.4257879223876917,
        "intercept": 0.0,
        "E": 0.5742120776123083,
        "S": 0.6352384244928126,
        "pa": 0.5909090909090909,
        "pairs": 33
      },
      "gdpval": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 12,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/gdpval.json",
        "b": 0.9977119832230114,
        "intercept": 0.0,
        "E": 0.002288016776988644,
        "S": 0.9977172062933105,
        "pa": 0.7121212121212122,
        "pairs": 66
      },
      "hle": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 10,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/hle.json",
        "b": 1.2356716765202238,
        "intercept": 0.0,
        "E": 0.2356716765202238,
        "S": 0.8092764599218629,
        "pa": 0.8111111111111111,
        "pairs": 45
      },
      "scicode": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/scicode.json",
        "b": 0.5184872149750165,
        "intercept": 0.0,
        "E": 0.4815127850249835,
        "S": 0.6749857376243543,
        "pa": 0.7222222222222222,
        "pairs": 36
      },
      "swe-bench-multilingual": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 8,
        "source_visibility": "whitebox",
        "split": "development",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/swe-bench-multilingual.json",
        "b": 1.0401013301549062,
        "intercept": 0.0,
        "E": 0.040101330154906245,
        "S": 0.9614447852413247,
        "pa": 0.5178571428571429,
        "pairs": 28
      },
      "aa-lcr": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 11,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/aa-lcr.json",
        "b": 2.4517384590537827,
        "intercept": 0.0,
        "E": 1.4517384590537827,
        "S": 0.40787384816973393,
        "pa": 0.6666666666666666,
        "pairs": 54
      },
      "browsecomp": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 7,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/browsecomp.json",
        "b": 1.0601304927107391,
        "intercept": 0.0,
        "E": 0.060130492710739114,
        "S": 0.9432801026626578,
        "pa": 0.8095238095238095,
        "pairs": 21
      },
      "terminal-bench-2-1": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 9,
        "source_visibility": "blackbox",
        "split": "sealed",
        "source": "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/inputs/references/terminal-bench-2-1.json",
        "b": 0.8346462874631033,
        "intercept": 0.0,
        "E": 0.16535371253689668,
        "S": 0.858108563298835,
        "pa": 0.6666666666666666,
        "pairs": 36
      },
      "programbench-vals-strict": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 8,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://www.vals.ai/benchmarks/programbench",
        "b": 0.016856497031402025,
        "intercept": 0.0,
        "E": 0.983143502968598,
        "S": 0.5042499438407179,
        "pa": 0.5625,
        "pairs": 24
      },
      "swe-vals": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "coding",
        "n": 10,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://www.vals.ai/benchmarks/swebench",
        "b": 1.0214452861091334,
        "intercept": 0.0,
        "E": 0.021445286109133432,
        "S": 0.9790049585613907,
        "pa": 0.6888888888888889,
        "pairs": 45
      },
      "harvey-aa-criterion": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "co-work",
        "n": 9,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/harvey-lab-aa",
        "b": 1.0136591811412468,
        "intercept": 0.0,
        "E": 0.013659181141246757,
        "S": 0.9865248779911723,
        "pa": 0.6388888888888888,
        "pairs": 36
      },
      "aa-briefcase-elo": {
        "offset": 0,
        "span": 1640.35,
        "rule": "frozen reference-panel min/max (Elo only)",
        "domain": "co-work",
        "n": 11,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/aa-briefcase",
        "b": 0.8734695599960329,
        "intercept": 0.0,
        "E": 0.12653044000396707,
        "S": 0.8876812951423474,
        "pa": 0.7454545454545455,
        "pairs": 55
      },
      "critpt-aa": {
        "offset": 0,
        "span": 100,
        "rule": "percentage divided by 100",
        "domain": "reasoning",
        "n": 12,
        "source_visibility": "posthoc_new_reference",
        "split": "sealed",
        "source": "https://artificialanalysis.ai/evaluations/critpt",
        "b": 0.5472132916043253,
        "intercept": 0.0,
        "E": 0.4527867083956747,
        "S": 0.6883322887117469,
        "pa": 0.6742424242424242,
        "pairs": 66
      }
    }
  }
}

==> assets/pipeline-palette.json <==
{
  "#15304F": "#28323A",
  "#23384C": "#303B43",
  "#60748A": "#687782",
  "#C8D9E8": "#D1DADF",
  "#168D98": "#486B80",
  "#C48225": "#C46B4E",
  "#7862AF": "#718583",
  "#3B79B3": "#C46B4E",
  "#F3F8FC": "#FFFFFF",
  "#F1F8FE": "#FBFCFC",
  "#BFD5E7": "#C9D3D9",
  "#E8F6F5": "#F3F6F8",
  "#FFF5E7": "#FCF5F1",
  "#F2EDFA": "#F4F7F6",
  "#D4ECEF": "#CCD9E0",
  "#EADFF5": "#D5DFDC",
  "#F9E9CF": "#EAD2C5",
  "#E3EDF7": "#F1F4F5",
  "#9AB6CF": "#AEBFC8",
  "#EDF4FB": "#F4F7F8",
  "#E4EEF7": "#F1F4F5",
  "#73B3E7": "#D9E0E4",
  "#478AC1": "#7B929F",
  "#8FC2EA": "#EDF1F3",
  "#5C9ED4": "#C8D5DC",
  "#B0D3F0": "#E8EEF1",
  "#91A8BC": "#A8B7BF",
  "#E9F2FB": "#FAFBFC",
  "#88B2D5": "#ACBFC9",
  "#F0F7FB": "#FFFFFF",
  "#EDF4FA": "#F4F7F8",
  "#2F5D7A": "#486B80",
  "#C7BCE3": "#C9D5D0",
  "#E2EFEB": "#F2F7F5",
  "#A4C6B7": "#B9CDC6",
  "#265F52": "#3A6B5F"
}


==> assets/q-opening-figure.json <==
{
  "order": [
    "Fable",
    "Opus5",
    "Astra",
    "K3",
    "GLM5.3",
    "DS Pro",
    "Grok",
    "Sol",
    "Fable5"
  ],
  "sort": "descending target-equal overall Q across the existing fourteen targets; not equal-weight mean of three domains",
  "display_axis": {
    "minimum": 0.6,
    "maximum": 1.005,
    "note": "Q axis starts at 0.6; scores unchanged"
  },
  "annotation_layout": "Aligned Overall Q strip; no per-bar Avg labels",
  "domain_order": [
    "coding",
    "co-work",
    "reasoning"
  ],
  "domain_colors": {
    "coding": "#754630",
    "co-work": "#A66B4F",
    "reasoning": "#D2AA93"
  },
  "style_reference": "https://arxiv.org/pdf/2603.08640v2#page=1",
  "scores": {
    "Fable": {
      "coding": 0.8110735121759259,
      "co-work": 0.9583620981144116,
      "reasoning": 0.8979791116580907,
      "avg": 0.8822992070429918
    },
    "Opus5": {
      "coding": 0.7937342280231482,
      "co-work": 0.9492861715603012,
      "reasoning": 0.9189882810498656,
      "avg": 0.8761286477921423
    },
    "Astra": {
      "coding": 0.7508472557385579,
      "co-work": 0.9628563047405789,
      "reasoning": 0.88890623322921,
      "avg": 0.8561488398444195
    },
    "K3": {
      "coding": 0.7482041310470965,
      "co-work": 0.9178520021930339,
      "reasoning": 0.8857779894553748,
      "avg": 0.8382727689724194
    },
    "GLM5.3": {
      "coding": 0.7453416099643195,
      "co-work": 0.921681523776166,
      "reasoning": 0.8792431672573457,
      "avg": 0.8370133414599131
    },
    "DS Pro": {
      "coding": 0.7314212023673952,
      "co-work": 0.9119195960471008,
      "reasoning": 0.8696533617098215,
      "avg": 0.82550609139781
    },
    "Grok": {
      "coding": 0.7281697347151155,
      "co-work": 0.9180107673512528,
      "reasoning": 0.7737040186923018,
      "avg": 0.8057274500802758
    },
    "Sol": {
      "coding": 0.7284034018839626,
      "co-work": 0.812551363716363,
      "reasoning": 0.8349438103852632,
      "avg": 0.7812863329315272
    },
    "Fable5": {
      "coding": 0.6873325962962963,
      "co-work": 0.8712269928133332,
      "reasoning": 0.6472160122716755,
      "avg": 0.7444127556185336
    }
  },
  "source_sha256": "1e8ce529bf84a36446ad6ce832ff7cad619badc57c0b3dfc7ac6cb44c870f56c",
  "script_sha256": "d7a7de81fc45868b0a46a7290855ec11c6ec06879d2bb5c34e7c559de32646f4",
  "new_inference_calls": 0
}


==> assets/q-pa-joint.json <==
{
  "points": {
    "Fable": {
      "Q": 0.8822992070429918,
      "PA_percent": 67.80169896241325
    },
    "Opus5": {
      "Q": 0.8761286477921423,
      "PA_percent": 64.8781179138322
    },
    "Astra": {
      "Q": 0.8561488398444195,
      "PA_percent": 69.53750944822373
    },
    "K3": {
      "Q": 0.8382727689724194,
      "PA_percent": 74.57693430907717
    },
    "GLM5.3": {
      "Q": 0.8370133414599131,
      "PA_percent": 64.71698275269704
    },
    "DS Pro": {
      "Q": 0.82550609139781,
      "PA_percent": 63.50052394695251
    },
    "Grok": {
      "Q": 0.8057274500802758,
      "PA_percent": 74.86952861952862
    },
    "Sol": {
      "Q": 0.7812863329315272,
      "PA_percent": 63.32100769600769
    },
    "Fable5": {
      "Q": 0.7444127556185336,
      "PA_percent": 42.07444341372913
    }
  },
  "source_sha256": "1e8ce529bf84a36446ad6ce832ff7cad619badc57c0b3dfc7ac6cb44c870f56c",
  "aggregation": "unchanged target-equal Overall across fourteen targets",
  "new_metric": false,
  "new_inference_calls": 0
}


==> assets/question-subsampling-20260922.json <==
{
  "names": [
    "Astra",
    "GLM5.3",
    "K3"
  ],
  "domains": [
    "coding",
    "co-work",
    "reasoning"
  ],
  "stages": [
    "10",
    "30",
    "60",
    "90",
    "full"
  ],
  "seed": 20260922,
  "repeats": 1000,
  "candidate_ids": [
    "development-01",
    "development-06",
    "development-08",
    "holdout-01",
    "holdout-02",
    "holdout-07",
    "holdout-11",
    "sealed-new-01",
    "sealed-new-03",
    "sealed-new-04",
    "sealed-new-05",
    "sealed-new-06"
  ],
  "excluded_candidates": [
    "development-12"
  ],
  "target_panel": {
    "advanced-if": {
      "domain": "co-work",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "n": 11,
      "split": "development"
    },
    "deep-swe": {
      "domain": "coding",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05"
      ],
      "n": 8,
      "split": "development"
    },
    "gdpval": {
      "domain": "co-work",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "n": 11,
      "split": "development"
    },
    "hle": {
      "domain": "reasoning",
      "models": [
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "n": 9,
      "split": "development"
    },
    "scicode": {
      "domain": "coding",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-05"
      ],
      "n": 9,
      "split": "development"
    },
    "swe-bench-multilingual": {
      "domain": "coding",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-04"
      ],
      "n": 7,
      "split": "development"
    },
    "aa-lcr": {
      "domain": "reasoning",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "n": 11,
      "split": "sealed"
    },
    "browsecomp": {
      "domain": "co-work",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01"
      ],
      "n": 7,
      "split": "sealed"
    },
    "terminal-bench-2-1": {
      "domain": "coding",
      "models": [
        "development-01",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-06"
      ],
      "n": 9,
      "split": "sealed"
    },
    "programbench-vals-strict": {
      "domain": "coding",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "sealed-new-06"
      ],
      "n": 7,
      "split": "sealed"
    },
    "swe-vals": {
      "domain": "coding",
      "models": [
        "development-01",
        "development-06",
        "development-08",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-01",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "n": 9,
      "split": "sealed"
    },
    "harvey-aa-criterion": {
      "domain": "co-work",
      "models": [
        "development-01",
        "development-06",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "n": 9,
      "split": "sealed"
    },
    "aa-briefcase-elo": {
      "domain": "co-work",
      "models": [
        "development-01",
        "development-06",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "n": 10,
      "split": "sealed"
    },
    "critpt-aa": {
      "domain": "reasoning",
      "models": [
        "development-01",
        "development-06",
        "holdout-01",
        "holdout-02",
        "holdout-07",
        "holdout-11",
        "sealed-new-01",
        "sealed-new-03",
        "sealed-new-04",
        "sealed-new-05",
        "sealed-new-06"
      ],
      "n": 11,
      "split": "sealed"
    }
  },
  "researchers": {
    "Astra": {
      "question_count": 112,
      "domain_counts": {
        "coding": 40,
        "co-work": 32,
        "reasoning": 40
      },
      "diagnostics": {
        "overall": [
          {
            "stage": "10",
            "measured_pair_tie_fraction": 0.2740253507144485,
            "Q_variance_penalty": 0.04136343630305983,
            "Q_mean_shift_penalty": -0.0017786590328885824
          },
          {
            "stage": "30",
            "measured_pair_tie_fraction": 0.06404389961194472,
            "Q_variance_penalty": 0.011579880558541353,
            "Q_mean_shift_penalty": -0.00012351444254060016
          },
          {
            "stage": "60",
            "measured_pair_tie_fraction": 0.016613447037507188,
            "Q_variance_penalty": 0.003596378997217327,
            "Q_mean_shift_penalty": -0.00015178445115462033
          },
          {
            "stage": "90",
            "measured_pair_tie_fraction": 0.0059332333358649144,
            "Q_variance_penalty": 0.0009861171617572184,
            "Q_mean_shift_penalty": -0.00016597522732607044
          },
          {
            "stage": "full",
            "measured_pair_tie_fraction": 0.004605579605579605,
            "Q_variance_penalty": 2.5080609298819035e-32,
            "Q_mean_shift_penalty": -1.2593013035193212e-17
          }
        ],
        "coding": [
          {
            "stage": "10",
            "measured_pair_tie_fraction": 0.23241354079643553,
            "Q_variance_penalty": 0.026979959615959042,
            "Q_mean_shift_penalty": -0.0002646960292004259
          },
          {
            "stage": "30",
            "measured_pair_tie_fraction": 0.04632071846282373,
            "Q_variance_penalty": 0.008094708813122792,
            "Q_mean_shift_penalty": 0.0007175653305707346
          },
          {
            "stage": "60",
            "measured_pair_tie_fraction": 0.005390852130325814,
            "Q_variance_penalty": 0.002568696781244955,
            "Q_mean_shift_penalty": -5.4874561959439076e-05
          },
          {
            "stage": "90",
            "measured_pair_tie_fraction": 0.0004920426065162907,
            "Q_variance_penalty": 0.0007439774966393718,
            "Q_mean_shift_penalty": -0.00017394905153372213
          },
          {
            "stage": "full",
            "measured_pair_tie_fraction": 0.0,
            "Q_variance_penalty": 3.839224157922407e-32,
            "Q_mean_shift_penalty": -1.5328177112862153e-17
          }
        ],
        "co-work": [
          {
            "stage": "10",
            "measured_pair_tie_fraction": 0.24559012025012023,
            "Q_variance_penalty": 0.054765606809753384,
            "Q_mean_shift_penalty": -0.004103034991196267
          },
          {
            "stage": "30",
            "measured_pair_tie_fraction": 0.04680987493987494,
            "Q_variance_penalty": 0.016612798592809896,
            "Q_mean_shift_penalty": -0.0014466183620102557
          },
          {
            "stage": "60",
            "measured_pair_tie_fraction": 0.008473241943241944,
            "Q_variance_penalty": 0.004895420372976554,
            "Q_mean_shift_penalty": -0.0006080278696033088
          },
          {
            "stage": "90",
            "measured_pair_tie_fraction": 0.001900649350649351,
            "Q_variance_penalty": 0.0012963531117193795,
            "Q_mean_shift_penalty": -0.00024590548471620883
          },
          {
            "stage": "full",
            "measured_pair_tie_fraction": 0.0,
            "Q_variance_penalty": 1.9548639152920042e-32,
            "Q_mean_shift_penalty": -1.1468830359322011e-17
          }
        ],
        "reasoning": [
          {
            "stage": "10",
            "measured_pair_tie_fraction": 0.4046410213243547,
            "Q_variance_penalty": 0.04779343883277217,
            "Q_mean_shift_penalty": -0.0009326251097520888
          },
          {
            "stage": "30",
            "measured_pair_tie_fraction": 0.12821363636363636,
            "Q_variance_penalty": 0.010162027325597572,
            "Q_mean_shift_penalty": 0.0003994992103528233
          },
          {
            "stage": "60",
            "measured_pair_tie_fraction": 0.05262564534231201,
            "Q_variance_penalty": 0.0034866744695633578,
            "Q_mean_shift_penalty": 0.00041480146786949777
          },
          {
            "stage": "90",
            "measured_pair_tie_fraction": 0.023536588103254773,
            "Q_variance_penalty": 0.0009533365753893098,
            "Q_mean_shift_penalty": -1.681048326053631e-05
          },
          {
            "stage": "full",
            "measured_pair_tie_fraction": 0.021492704826038156,
            "Q_variance_penalty": 7.677294981173933e-33,
            "Q_mean_shift_penalty": -8.996322672973997e-18
          }
        ]
      },
      "quotas": {
        "10": {
          "coding": 4,
          "co-work": 3,
          "reasoning": 3
        },
        "30": {
          "coding": 11,
          "co-work": 8,
          "reasoning": 11
        },
        "60": {
          "coding": 22,
          "co-work": 17,
          "reasoning": 21
        },
        "90": {
          "coding": 32,
          "co-work": 26,
          "reasoning": 32
        },
        "full": {
          "coding": 40,
          "co-work": 32,
          "reasoning": 40
        }
      },
      "summaries": {
        "overall": {
          "Q": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.8165099343928353,
              "median": 0.8153246370957407,
              "low": 0.7724936876417541,
              "high": 0.8707230864871626,
              "sd": 0.023650976345232416,
              "delta_mean": -0.03958477727017116,
              "absolute_full_error": 0.04120831275316583,
              "within_one_point": 0.063,
              "delta_low": -0.08360102402125229,
              "delta_high": 0.01462837482415628
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.8446383455470057,
              "median": 0.8436690455302347,
              "low": 0.8180837821896743,
              "high": 0.8716154649727662,
              "sd": 0.013959922115183602,
              "delta_mean": -0.011456366116000666,
              "absolute_full_error": 0.014946803098655034,
              "within_one_point": 0.342,
              "delta_low": -0.038010929473332025,
              "delta_high": 0.0155207533097599
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.8526501171169436,
              "median": 0.852747285202017,
              "low": 0.8372024761924541,
              "high": 0.8667471031825759,
              "sd": 0.008014426775434631,
              "delta_mean": -0.003444594546062625,
              "absolute_full_error": 0.007112154912653355,
              "within_one_point": 0.741,
              "delta_low": -0.01889223547055214,
              "delta_high": 0.010652391519569579
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.8552745697285753,
              "median": 0.8560396365173059,
              "low": 0.8454041883598236,
              "high": 0.8626959709135477,
              "sd": 0.0043792101293390765,
              "delta_mean": -0.0008201419344310661,
              "absolute_full_error": 0.003422625285340208,
              "within_one_point": 0.962,
              "delta_low": -0.010690523303182787,
              "delta_high": 0.006601259250541354
            },
            {
              "stage": "full",
              "n": 112,
              "mean": 0.8560947116630062,
              "median": 0.8560947116630063,
              "low": 0.8560947116630063,
              "high": 0.8560947116630063,
              "sd": 1.110778552818352e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ],
          "PA": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.6325263021370165,
              "median": 0.633414990398073,
              "low": 0.5601800390677271,
              "high": 0.7013567014126224,
              "sd": 0.03735565265928614,
              "delta_mean": -0.05830929153692311,
              "absolute_full_error": 0.05970328781911489,
              "within_one_point": 0.063,
              "delta_low": -0.13065555460621248,
              "delta_high": 0.010521107738682813
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.6711305860068641,
              "median": 0.6725727694054762,
              "low": 0.611309233355756,
              "high": 0.730017371621695,
              "sd": 0.029656516069773674,
              "delta_mean": -0.019705007667075336,
              "absolute_full_error": 0.028184450538322726,
              "within_one_point": 0.223,
              "delta_low": -0.07952636031818353,
              "delta_high": 0.039181777947755424
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.6836321203260677,
              "median": 0.684183677990069,
              "low": 0.6406393316896136,
              "high": 0.7230177066041727,
              "sd": 0.021690914292121614,
              "delta_mean": -0.007203473347871831,
              "absolute_full_error": 0.01799145211513634,
              "within_one_point": 0.351,
              "delta_low": -0.05019626198432593,
              "delta_high": 0.03218211293023323
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.6880647218876919,
              "median": 0.6885279938663399,
              "low": 0.6593309665306847,
              "high": 0.7138305235039257,
              "sd": 0.013443854884925843,
              "delta_mean": -0.002770871786247692,
              "absolute_full_error": 0.010641734910870256,
              "within_one_point": 0.576,
              "delta_low": -0.031504627143254874,
              "delta_high": 0.022994929829986174
            },
            {
              "stage": "full",
              "n": 112,
              "mean": 0.6908355936739394,
              "median": 0.6908355936739395,
              "low": 0.6908355936739395,
              "high": 0.6908355936739395,
              "sd": 1.110778552818352e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ]
        },
        "coding": {
          "Q": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.7238404755006211,
              "median": 0.71925029682649,
              "low": 0.6522479861111111,
              "high": 0.8331399386847538,
              "sd": 0.04379744625203305,
              "delta_mean": -0.026715263586758624,
              "absolute_full_error": 0.04330125306718905,
              "within_one_point": 0.114,
              "delta_low": -0.09830775297626865,
              "delta_high": 0.08258419959737408
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.7417434649436861,
              "median": 0.738625877698122,
              "low": 0.6924417813027246,
              "high": 0.794990218625874,
              "sd": 0.027289243184613714,
              "delta_mean": -0.008812274143693523,
              "absolute_full_error": 0.024183733140828473,
              "within_one_point": 0.207,
              "delta_low": -0.058113957784655064,
              "delta_high": 0.04443447953849429
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.7480419168680942,
              "median": 0.749229380246446,
              "low": 0.7162014241485821,
              "high": 0.773412874481274,
              "sd": 0.01623346144826865,
              "delta_mean": -0.002513822219285534,
              "absolute_full_error": 0.013719303581147077,
              "within_one_point": 0.392,
              "delta_low": -0.03435431493879764,
              "delta_high": 0.02285713539389435
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.7499857106422739,
              "median": 0.7521752019275875,
              "low": 0.728735517352748,
              "high": 0.7629911476313052,
              "sd": 0.009097040175134774,
              "delta_mean": -0.0005700284451056589,
              "absolute_full_error": 0.00715706991778257,
              "within_one_point": 0.743,
              "delta_low": -0.02182022173463176,
              "delta_high": 0.012435408543925485
            },
            {
              "stage": "full",
              "n": 112,
              "mean": 0.7505557390873799,
              "median": 0.7505557390873797,
              "low": 0.7505557390873797,
              "high": 0.7505557390873797,
              "sd": 2.221557105636704e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ],
          "PA": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.572860119047619,
              "median": 0.57333402951824,
              "low": 0.46482456140350875,
              "high": 0.6935421888053467,
              "sd": 0.05837152218933707,
              "delta_mean": 0.0014928118908381911,
              "absolute_full_error": 0.04748915831244779,
              "within_one_point": 0.141,
              "delta_low": -0.1065427457532721,
              "delta_high": 0.12217488164856583
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.5910936897800056,
              "median": 0.591826441102757,
              "low": 0.5025199631022,
              "high": 0.6837281571985517,
              "sd": 0.04577807864988033,
              "delta_mean": 0.019726382623224716,
              "absolute_full_error": 0.03981112642717906,
              "within_one_point": 0.162,
              "delta_low": -0.06884734405458082,
              "delta_high": 0.11236085004177093
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.591214902534113,
              "median": 0.5919228627123364,
              "low": 0.5302603905597326,
              "high": 0.6543191311612364,
              "sd": 0.03036478885979443,
              "delta_mean": 0.019847595377332213,
              "absolute_full_error": 0.0285505277081593,
              "within_one_point": 0.248,
              "delta_low": -0.04110691659704824,
              "delta_high": 0.08295182400445555
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.5834552485380118,
              "median": 0.5872932330827068,
              "low": 0.5487064884433305,
              "high": 0.6291868560289614,
              "sd": 0.018239722579386893,
              "delta_mean": 0.012087941381230847,
              "absolute_full_error": 0.01590431982734614,
              "within_one_point": 0.408,
              "delta_low": -0.02266081871345038,
              "delta_high": 0.05781954887218055
            },
            {
              "stage": "full",
              "n": 112,
              "mean": 0.5713673071567807,
              "median": 0.5713673071567809,
              "low": 0.5713673071567809,
              "high": 0.5713673071567809,
              "sd": 1.110778552818352e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ]
        },
        "co-work": {
          "Q": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.9107946796206186,
              "median": 0.9152639807044128,
              "low": 0.8232954495789386,
              "high": 0.9580998278472264,
              "sd": 0.0337045176092642,
              "delta_mean": -0.05066257181855719,
              "absolute_full_error": 0.05071199176963301,
              "within_one_point": 0.063,
              "delta_low": -0.13816180186023705,
              "delta_high": -0.003357423591949349
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.9462910712083761,
              "median": 0.9502059295675505,
              "low": 0.9053918561494336,
              "high": 0.966032738001711,
              "sd": 0.016152256439991176,
              "delta_mean": -0.015166180230799731,
              "absolute_full_error": 0.01592459103373342,
              "within_one_point": 0.465,
              "delta_low": -0.056065395289742075,
              "delta_high": 0.004575486562535286
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.9571698589358023,
              "median": 0.9591644592070696,
              "low": 0.9372564347500001,
              "high": 0.968090395904671,
              "sd": 0.008080853872521629,
              "delta_mean": -0.0042873925033733145,
              "absolute_full_error": 0.006500592554981931,
              "within_one_point": 0.791,
              "delta_low": -0.024200816689175595,
              "delta_high": 0.006633144465495374
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.9604068038121725,
              "median": 0.960852052431963,
              "low": 0.9507277552546224,
              "high": 0.9668463651343832,
              "sd": 0.004043839794106422,
              "delta_mean": -0.0010504476270032507,
              "absolute_full_error": 0.0031960413249129305,
              "within_one_point": 0.969,
              "delta_low": -0.010729496184553303,
              "delta_high": 0.005389113695207476
            },
            {
              "stage": "full",
              "n": 112,
              "mean": 0.9614572514391759,
              "median": 0.9614572514391757,
              "low": 0.9614572514391757,
              "high": 0.9614572514391757,
              "sd": 2.221557105636704e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ],
          "PA": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.6722668734968736,
              "median": 0.6773953823953824,
              "low": 0.5545454545454546,
              "high": 0.7633349567099567,
              "sd": 0.054938760976074946,
              "delta_mean": -0.09867107744107742,
              "absolute_full_error": 0.09893600288600286,
              "within_one_point": 0.023,
              "delta_low": -0.21639249639249636,
              "delta_high": -0.007602994227994241
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.7076357888407888,
              "median": 0.7102729677729678,
              "low": 0.6067468133718134,
              "high": 0.7926137566137567,
              "sd": 0.05214359849092174,
              "delta_mean": -0.06330216209716208,
              "absolute_full_error": 0.06644665945165942,
              "within_one_point": 0.12,
              "delta_low": -0.1641911375661376,
              "delta_high": 0.021675805675805696
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.728435101010101,
              "median": 0.7363924963924964,
              "low": 0.6383175805675806,
              "high": 0.7958690476190475,
              "sd": 0.04467206462928772,
              "delta_mean": -0.042502849927849924,
              "absolute_full_error": 0.04740674122174121,
              "within_one_point": 0.201,
              "delta_low": -0.1326203703703704,
              "delta_high": 0.024931096681096644
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.7472802765752765,
              "median": 0.7535305435305435,
              "low": 0.6825300625300625,
              "high": 0.7810116642616644,
              "sd": 0.028414910194560977,
              "delta_mean": -0.02365767436267436,
              "absolute_full_error": 0.02747372534872535,
              "within_one_point": 0.337,
              "delta_low": -0.08840788840788838,
              "delta_high": 0.010073713323713472
            },
            {
              "stage": "full",
              "n": 112,
              "mean": 0.7709379509379506,
              "median": 0.7709379509379509,
              "low": 0.7709379509379509,
              "high": 0.7709379509379509,
              "sd": 3.332335658455056e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ]
        },
        "reasoning": {
          "Q": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.8447076101309577,
              "median": 0.8462517917353617,
              "low": 0.7652603962995217,
              "high": 0.907354808295521,
              "sd": 0.039267732102520776,
              "delta_mean": -0.046860813723020006,
              "absolute_full_error": 0.04868581323858383,
              "within_one_point": 0.172,
              "delta_low": -0.12630802755445603,
              "delta_high": 0.01578638444154323
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.8810068973180273,
              "median": 0.8842959403610398,
              "low": 0.8315053511042168,
              "high": 0.9111729060316891,
              "sd": 0.020220174456080556,
              "delta_mean": -0.010561526535950319,
              "absolute_full_error": 0.016852090974113977,
              "within_one_point": 0.404,
              "delta_low": -0.06006307274976096,
              "delta_high": 0.019604482177711366
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.8876669479165449,
              "median": 0.8893121916529043,
              "low": 0.860922202679922,
              "high": 0.9055855063242915,
              "sd": 0.011785319826549926,
              "delta_mean": -0.0039014759374327904,
              "absolute_full_error": 0.009434057065308078,
              "within_one_point": 0.628,
              "delta_low": -0.030646221174055653,
              "delta_high": 0.014017082470313792
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.890631897761849,
              "median": 0.8912875677268047,
              "low": 0.8769495696148389,
              "high": 0.9006356686740965,
              "sd": 0.006023690841252456,
              "delta_mean": -0.0009365260921287152,
              "absolute_full_error": 0.004751843705120935,
              "within_one_point": 0.908,
              "delta_low": -0.014618854239138815,
              "delta_high": 0.009067244820118787
            },
            {
              "stage": "full",
              "n": 112,
              "mean": 0.8915684238539775,
              "median": 0.8915684238539777,
              "low": 0.8915684238539777,
              "high": 0.8915684238539777,
              "sd": 2.221557105636704e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ],
          "PA": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.6856243827160493,
              "median": 0.6945847362514028,
              "low": 0.49085297418630747,
              "high": 0.8175925925925925,
              "sd": 0.0870483972845912,
              "delta_mean": -0.11064385521885527,
              "absolute_full_error": 0.11353027497194168,
              "within_one_point": 0.026,
              "delta_low": -0.3054152637485972,
              "delta_high": 0.021324354657687894
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.7703623737373737,
              "median": 0.7761503928170596,
              "low": 0.6428984287317621,
              "high": 0.8559497755331089,
              "sd": 0.053629619102681415,
              "delta_mean": -0.025905864197530905,
              "absolute_full_error": 0.04426203703703706,
              "within_one_point": 0.17,
              "delta_low": -0.15336980920314255,
              "delta_high": 0.05968153759820425
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.793794921436588,
              "median": 0.7946689113355779,
              "low": 0.7303030303030303,
              "high": 0.8468574635241302,
              "sd": 0.029292004588521152,
              "delta_mean": -0.0024733164983165336,
              "absolute_full_error": 0.023205920314253645,
              "within_one_point": 0.267,
              "delta_low": -0.0659652076318743,
              "delta_high": 0.05058922558922552
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.7985910774410776,
              "median": 0.7962682379349046,
              "low": 0.773249859708193,
              "high": 0.8315937149270481,
              "sd": 0.01631058266174111,
              "delta_mean": 0.0023228395061728143,
              "absolute_full_error": 0.012828058361391684,
              "within_one_point": 0.395,
              "delta_low": -0.02301837822671157,
              "delta_high": 0.0353254769921435
            },
            {
              "stage": "full",
              "n": 112,
              "mean": 0.7962682379349049,
              "median": 0.7962682379349046,
              "low": 0.7962682379349046,
              "high": 0.7962682379349046,
              "sd": 2.221557105636704e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ]
        }
      },
      "per_target": {
        "advanced-if": {
          "Q": [
            {
              "mean": 0.9243663139938015,
              "median": 0.9309917699214365,
              "low": 0.806537117845118,
              "high": 0.9783664836116265,
              "sd": 0.041598673098158415
            },
            {
              "mean": 0.9624112090581791,
              "median": 0.9654659615085769,
              "low": 0.9292240681519335,
              "high": 0.9832148675484376,
              "sd": 0.015604230264342187
            },
            {
              "mean": 0.9741578718503647,
              "median": 0.9750579375227703,
              "low": 0.9609083005075643,
              "high": 0.9837680478106319,
              "sd": 0.006036907489154804
            },
            {
              "mean": 0.9776881955075714,
              "median": 0.9775457861810567,
              "low": 0.9723740379062272,
              "high": 0.9826823483128762,
              "sd": 0.00260424391725204
            },
            {
              "mean": 0.9789331729267996,
              "median": 0.9789331729267994,
              "low": 0.9789331729267994,
              "high": 0.9789331729267994,
              "sd": 2.221557105636704e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6314814814814815,
              "median": 0.6388888888888888,
              "low": 0.46296296296296297,
              "high": 0.7777777777777778,
              "sd": 0.08214727497965812
            },
            {
              "mean": 0.6416018518518518,
              "median": 0.6481481481481481,
              "low": 0.5,
              "high": 0.7777777777777778,
              "sd": 0.07793634574609187
            },
            {
              "mean": 0.6471666666666668,
              "median": 0.6481481481481481,
              "low": 0.5370370370370371,
              "high": 0.75,
              "sd": 0.05922574115567283
            },
            {
              "mean": 0.654712962962963,
              "median": 0.6481481481481481,
              "low": 0.5925925925925926,
              "high": 0.7222222222222222,
              "sd": 0.03578827468783429
            },
            {
              "mean": 0.6666666666666665,
              "median": 0.6666666666666666,
              "low": 0.6666666666666666,
              "high": 0.6666666666666666,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "deep-swe": {
          "Q": [
            {
              "mean": 0.5992168653686856,
              "median": 0.5860218749999999,
              "low": 0.44408449896694213,
              "high": 0.816437255859375,
              "sd": 0.0911948699450266
            },
            {
              "mean": 0.6171151232032211,
              "median": 0.6127801619577975,
              "low": 0.5156568250000002,
              "high": 0.7205467887356506,
              "sd": 0.05402381212938286
            },
            {
              "mean": 0.6243192734681811,
              "median": 0.6266315283333956,
              "low": 0.5628163976647018,
              "high": 0.679527502561557,
              "sd": 0.03125444895070575
            },
            {
              "mean": 0.626265884787601,
              "median": 0.629326169435845,
              "low": 0.5868982408845823,
              "high": 0.6537248881739661,
              "sd": 0.017536669948083776
            },
            {
              "mean": 0.6269443103480702,
              "median": 0.6269443103480702,
              "low": 0.6269443103480702,
              "high": 0.6269443103480702,
              "sd": 0.0
            }
          ],
          "PA": [
            {
              "mean": 0.511,
              "median": 0.5,
              "low": 0.4,
              "high": 0.6604999999999995,
              "sd": 0.07130837878457823
            },
            {
              "mean": 0.51204,
              "median": 0.52,
              "low": 0.44,
              "high": 0.6,
              "sd": 0.04422888868821593
            },
            {
              "mean": 0.5089400000000001,
              "median": 0.52,
              "low": 0.48,
              "high": 0.56,
              "sd": 0.029403077065860678
            },
            {
              "mean": 0.5017600000000001,
              "median": 0.52,
              "low": 0.48,
              "high": 0.56,
              "sd": 0.022570153118927055
            },
            {
              "mean": 0.4800000000000002,
              "median": 0.48,
              "low": 0.48,
              "high": 0.48,
              "sd": 2.221557105636704e-16
            }
          ]
        },
        "gdpval": {
          "Q": [
            {
              "mean": 0.9291334684530459,
              "median": 0.9357101669090644,
              "low": 0.8161049393939394,
              "high": 0.9796918804370233,
              "sd": 0.03892697085544875
            },
            {
              "mean": 0.96759935762342,
              "median": 0.9709371486484393,
              "low": 0.9346555859765808,
              "high": 0.9863034128779287,
              "sd": 0.014800468660583068
            },
            {
              "mean": 0.979253119317681,
              "median": 0.9803247080298483,
              "low": 0.9655913331426264,
              "high": 0.9875159017124369,
              "sd": 0.005559052115755712
            },
            {
              "mean": 0.9827630198169716,
              "median": 0.9828360898416022,
              "low": 0.9771273460476873,
              "high": 0.9868896636610768,
              "sd": 0.002378838953754613
            },
            {
              "mean": 0.9839663678568692,
              "median": 0.9839663678568693,
              "low": 0.9839663678568693,
              "high": 0.9839663678568693,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6835727272727272,
              "median": 0.6909090909090909,
              "low": 0.5636363636363636,
              "high": 0.7818181818181819,
              "sd": 0.05615791703339635
            },
            {
              "mean": 0.7360727272727273,
              "median": 0.7363636363636363,
              "low": 0.6454545454545455,
              "high": 0.8363636363636363,
              "sd": 0.049186985319432525
            },
            {
              "mean": 0.7611727272727273,
              "median": 0.7636363636363637,
              "low": 0.6727272727272727,
              "high": 0.8454545454545455,
              "sd": 0.04483568059909105
            },
            {
              "mean": 0.7848181818181819,
              "median": 0.7818181818181819,
              "low": 0.7272727272727273,
              "high": 0.8363636363636363,
              "sd": 0.02950505438369158
            },
            {
              "mean": 0.8181818181818182,
              "median": 0.8181818181818182,
              "low": 0.8181818181818182,
              "high": 0.8181818181818182,
              "sd": 0.0
            }
          ]
        },
        "hle": {
          "Q": [
            {
              "mean": 0.9245577901234568,
              "median": 0.9247493703703704,
              "low": 0.8676888765432099,
              "high": 0.9791814691358025,
              "sd": 0.03155145735196065
            },
            {
              "mean": 0.9592076134067952,
              "median": 0.9613670624426078,
              "low": 0.9227917640036731,
              "high": 0.9807459880624426,
              "sd": 0.014752279326373347
            },
            {
              "mean": 0.9653330896951372,
              "median": 0.9664898591584783,
              "low": 0.9450083776769967,
              "high": 0.9781514867724868,
              "sd": 0.008488881550263583
            },
            {
              "mean": 0.9679906979166667,
              "median": 0.9683889826388888,
              "low": 0.9584104236111111,
              "high": 0.9750066041666666,
              "sd": 0.0042821558669045795
            },
            {
              "mean": 0.9688234444444445,
              "median": 0.9688234444444445,
              "low": 0.9688234444444445,
              "high": 0.9688234444444445,
              "sd": 0.0
            }
          ],
          "PA": [
            {
              "mean": 0.7120416666666668,
              "median": 0.7222222222222222,
              "low": 0.5138888888888888,
              "high": 0.8472222222222222,
              "sd": 0.08867865489727471
            },
            {
              "mean": 0.8057083333333332,
              "median": 0.8194444444444444,
              "low": 0.6666666666666666,
              "high": 0.8888888888888888,
              "sd": 0.06102928105161112
            },
            {
              "mean": 0.838125,
              "median": 0.8333333333333334,
              "low": 0.7638888888888888,
              "high": 0.9027777777777778,
              "sd": 0.03397518316046046
            },
            {
              "mean": 0.848111111111111,
              "median": 0.8472222222222222,
              "low": 0.8194444444444444,
              "high": 0.8888888888888888,
              "sd": 0.01766414159934333
            },
            {
              "mean": 0.847222222222222,
              "median": 0.8472222222222222,
              "low": 0.8472222222222222,
              "high": 0.8472222222222222,
              "sd": 2.221557105636704e-16
            }
          ]
        },
        "scicode": {
          "Q": [
            {
              "mean": 0.7927857565635622,
              "median": 0.7902355521532823,
              "low": 0.6933181666666667,
              "high": 0.9151274525671983,
              "sd": 0.05446589683633141
            },
            {
              "mean": 0.8116148146579346,
              "median": 0.8086702431246604,
              "low": 0.7491927609688845,
              "high": 0.873745505430143,
              "sd": 0.03321471617058961
            },
            {
              "mean": 0.8179616600116023,
              "median": 0.8191631235564596,
              "low": 0.778171842821867,
              "high": 0.8505311429904185,
              "sd": 0.019579667901179248
            },
            {
              "mean": 0.8199828467475534,
              "median": 0.8221904638087785,
              "low": 0.7961738847108367,
              "high": 0.8356696186232886,
              "sd": 0.010814990488486737
            },
            {
              "mean": 0.8205407394918646,
              "median": 0.8205407394918647,
              "low": 0.8205407394918647,
              "high": 0.8205407394918647,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6614861111111111,
              "median": 0.6666666666666666,
              "low": 0.5138888888888888,
              "high": 0.7777777777777778,
              "sd": 0.06996367863659975
            },
            {
              "mean": 0.6911527777777778,
              "median": 0.6944444444444444,
              "low": 0.596875,
              "high": 0.7777777777777778,
              "sd": 0.04930346715536553
            },
            {
              "mean": 0.700625,
              "median": 0.6944444444444444,
              "low": 0.6388888888888888,
              "high": 0.75,
              "sd": 0.033600858823865744
            },
            {
              "mean": 0.7050972222222222,
              "median": 0.6944444444444444,
              "low": 0.6388888888888888,
              "high": 0.75,
              "sd": 0.02242665651663458
            },
            {
              "mean": 0.6944444444444444,
              "median": 0.6944444444444444,
              "low": 0.6944444444444444,
              "high": 0.6944444444444444,
              "sd": 0.0
            }
          ]
        },
        "swe-bench-multilingual": {
          "Q": [
            {
              "mean": 0.8569775298119339,
              "median": 0.8541381675485009,
              "low": 0.7519053633156967,
              "high": 0.943612719229634,
              "sd": 0.05065843858197881
            },
            {
              "mean": 0.877484444108307,
              "median": 0.8790442331954318,
              "low": 0.8206544768849207,
              "high": 0.9247764114291321,
              "sd": 0.027052489551839663
            },
            {
              "mean": 0.8845981167327281,
              "median": 0.8854925693370876,
              "low": 0.8555276978401913,
              "high": 0.9116556727397385,
              "sd": 0.014537877307668375
            },
            {
              "mean": 0.8869083532095567,
              "median": 0.8874540842254206,
              "low": 0.8701956380347072,
              "high": 0.9008571578240122,
              "sd": 0.00782379721523722
            },
            {
              "mean": 0.8878009610246984,
              "median": 0.8878009610246984,
              "low": 0.8878009610246984,
              "high": 0.8878009610246984,
              "sd": 0.0
            }
          ],
          "PA": [
            {
              "mean": 0.4121190476190476,
              "median": 0.42857142857142855,
              "low": 0.23809523809523808,
              "high": 0.5714285714285714,
              "sd": 0.08906643712708374
            },
            {
              "mean": 0.41359523809523807,
              "median": 0.40476190476190477,
              "low": 0.2857142857142857,
              "high": 0.5476190476190477,
              "sd": 0.06790304417654967
            },
            {
              "mean": 0.4078333333333334,
              "median": 0.40476190476190477,
              "low": 0.3333333333333333,
              "high": 0.5,
              "sd": 0.0439527083435078
            },
            {
              "mean": 0.39233333333333337,
              "median": 0.38095238095238093,
              "low": 0.38095238095238093,
              "high": 0.47619047619047616,
              "sd": 0.024635512899011957
            },
            {
              "mean": 0.3809523809523811,
              "median": 0.38095238095238093,
              "low": 0.38095238095238093,
              "high": 0.38095238095238093,
              "sd": 1.666167829227528e-16
            }
          ]
        },
        "aa-lcr": {
          "Q": [
            {
              "mean": 0.7082610404040404,
              "median": 0.7303309393939394,
              "low": 0.48620972727272715,
              "high": 0.9053410404040404,
              "sd": 0.12223038466350859
            },
            {
              "mean": 0.7424346258452291,
              "median": 0.7461413576258452,
              "low": 0.6145100277986477,
              "high": 0.846785309541698,
              "sd": 0.061759357525069815
            },
            {
              "mean": 0.7498363799216656,
              "median": 0.7531425246340961,
              "low": 0.6684817845804988,
              "high": 0.8122716835703979,
              "sd": 0.036583478792441886
            },
            {
              "mean": 0.7537288728693182,
              "median": 0.7543219431818181,
              "low": 0.7125978309659091,
              "high": 0.7879809630681819,
              "sd": 0.018985198341885362
            },
            {
              "mean": 0.754887,
              "median": 0.754887,
              "low": 0.754887,
              "high": 0.754887,
              "sd": 0.0
            }
          ],
          "PA": [
            {
              "mean": 0.6667314814814815,
              "median": 0.6666666666666666,
              "low": 0.46296296296296297,
              "high": 0.815046296296296,
              "sd": 0.09423748908876138
            },
            {
              "mean": 0.7578333333333332,
              "median": 0.7638888888888888,
              "low": 0.6296296296296297,
              "high": 0.8518518518518519,
              "sd": 0.05458176892256996
            },
            {
              "mean": 0.783287037037037,
              "median": 0.7870370370370371,
              "low": 0.7222222222222222,
              "high": 0.8425925925925926,
              "sd": 0.03027886603077225
            },
            {
              "mean": 0.7884166666666668,
              "median": 0.7870370370370371,
              "low": 0.7592592592592593,
              "high": 0.8240740740740741,
              "sd": 0.01735787207640063
            },
            {
              "mean": 0.787037037037037,
              "median": 0.7870370370370371,
              "low": 0.7870370370370371,
              "high": 0.7870370370370371,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "browsecomp": {
          "Q": [
            {
              "mean": 0.92248335442553,
              "median": 0.9259028095238095,
              "low": 0.8370837507731268,
              "high": 0.9825290728862973,
              "sd": 0.039586926012413926
            },
            {
              "mean": 0.9551616333819416,
              "median": 0.9584582374301983,
              "low": 0.9102252848272335,
              "high": 0.9841605225137675,
              "sd": 0.01932404683048607
            },
            {
              "mean": 0.9659205509627034,
              "median": 0.9669511067713132,
              "low": 0.9456851003391958,
              "high": 0.9813387943098808,
              "sd": 0.009598243107524858
            },
            {
              "mean": 0.9693210520866724,
              "median": 0.968970803012681,
              "low": 0.9603395073637018,
              "high": 0.9782556533019792,
              "sd": 0.004744358278520204
            },
            {
              "mean": 0.9704934690020512,
              "median": 0.9704934690020517,
              "low": 0.9704934690020517,
              "high": 0.9704934690020517,
              "sd": 4.443114211273408e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6751190476190475,
              "median": 0.6666666666666666,
              "low": 0.47619047619047616,
              "high": 0.8333333333333334,
              "sd": 0.09846347054799877
            },
            {
              "mean": 0.7108571428571429,
              "median": 0.7142857142857143,
              "low": 0.5476190476190477,
              "high": 0.8809523809523809,
              "sd": 0.09395817578259363
            },
            {
              "mean": 0.7246666666666667,
              "median": 0.7142857142857143,
              "low": 0.5952380952380952,
              "high": 0.8571428571428571,
              "sd": 0.0725045044232775
            },
            {
              "mean": 0.722095238095238,
              "median": 0.7142857142857143,
              "low": 0.6190476190476191,
              "high": 0.8095238095238095,
              "sd": 0.053650700573696766
            },
            {
              "mean": 0.7142857142857141,
              "median": 0.7142857142857143,
              "low": 0.7142857142857143,
              "high": 0.7142857142857143,
              "sd": 2.221557105636704e-16
            }
          ]
        },
        "terminal-bench-2-1": {
          "Q": [
            {
              "mean": 0.8695543433015672,
              "median": 0.8689482722908093,
              "low": 0.8132458888888889,
              "high": 0.9447598944041992,
              "sd": 0.031186710004878476
            },
            {
              "mean": 0.8817377743738503,
              "median": 0.8795741240097419,
              "low": 0.8452686747950282,
              "high": 0.9239915557079713,
              "sd": 0.020710912564407557
            },
            {
              "mean": 0.886283473290658,
              "median": 0.8872229651731464,
              "low": 0.8638489087577189,
              "high": 0.9072668834842867,
              "sd": 0.012228318954324394
            },
            {
              "mean": 0.8876638583758087,
              "median": 0.889141486326793,
              "low": 0.8712235964897964,
              "high": 0.8980855754577904,
              "sd": 0.0069792413073867625
            },
            {
              "mean": 0.8881598687562725,
              "median": 0.8881598687562728,
              "low": 0.8881598687562728,
              "high": 0.8881598687562728,
              "sd": 3.332335658455056e-16
            }
          ],
          "PA": [
            {
              "mean": 0.5816805555555555,
              "median": 0.5972222222222222,
              "low": 0.4027777777777778,
              "high": 0.7361111111111112,
              "sd": 0.08247017920766854
            },
            {
              "mean": 0.5914027777777778,
              "median": 0.5972222222222222,
              "low": 0.4305555555555556,
              "high": 0.7361111111111112,
              "sd": 0.07518334295710954
            },
            {
              "mean": 0.5764444444444444,
              "median": 0.5833333333333334,
              "low": 0.4722222222222222,
              "high": 0.6805555555555556,
              "sd": 0.04819269133863998
            },
            {
              "mean": 0.5624722222222222,
              "median": 0.5555555555555556,
              "low": 0.5,
              "high": 0.6111111111111112,
              "sd": 0.025319407567319867
            },
            {
              "mean": 0.5555555555555556,
              "median": 0.5555555555555556,
              "low": 0.5555555555555556,
              "high": 0.5555555555555556,
              "sd": 0.0
            }
          ]
        },
        "programbench-vals-strict": {
          "Q": [
            {
              "mean": 0.3375683226697667,
              "median": 0.32515044091710765,
              "low": 0.1602184769775678,
              "high": 0.6241151785714285,
              "sd": 0.11422028448598258
            },
            {
              "mean": 0.35275728012209606,
              "median": 0.34393920967247105,
              "low": 0.2345786089391381,
              "high": 0.4860234541633185,
              "sd": 0.06726423063010416
            },
            {
              "mean": 0.35766068552424546,
              "median": 0.3587451053230163,
              "low": 0.28692230214044945,
              "high": 0.4267956506750924,
              "sd": 0.03851780703859025
            },
            {
              "mean": 0.3591985033177784,
              "median": 0.36291955269803594,
              "low": 0.3140059431195068,
              "high": 0.3907478575586213,
              "sd": 0.020667268059310517
            },
            {
              "mean": 0.35910849803137423,
              "median": 0.3591084980313741,
              "low": 0.3591084980313741,
              "high": 0.3591084980313741,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.728,
              "median": 0.7105263157894737,
              "low": 0.5789473684210527,
              "high": 0.8947368421052632,
              "sd": 0.08046977054291161
            },
            {
              "mean": 0.7788157894736841,
              "median": 0.7894736842105263,
              "low": 0.6052631578947368,
              "high": 0.9210526315789473,
              "sd": 0.07102464974966928
            },
            {
              "mean": 0.7922105263157894,
              "median": 0.7894736842105263,
              "low": 0.6842105263157895,
              "high": 0.8947368421052632,
              "sd": 0.0494198384940731
            },
            {
              "mean": 0.7877631578947367,
              "median": 0.7894736842105263,
              "low": 0.7368421052631579,
              "high": 0.8421052631578947,
              "sd": 0.02868255624108192
            },
            {
              "mean": 0.7894736842105262,
              "median": 0.7894736842105263,
              "low": 0.7894736842105263,
              "high": 0.7894736842105263,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "swe-vals": {
          "Q": [
            {
              "mean": 0.886940035288211,
              "median": 0.8887889269972451,
              "low": 0.7997505796896434,
              "high": 0.9561519647825052,
              "sd": 0.04157397812142054
            },
            {
              "mean": 0.909751353196708,
              "median": 0.9114316538256817,
              "low": 0.8641156653857363,
              "high": 0.9467256030300313,
              "sd": 0.0210421924530924
            },
            {
              "mean": 0.9174282921811499,
              "median": 0.9182184941794589,
              "low": 0.8947890939260349,
              "high": 0.9379247618628542,
              "sd": 0.011041106745604979
            },
            {
              "mean": 0.9198948174153458,
              "median": 0.9201211335738302,
              "low": 0.9073039423301478,
              "high": 0.9306639315661913,
              "sd": 0.0058816054259724325
            },
            {
              "mean": 0.9207800568719977,
              "median": 0.9207800568719979,
              "low": 0.9207800568719979,
              "high": 0.9207800568719979,
              "sd": 2.221557105636704e-16
            }
          ],
          "PA": [
            {
              "mean": 0.542875,
              "median": 0.5416666666666666,
              "low": 0.4027777777777778,
              "high": 0.6805555555555556,
              "sd": 0.06886426393298789
            },
            {
              "mean": 0.5595555555555556,
              "median": 0.5555555555555556,
              "low": 0.471875,
              "high": 0.6666666666666666,
              "sd": 0.050617975694549774
            },
            {
              "mean": 0.561236111111111,
              "median": 0.5555555555555556,
              "low": 0.5,
              "high": 0.625,
              "sd": 0.03239167059166262
            },
            {
              "mean": 0.5513055555555554,
              "median": 0.5555555555555556,
              "low": 0.5277777777777778,
              "high": 0.6111111111111112,
              "sd": 0.022485356109867065
            },
            {
              "mean": 0.5277777777777778,
              "median": 0.5277777777777778,
              "low": 0.5277777777777778,
              "high": 0.5277777777777778,
              "sd": 0.0
            }
          ]
        },
        "harvey-aa-criterion": {
          "Q": [
            {
              "mean": 0.9052094639720051,
              "median": 0.9151818463722818,
              "low": 0.759653670562951,
              "high": 0.9551071882803436,
              "sd": 0.04495548737866537
            },
            {
              "mean": 0.9438019222824905,
              "median": 0.9475813046358305,
              "low": 0.9031012570862326,
              "high": 0.9655439034283944,
              "sd": 0.0164621499158151
            },
            {
              "mean": 0.9555390095846017,
              "median": 0.9563366618447362,
              "low": 0.9390775101096275,
              "high": 0.9650577920069366,
              "sd": 0.006197543028883917
            },
            {
              "mean": 0.9589812734739764,
              "median": 0.9593836117110905,
              "low": 0.952244846619479,
              "high": 0.9631847561290848,
              "sd": 0.0027245301484628446
            },
            {
              "mean": 0.960165974378127,
              "median": 0.9601659743781271,
              "low": 0.9601659743781271,
              "high": 0.9601659743781271,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6700833333333334,
              "median": 0.6666666666666666,
              "low": 0.5694444444444444,
              "high": 0.7777777777777778,
              "sd": 0.059254768921882264
            },
            {
              "mean": 0.7088472222222222,
              "median": 0.7083333333333334,
              "low": 0.6111111111111112,
              "high": 0.8194444444444444,
              "sd": 0.05266803468066791
            },
            {
              "mean": 0.7422361111111111,
              "median": 0.75,
              "low": 0.6388888888888888,
              "high": 0.8333333333333334,
              "sd": 0.04826582848939475
            },
            {
              "mean": 0.7814861111111111,
              "median": 0.7777777777777778,
              "low": 0.6944444444444444,
              "high": 0.8333333333333334,
              "sd": 0.034860864903432855
            },
            {
              "mean": 0.8333333333333335,
              "median": 0.8333333333333334,
              "low": 0.8333333333333334,
              "high": 0.8333333333333334,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "aa-briefcase-elo": {
          "Q": [
            {
              "mean": 0.8727807972587099,
              "median": 0.8882621968761365,
              "low": 0.7636486533588435,
              "high": 0.9498923999796762,
              "sd": 0.05862103561758056
            },
            {
              "mean": 0.9024812336958485,
              "median": 0.9097844480057979,
              "low": 0.8115875431200724,
              "high": 0.9560871657763982,
              "sd": 0.03827201068651385
            },
            {
              "mean": 0.9109787429636611,
              "median": 0.9125927390943093,
              "low": 0.8610991252890973,
              "high": 0.9478192565207175,
              "sd": 0.02193995783538332
            },
            {
              "mean": 0.9132804781756705,
              "median": 0.9138225827587743,
              "low": 0.8884943552987231,
              "high": 0.9331342116651165,
              "sd": 0.011594972875914497
            },
            {
              "mean": 0.9137272730320306,
              "median": 0.9137272730320306,
              "low": 0.9137272730320306,
              "high": 0.9137272730320306,
              "sd": 0.0
            }
          ],
          "PA": [
            {
              "mean": 0.7010777777777778,
              "median": 0.7,
              "low": 0.5777777777777777,
              "high": 0.8111111111111111,
              "sd": 0.0638716263013145
            },
            {
              "mean": 0.7407999999999999,
              "median": 0.7444444444444445,
              "low": 0.6333333333333333,
              "high": 0.8444444444444444,
              "sd": 0.054087391689440226
            },
            {
              "mean": 0.7669333333333334,
              "median": 0.7777777777777778,
              "low": 0.6666666666666666,
              "high": 0.8444444444444444,
              "sd": 0.04700317735427518
            },
            {
              "mean": 0.793288888888889,
              "median": 0.8,
              "low": 0.7333333333333333,
              "high": 0.8444444444444444,
              "sd": 0.031350557017803704
            },
            {
              "mean": 0.8222222222222224,
              "median": 0.8222222222222222,
              "low": 0.8222222222222222,
              "high": 0.8222222222222222,
              "sd": 2.221557105636704e-16
            }
          ]
        },
        "critpt-aa": {
          "Q": [
            {
              "mean": 0.901303999865376,
              "median": 0.9229572523906284,
              "low": 0.7370310516072849,
              "high": 0.9716152610486372,
              "sd": 0.0637528469693999
            },
            {
              "mean": 0.9413784527020578,
              "median": 0.9453106633768611,
              "low": 0.884833376083281,
              "high": 0.9747428380498858,
              "sd": 0.02329384570614481
            },
            {
              "mean": 0.9478313741328318,
              "median": 0.9494997620351788,
              "low": 0.919916365386476,
              "high": 0.9684060670680146,
              "sd": 0.013007035278210474
            },
            {
              "mean": 0.9501761224995621,
              "median": 0.95037471464068,
              "low": 0.9362359677569834,
              "high": 0.9616868939513247,
              "sd": 0.006695145256474153
            },
            {
              "mean": 0.950994827117489,
              "median": 0.950994827117489,
              "low": 0.950994827117489,
              "high": 0.950994827117489,
              "sd": 0.0
            }
          ],
          "PA": [
            {
              "mean": 0.6781,
              "median": 0.7,
              "low": 0.4818181818181818,
              "high": 0.8090909090909091,
              "sd": 0.08587755840545486
            },
            {
              "mean": 0.7475454545454545,
              "median": 0.7545454545454545,
              "low": 0.6363636363636364,
              "high": 0.8274999999999998,
              "sd": 0.05157301113913456
            },
            {
              "mean": 0.7599727272727272,
              "median": 0.7636363636363637,
              "low": 0.7,
              "high": 0.8090909090909091,
              "sd": 0.028249548006692382
            },
            {
              "mean": 0.7592454545454546,
              "median": 0.7545454545454545,
              "low": 0.7363636363636363,
              "high": 0.7909090909090909,
              "sd": 0.01583161327287264
            },
            {
              "mean": 0.7545454545454545,
              "median": 0.7545454545454545,
              "low": 0.7545454545454545,
              "high": 0.7545454545454545,
              "sd": 0.0
            }
          ]
        }
      },
      "original_observed_panel": {
        "overall": {
          "Q": 0.8561488398444196,
          "PA": 0.6953750944822373
        },
        "coding": {
          "Q": 0.750847255738558,
          "PA": 0.5801497113997113
        },
        "co-work": {
          "Q": 0.9628563047405789,
          "PA": 0.7798268398268399
        },
        "reasoning": {
          "Q": 0.88890623322921,
          "PA": 0.7850729517396186
        }
      },
      "full_domain_scores": {
        "development-01": {
          "coding": 0.8893229166666666,
          "co-work": 0.9326923076923077,
          "reasoning": 0.5
        },
        "development-06": {
          "coding": 0.5625,
          "co-work": 0.7841346153846154,
          "reasoning": 0.175
        },
        "development-08": {
          "coding": 0.1796875,
          "co-work": 0.5729166666666666,
          "reasoning": 0.225
        },
        "holdout-01": {
          "coding": 0.986111111111111,
          "co-work": 1.0,
          "reasoning": 0.85
        },
        "holdout-02": {
          "coding": 0.8569444444444444,
          "co-work": 0.75,
          "reasoning": 0.425
        },
        "holdout-07": {
          "coding": 0.9712673611111111,
          "co-work": 0.8020833333333334,
          "reasoning": 0.275
        },
        "holdout-11": {
          "coding": 0.7369791666666666,
          "co-work": 0.598838141025641,
          "reasoning": 0.2
        },
        "sealed-new-01": {
          "coding": 0.7628787878787878,
          "co-work": 0.6821714743589744,
          "reasoning": 0.125
        },
        "sealed-new-03": {
          "coding": 0.95,
          "co-work": 0.6598157051282051,
          "reasoning": 0.275
        },
        "sealed-new-04": {
          "coding": 0.9144097222222222,
          "co-work": 0.6911858974358974,
          "reasoning": 0.3
        },
        "sealed-new-05": {
          "coding": 0.5708333333333333,
          "co-work": 0.6314102564102564,
          "reasoning": 0.05
        },
        "sealed-new-06": {
          "coding": 0.93828125,
          "co-work": 0.7425881410256411,
          "reasoning": 0.0
        }
      },
      "selection_sha256": "8d872500d9230a1a6823ddc146490a7c019bf9d383e2e20171a0dcb264b1588b"
    },
    "GLM5.3": {
      "question_count": 100,
      "domain_counts": {
        "coding": 38,
        "co-work": 30,
        "reasoning": 32
      },
      "diagnostics": {
        "overall": [
          {
            "stage": "10",
            "measured_pair_tie_fraction": 0.5425449162408185,
            "Q_variance_penalty": 0.025851548751279287,
            "Q_mean_shift_penalty": 0.0007374378221613045
          },
          {
            "stage": "30",
            "measured_pair_tie_fraction": 0.25134544499777584,
            "Q_variance_penalty": 0.006819707879888061,
            "Q_mean_shift_penalty": 6.0212781322992774e-05
          },
          {
            "stage": "60",
            "measured_pair_tie_fraction": 0.10966982749080494,
            "Q_variance_penalty": 0.001983954293357759,
            "Q_mean_shift_penalty": 0.0003118138305104307
          },
          {
            "stage": "90",
            "measured_pair_tie_fraction": 0.050961024603355436,
            "Q_variance_penalty": 0.0003188923372414979,
            "Q_mean_shift_penalty": -0.00017177786597530526
          },
          {
            "stage": "full",
            "measured_pair_tie_fraction": 0.04040167156708511,
            "Q_variance_penalty": 2.770575880912686e-32,
            "Q_mean_shift_penalty": -1.300858718242537e-17
          }
        ],
        "coding": [
          {
            "stage": "10",
            "measured_pair_tie_fraction": 0.49751391952102475,
            "Q_variance_penalty": 0.024085221863977074,
            "Q_mean_shift_penalty": 0.0009110470294024092
          },
          {
            "stage": "30",
            "measured_pair_tie_fraction": 0.23967934280144806,
            "Q_variance_penalty": 0.007157747165923303,
            "Q_mean_shift_penalty": -0.0003201498035708349
          },
          {
            "stage": "60",
            "measured_pair_tie_fraction": 0.10189516986911724,
            "Q_variance_penalty": 0.0019270887383880716,
            "Q_mean_shift_penalty": 0.00047006912632653136
          },
          {
            "stage": "90",
            "measured_pair_tie_fraction": 0.050633628515733775,
            "Q_variance_penalty": 0.0003376271145713186,
            "Q_mean_shift_penalty": -0.0002947630016588086
          },
          {
            "stage": "full",
            "measured_pair_tie_fraction": 0.04520050125313283,
            "Q_variance_penalty": 3.6774052821717765e-32,
            "Q_mean_shift_penalty": -1.2456636825242355e-17
          }
        ],
        "co-work": [
          {
            "stage": "10",
            "measured_pair_tie_fraction": 0.6377023953823955,
            "Q_variance_penalty": 0.015213617068156321,
            "Q_mean_shift_penalty": 0.00015010872299313764
          },
          {
            "stage": "30",
            "measured_pair_tie_fraction": 0.3015805868205868,
            "Q_variance_penalty": 0.00391423069690184,
            "Q_mean_shift_penalty": -0.0002762432553699236
          },
          {
            "stage": "60",
            "measured_pair_tie_fraction": 0.12195575757575758,
            "Q_variance_penalty": 0.0011673463630032938,
            "Q_mean_shift_penalty": 0.0002894968668452869
          },
          {
            "stage": "90",
            "measured_pair_tie_fraction": 0.04804468975468975,
            "Q_variance_penalty": 0.00018773728941471235,
            "Q_mean_shift_penalty": -9.302051545183202e-05
          },
          {
            "stage": "full",
            "measured_pair_tie_fraction": 0.03864838864838865,
            "Q_variance_penalty": 3.3447261279493885e-32,
            "Q_mean_shift_penalty": -2.1476079920500212e-17
          }
        ],
        "reasoning": [
          {
            "stage": "10",
            "measured_pair_tie_fraction": 0.4740111111111111,
            "Q_variance_penalty": 0.047114088664421995,
            "Q_mean_shift_penalty": 0.0013691012396260395
          },
          {
            "stage": "30",
            "measured_pair_tie_fraction": 0.1909524130190797,
            "Q_variance_penalty": 0.010986091279461279,
            "Q_mean_shift_penalty": 0.0013816980122655087
          },
          {
            "stage": "60",
            "measured_pair_tie_fraction": 0.1047425925925926,
            "Q_variance_penalty": 0.0034586986205545757,
            "Q_mean_shift_penalty": 3.249817832013578e-05
          },
          {
            "stage": "90",
            "measured_pair_tie_fraction": 0.05647637485970819,
            "Q_variance_penalty": 0.0005000145289598321,
            "Q_mean_shift_penalty": -5.706984548075416e-05
          },
          {
            "stage": "full",
            "measured_pair_tie_fraction": 0.03372615039281706,
            "Q_variance_penalty": 0.0,
            "Q_mean_shift_penalty": 0.0
          }
        ]
      },
      "quotas": {
        "10": {
          "coding": 4,
          "co-work": 3,
          "reasoning": 3
        },
        "30": {
          "coding": 11,
          "co-work": 9,
          "reasoning": 10
        },
        "60": {
          "coding": 23,
          "co-work": 18,
          "reasoning": 19
        },
        "90": {
          "coding": 34,
          "co-work": 27,
          "reasoning": 29
        },
        "full": {
          "coding": 38,
          "co-work": 30,
          "reasoning": 32
        }
      },
      "summaries": {
        "overall": {
          "Q": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.8104940686107384,
              "median": 0.808993384795311,
              "low": 0.7679257406575617,
              "high": 0.8584730262972804,
              "sd": 0.02432823315827287,
              "delta_mean": -0.026588986573440623,
              "absolute_full_error": 0.030355181278053287,
              "within_one_point": 0.181,
              "delta_low": -0.06915731452661747,
              "delta_high": 0.021389971113101213
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.8302031345229681,
              "median": 0.8297395123137262,
              "low": 0.7993328910093854,
              "high": 0.8594255502065454,
              "sd": 0.015150599826938919,
              "delta_mean": -0.006879920661211103,
              "absolute_full_error": 0.013368876029637036,
              "within_one_point": 0.43,
              "delta_low": -0.03775016417479368,
              "delta_high": 0.022342495022366342
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.834787287060311,
              "median": 0.8355251456370356,
              "low": 0.8175405583460997,
              "high": 0.8494411743353886,
              "sd": 0.008429933112495774,
              "delta_mean": -0.0022957681238681992,
              "absolute_full_error": 0.0069987955324414255,
              "within_one_point": 0.752,
              "delta_low": -0.019542496838079414,
              "delta_high": 0.012358119151209395
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.836935940712913,
              "median": 0.8375063828471265,
              "low": 0.8292510697052426,
              "high": 0.8418678423498919,
              "sd": 0.0033578504729589406,
              "delta_mean": -0.00014711447126617948,
              "absolute_full_error": 0.0026283953419239275,
              "within_one_point": 0.988,
              "delta_low": -0.00783198547893645,
              "delta_high": 0.004784787165712724
            },
            {
              "stage": "full",
              "n": 100,
              "mean": 0.837083055184179,
              "median": 0.8370830551841791,
              "low": 0.8370830551841791,
              "high": 0.8370830551841791,
              "sd": 1.110778552818352e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ],
          "PA": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.5651472265530348,
              "median": 0.566801242825679,
              "low": 0.4871296151634497,
              "high": 0.6318035682640946,
              "sd": 0.03834690028772793,
              "delta_mean": -0.08490703066287643,
              "absolute_full_error": 0.08498517289797357,
              "within_one_point": 0.01,
              "delta_low": -0.16292464205246154,
              "delta_high": -0.018250688951816654
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.6183662983938923,
              "median": 0.6199173076992625,
              "low": 0.553382770146868,
              "high": 0.6759319088214766,
              "sd": 0.03200509903175223,
              "delta_mean": -0.03168795882201887,
              "absolute_full_error": 0.03634232285258594,
              "within_one_point": 0.171,
              "delta_low": -0.0966714870690433,
              "delta_high": 0.0258776516055653
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.6446471295482574,
              "median": 0.6434639086894727,
              "low": 0.5976227421457684,
              "high": 0.6915953601536309,
              "sd": 0.024899443031427354,
              "delta_mean": -0.005407127667653883,
              "absolute_full_error": 0.020993103953968608,
              "within_one_point": 0.264,
              "delta_low": -0.05243151507014288,
              "delta_high": 0.041541102937719655
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.6511672321134728,
              "median": 0.6492096719070404,
              "low": 0.6312880654920128,
              "high": 0.6831382546373149,
              "sd": 0.012739652583706186,
              "delta_mean": 0.0011129748975614534,
              "absolute_full_error": 0.009139239729916416,
              "within_one_point": 0.678,
              "delta_low": -0.01876619172389848,
              "delta_high": 0.033083997421403645
            },
            {
              "stage": "full",
              "n": 100,
              "mean": 0.6500542572159114,
              "median": 0.6500542572159113,
              "low": 0.6500542572159113,
              "high": 0.6500542572159113,
              "sd": 1.110778552818352e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ]
        },
        "coding": {
          "Q": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.7198125447530865,
              "median": 0.7157688773148149,
              "low": 0.6284168601190476,
              "high": 0.8198104337522047,
              "sd": 0.0507304727618655,
              "delta_mean": -0.024996268893379362,
              "absolute_full_error": 0.04797090340444592,
              "within_one_point": 0.128,
              "delta_low": -0.11639195352741816,
              "delta_high": 0.07500162010573896
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.7379712162841133,
              "median": 0.7370966106668536,
              "low": 0.6757076249098124,
              "high": 0.8011571951522802,
              "sd": 0.0321172458788693,
              "delta_mean": -0.00683759736235241,
              "absolute_full_error": 0.026735065086559415,
              "within_one_point": 0.225,
              "delta_low": -0.06910118873665339,
              "delta_high": 0.056348381505814484
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.7424116557817513,
              "median": 0.7433415015648113,
              "low": 0.7069039514511228,
              "high": 0.7720477955523355,
              "sd": 0.017511642748385587,
              "delta_mean": -0.002397157864714475,
              "absolute_full_error": 0.014301180318949346,
              "within_one_point": 0.402,
              "delta_low": -0.037904862195342906,
              "delta_high": 0.027238981905869656
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.7447659495335535,
              "median": 0.7467222196266851,
              "low": 0.7274847249919394,
              "high": 0.7535695244890803,
              "sd": 0.007260842898376802,
              "delta_mean": -4.286411291233028e-05,
              "absolute_full_error": 0.0057026576987963705,
              "within_one_point": 0.885,
              "delta_low": -0.017324088654526393,
              "delta_high": 0.008760710842614539
            },
            {
              "stage": "full",
              "n": 100,
              "mean": 0.744808813646466,
              "median": 0.7448088136464658,
              "low": 0.7448088136464658,
              "high": 0.7448088136464658,
              "sd": 2.221557105636704e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ],
          "PA": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.5431882296017823,
              "median": 0.5525536062378168,
              "low": 0.3894879734057366,
              "high": 0.635844559314954,
              "sd": 0.060511574285456234,
              "delta_mean": -0.015484145781119353,
              "absolute_full_error": 0.046149591339459756,
              "within_one_point": 0.181,
              "delta_low": -0.16918440197716503,
              "delta_high": 0.0771721839320524
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.5650577666388192,
              "median": 0.5744677666388194,
              "low": 0.44653308618769144,
              "high": 0.6500464355332776,
              "sd": 0.055035913586513434,
              "delta_mean": 0.006385391255917671,
              "absolute_full_error": 0.046221961849067135,
              "within_one_point": 0.112,
              "delta_low": -0.11213928919521016,
              "delta_high": 0.09137406015037598
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.5689026837928154,
              "median": 0.5595123224728487,
              "low": 0.49528404344193816,
              "high": 0.648759224450014,
              "sd": 0.0452150153378757,
              "delta_mean": 0.010230308409913782,
              "absolute_full_error": 0.038642126844890004,
              "within_one_point": 0.157,
              "delta_low": -0.06338833194096344,
              "delta_high": 0.0900868490671124
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.5631351016429963,
              "median": 0.5586723753829016,
              "low": 0.5267522974101921,
              "high": 0.6309551656920078,
              "sd": 0.025573066483630204,
              "delta_mean": 0.00446272626009477,
              "absolute_full_error": 0.015257385129490375,
              "within_one_point": 0.688,
              "delta_low": -0.03192007797270946,
              "delta_high": 0.07228279030910623
            },
            {
              "stage": "full",
              "n": 100,
              "mean": 0.5586723753829015,
              "median": 0.5586723753829016,
              "low": 0.5586723753829016,
              "high": 0.5586723753829016,
              "sd": 1.110778552818352e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ]
        },
        "co-work": {
          "Q": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.9028326927153385,
              "median": 0.9028644039051393,
              "low": 0.8615012691016638,
              "high": 0.943071002186645,
              "sd": 0.02323359078368141,
              "delta_mean": -0.015363725791149403,
              "absolute_full_error": 0.022848385587705713,
              "within_one_point": 0.204,
              "delta_low": -0.05669514940482412,
              "delta_high": 0.024874583680157047
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.914558431064956,
              "median": 0.9146446819149183,
              "low": 0.8887702742718668,
              "high": 0.9380784620924708,
              "sd": 0.012910335400027487,
              "delta_mean": -0.0036379874415318697,
              "absolute_full_error": 0.010788725798300178,
              "within_one_point": 0.536,
              "delta_low": -0.029426144234621088,
              "delta_high": 0.019882043585982844
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.9167395752766395,
              "median": 0.9168355431991457,
              "low": 0.9016874689229245,
              "high": 0.9300282064296735,
              "sd": 0.007348298519408231,
              "delta_mean": -0.001456843229848542,
              "absolute_full_error": 0.005987085888900175,
              "within_one_point": 0.818,
              "delta_low": -0.016508949583563446,
              "delta_high": 0.011831787923185658
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.918101701732525,
              "median": 0.9182746883534139,
              "low": 0.9115245181320156,
              "high": 0.922893185650349,
              "sd": 0.0029519821846894756,
              "delta_mean": -9.471677396279132e-05,
              "absolute_full_error": 0.002356770422972675,
              "within_one_point": 0.999,
              "delta_low": -0.00667190037447227,
              "delta_high": 0.004696767143861025
            },
            {
              "stage": "full",
              "n": 100,
              "mean": 0.918196418506488,
              "median": 0.9181964185064879,
              "low": 0.9181964185064879,
              "high": 0.9181964185064879,
              "sd": 1.110778552818352e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ],
          "PA": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.5675016113516114,
              "median": 0.5678114478114479,
              "low": 0.4529004329004329,
              "high": 0.6680667989417989,
              "sd": 0.05214442776029582,
              "delta_mean": -0.15623335738335742,
              "absolute_full_error": 0.15624266955266958,
              "within_one_point": 0.002,
              "delta_low": -0.27083453583453587,
              "delta_high": -0.05566816979316991
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.6518301539201539,
              "median": 0.6518145743145743,
              "low": 0.5440620490620491,
              "high": 0.7507673761423761,
              "sd": 0.05320148281888122,
              "delta_mean": -0.07190481481481487,
              "absolute_full_error": 0.07543709956709961,
              "within_one_point": 0.063,
              "delta_low": -0.17967291967291965,
              "delta_high": 0.027032407407407328
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.7080240115440116,
              "median": 0.7116859066859067,
              "low": 0.627527417027417,
              "high": 0.7734128787878787,
              "sd": 0.0369547008671841,
              "delta_mean": -0.015710957190957244,
              "absolute_full_error": 0.03091146224146226,
              "within_one_point": 0.228,
              "delta_low": -0.0962075517075518,
              "delta_high": 0.04967791005290992
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.7249906902356902,
              "median": 0.7238023088023088,
              "low": 0.695132275132275,
              "high": 0.7597113997113997,
              "sd": 0.01721230281852626,
              "delta_mean": 0.0012557215007214478,
              "absolute_full_error": 0.011197015392015373,
              "within_one_point": 0.559,
              "delta_low": -0.02860269360269374,
              "delta_high": 0.035976430976430884
            },
            {
              "stage": "full",
              "n": 100,
              "mean": 0.7237349687349687,
              "median": 0.7237349687349688,
              "low": 0.7237349687349688,
              "high": 0.7237349687349688,
              "sd": 1.110778552818352e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ]
        },
        "reasoning": {
          "Q": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.8379594094850428,
              "median": 0.848192895898688,
              "low": 0.7551035901427156,
              "high": 0.8998113174536174,
              "sd": 0.03999502217460431,
              "delta_mean": -0.0484831899040481,
              "absolute_full_error": 0.049983021273415425,
              "within_one_point": 0.128,
              "delta_low": -0.13133900924637532,
              "delta_high": 0.013368718064526552
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.874074810097364,
              "median": 0.8765531194493876,
              "low": 0.817497755606881,
              "high": 0.9109447768396164,
              "sd": 0.023544307162693373,
              "delta_mean": -0.012367789291726843,
              "absolute_full_error": 0.020066127266500047,
              "within_one_point": 0.329,
              "delta_low": -0.06894484378220991,
              "delta_high": 0.024502177450525537
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.8829514025902161,
              "median": 0.884524154350379,
              "low": 0.8537799585909873,
              "high": 0.9028714302259493,
              "sd": 0.01289478223073228,
              "delta_mean": -0.003491196798874755,
              "absolute_full_error": 0.010346248023599822,
              "within_one_point": 0.572,
              "delta_low": -0.03266264079810351,
              "delta_high": 0.01642883083685845
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.8859996547056117,
              "median": 0.8868673034566242,
              "low": 0.8752035452618654,
              "high": 0.8924040443519518,
              "sd": 0.004970769950438346,
              "delta_mean": -0.00044294468347913507,
              "absolute_full_error": 0.003936573332434219,
              "within_one_point": 0.958,
              "delta_low": -0.011239054127225478,
              "delta_high": 0.0059614449628608845
            },
            {
              "stage": "full",
              "n": 100,
              "mean": 0.8864425993890904,
              "median": 0.8864425993890909,
              "low": 0.8864425993890909,
              "high": 0.8864425993890909,
              "sd": 4.443114211273408e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ],
          "PA": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.6051412457912456,
              "median": 0.6135802469135802,
              "low": 0.4078563411896745,
              "high": 0.7514590347923681,
              "sd": 0.09645106628815603,
              "delta_mean": -0.1048755892255893,
              "absolute_full_error": 0.11358580246913587,
              "within_one_point": 0.062,
              "delta_low": -0.3021604938271606,
              "delta_high": 0.041442199775532984
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.6692102693602694,
              "median": 0.6793771043771044,
              "low": 0.5170286195286194,
              "high": 0.7621534792368125,
              "sd": 0.06077865855392011,
              "delta_mean": -0.040806565656565735,
              "absolute_full_error": 0.05353585858585863,
              "within_one_point": 0.169,
              "delta_low": -0.19298821548821563,
              "delta_high": 0.052136644219977483
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.6905078843995511,
              "median": 0.6947530864197531,
              "low": 0.6104306958473625,
              "high": 0.7468294051627385,
              "sd": 0.03629534001309092,
              "delta_mean": -0.019508950617284037,
              "absolute_full_error": 0.031093574635241327,
              "within_one_point": 0.227,
              "delta_low": -0.09958613916947258,
              "delta_high": 0.036812570145903445
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.7041923961840628,
              "median": 0.7053872053872053,
              "low": 0.6686307519640852,
              "high": 0.7284792368125701,
              "sd": 0.01400165366230267,
              "delta_mean": -0.005824438832772233,
              "absolute_full_error": 0.010860353535353556,
              "within_one_point": 0.583,
              "delta_low": -0.041386083052749933,
              "delta_high": 0.018462401795734995
            },
            {
              "stage": "full",
              "n": 100,
              "mean": 0.7100168350168351,
              "median": 0.7100168350168351,
              "low": 0.7100168350168351,
              "high": 0.7100168350168351,
              "sd": 0.0,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ]
        }
      },
      "per_target": {
        "advanced-if": {
          "Q": [
            {
              "mean": 0.9266739457421437,
              "median": 0.9223342222222222,
              "low": 0.9041993737373737,
              "high": 0.961821315375982,
              "sd": 0.017134114667477458
            },
            {
              "mean": 0.9392176686549134,
              "median": 0.9395290033670034,
              "low": 0.9205628595795923,
              "high": 0.9556905911000437,
              "sd": 0.009116323125994637
            },
            {
              "mean": 0.9419945846177827,
              "median": 0.9421599945091346,
              "low": 0.9312856041354907,
              "high": 0.9514540773368328,
              "sd": 0.005006565213522372
            },
            {
              "mean": 0.9433939581199512,
              "median": 0.94369040848471,
              "low": 0.9386733484813845,
              "high": 0.9460121027940586,
              "sd": 0.0020375138638279214
            },
            {
              "mean": 0.9435253989197533,
              "median": 0.9435253989197531,
              "low": 0.9435253989197531,
              "high": 0.9435253989197531,
              "sd": 2.221557105636704e-16
            }
          ],
          "PA": [
            {
              "mean": 0.5321851851851852,
              "median": 0.5370370370370371,
              "low": 0.4351851851851852,
              "high": 0.6481481481481481,
              "sd": 0.05541745586031483
            },
            {
              "mean": 0.5719629629629629,
              "median": 0.5740740740740741,
              "low": 0.4444444444444444,
              "high": 0.6851851851851852,
              "sd": 0.06155437599861657
            },
            {
              "mean": 0.6085277777777778,
              "median": 0.6111111111111112,
              "low": 0.5,
              "high": 0.7037037037037037,
              "sd": 0.04846455469756455
            },
            {
              "mean": 0.6020092592592593,
              "median": 0.5925925925925926,
              "low": 0.5740740740740741,
              "high": 0.6574074074074074,
              "sd": 0.022537568916308974
            },
            {
              "mean": 0.5925925925925926,
              "median": 0.5925925925925926,
              "low": 0.5925925925925926,
              "high": 0.5925925925925926,
              "sd": 0.0
            }
          ]
        },
        "deep-swe": {
          "Q": [
            {
              "mean": 0.5830432499999999,
              "median": 0.5840181249999999,
              "low": 0.394361875,
              "high": 0.7802368749999999,
              "sd": 0.10086289084707976
            },
            {
              "mean": 0.606129949839302,
              "median": 0.6064211036501377,
              "low": 0.4840909555785124,
              "high": 0.7230792131542699,
              "sd": 0.060057817073644694
            },
            {
              "mean": 0.6114683104652383,
              "median": 0.6123481961510187,
              "low": 0.544586309204999,
              "high": 0.6699088635528251,
              "sd": 0.032122496086770674
            },
            {
              "mean": 0.6150080705497885,
              "median": 0.6162023209823144,
              "low": 0.5841728131007305,
              "high": 0.6342906523933103,
              "sd": 0.01298227040867182
            },
            {
              "mean": 0.6147245250461678,
              "median": 0.6147245250461679,
              "low": 0.6147245250461679,
              "high": 0.6147245250461679,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.55642,
              "median": 0.56,
              "low": 0.36,
              "high": 0.72,
              "sd": 0.09772785853754463
            },
            {
              "mean": 0.58804,
              "median": 0.58,
              "low": 0.44,
              "high": 0.72,
              "sd": 0.07320052401941339
            },
            {
              "mean": 0.5936,
              "median": 0.58,
              "low": 0.5,
              "high": 0.6804999999999995,
              "sd": 0.04568946845310774
            },
            {
              "mean": 0.5874000000000001,
              "median": 0.58,
              "low": 0.5595000000000001,
              "high": 0.64,
              "sd": 0.02550863953037657
            },
            {
              "mean": 0.5799999999999998,
              "median": 0.58,
              "low": 0.58,
              "high": 0.58,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "gdpval": {
          "Q": [
            {
              "mean": 0.9320074351360831,
              "median": 0.932987505050505,
              "low": 0.8948824545454546,
              "high": 0.9710592222222222,
              "sd": 0.02150662893370682
            },
            {
              "mean": 0.944899858385553,
              "median": 0.9453092089724404,
              "low": 0.9200823011012906,
              "high": 0.9665382469408592,
              "sd": 0.012050111464792408
            },
            {
              "mean": 0.9474077694662676,
              "median": 0.9474949528892318,
              "low": 0.9330007741564955,
              "high": 0.9599718584611548,
              "sd": 0.006908432731696023
            },
            {
              "mean": 0.9488788254600186,
              "median": 0.9490937619784955,
              "low": 0.9429207086572169,
              "high": 0.9533795831532056,
              "sd": 0.002758978981365361
            },
            {
              "mean": 0.9490195403338946,
              "median": 0.9490195403338945,
              "low": 0.9490195403338945,
              "high": 0.9490195403338945,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.5709363636363637,
              "median": 0.5818181818181818,
              "low": 0.44545454545454544,
              "high": 0.7,
              "sd": 0.06966443412039748
            },
            {
              "mean": 0.6587727272727273,
              "median": 0.6636363636363637,
              "low": 0.509090909090909,
              "high": 0.7818181818181819,
              "sd": 0.0667031239505414
            },
            {
              "mean": 0.7133454545454546,
              "median": 0.7181818181818181,
              "low": 0.6181818181818182,
              "high": 0.8,
              "sd": 0.04521913377449323
            },
            {
              "mean": 0.7253636363636362,
              "median": 0.7272727272727273,
              "low": 0.6818181818181818,
              "high": 0.7636363636363637,
              "sd": 0.02031343831733418
            },
            {
              "mean": 0.7272727272727273,
              "median": 0.7272727272727273,
              "low": 0.7272727272727273,
              "high": 0.7272727272727273,
              "sd": 0.0
            }
          ]
        },
        "hle": {
          "Q": [
            {
              "mean": 0.9268173456790123,
              "median": 0.9360456666666667,
              "low": 0.8649345555555555,
              "high": 0.9697246790123457,
              "sd": 0.029895762467105194
            },
            {
              "mean": 0.9623990888888888,
              "median": 0.9647567777777778,
              "low": 0.922699,
              "high": 0.9855128888888889,
              "sd": 0.015862339446575887
            },
            {
              "mean": 0.9706287420744846,
              "median": 0.9719721055709449,
              "low": 0.9509161498922746,
              "high": 0.9835087322253001,
              "sd": 0.008544499756759187
            },
            {
              "mean": 0.97361471621086,
              "median": 0.9743117520147972,
              "low": 0.9661109328841326,
              "high": 0.9779587331219448,
              "sd": 0.0032566474308896053
            },
            {
              "mean": 0.9740769166666664,
              "median": 0.9740769166666666,
              "low": 0.9740769166666666,
              "high": 0.9740769166666666,
              "sd": 2.221557105636704e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6256111111111111,
              "median": 0.6388888888888888,
              "low": 0.3888888888888889,
              "high": 0.7916666666666666,
              "sd": 0.10332381920004322
            },
            {
              "mean": 0.6919722222222222,
              "median": 0.6944444444444444,
              "low": 0.5416666666666666,
              "high": 0.8194444444444444,
              "sd": 0.06792822021167504
            },
            {
              "mean": 0.710875,
              "median": 0.7083333333333334,
              "low": 0.6111111111111112,
              "high": 0.8055555555555556,
              "sd": 0.0484355414233109
            },
            {
              "mean": 0.7260972222222222,
              "median": 0.7222222222222222,
              "low": 0.6805555555555556,
              "high": 0.7638888888888888,
              "sd": 0.022011460042449724
            },
            {
              "mean": 0.7361111111111108,
              "median": 0.7361111111111112,
              "low": 0.7361111111111112,
              "high": 0.7361111111111112,
              "sd": 3.332335658455056e-16
            }
          ]
        },
        "scicode": {
          "Q": [
            {
              "mean": 0.7502559629629629,
              "median": 0.7395670246913579,
              "low": 0.6315978888888889,
              "high": 0.8962992777777777,
              "sd": 0.07366909008155334
            },
            {
              "mean": 0.7690439582695643,
              "median": 0.7669702998673604,
              "low": 0.6865683204775023,
              "high": 0.8611852116110601,
              "sd": 0.04517295711454231
            },
            {
              "mean": 0.7731230500828491,
              "median": 0.7739078611169455,
              "low": 0.7226208392494574,
              "high": 0.8140812513944315,
              "sd": 0.024814363760620184
            },
            {
              "mean": 0.7757339644581143,
              "median": 0.7788776958007604,
              "low": 0.7513892789525396,
              "high": 0.7878787210474604,
              "sd": 0.010275729062835219
            },
            {
              "mean": 0.7756848216203275,
              "median": 0.7756848216203276,
              "low": 0.7756848216203276,
              "high": 0.7756848216203276,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6005972222222223,
              "median": 0.6111111111111112,
              "low": 0.4440972222222222,
              "high": 0.7361111111111112,
              "sd": 0.07586154438724572
            },
            {
              "mean": 0.6543194444444445,
              "median": 0.6527777777777778,
              "low": 0.5277777777777778,
              "high": 0.75,
              "sd": 0.05889717850076862
            },
            {
              "mean": 0.675513888888889,
              "median": 0.6805555555555556,
              "low": 0.5833333333333334,
              "high": 0.7638888888888888,
              "sd": 0.0487092868346985
            },
            {
              "mean": 0.6821666666666667,
              "median": 0.6805555555555556,
              "low": 0.625,
              "high": 0.7361111111111112,
              "sd": 0.026117316343346055
            },
            {
              "mean": 0.6805555555555556,
              "median": 0.6805555555555556,
              "low": 0.6805555555555556,
              "high": 0.6805555555555556,
              "sd": 0.0
            }
          ]
        },
        "swe-bench-multilingual": {
          "Q": [
            {
              "mean": 0.9370227857142857,
              "median": 0.9422087142857143,
              "low": 0.8675247857142856,
              "high": 0.9753976031746032,
              "sd": 0.02789123780071523
            },
            {
              "mean": 0.9554878277581005,
              "median": 0.9561364330316149,
              "low": 0.9296944482487209,
              "high": 0.9773418311688311,
              "sd": 0.011708478176629601
            },
            {
              "mean": 0.9609256038947401,
              "median": 0.9610545149878477,
              "low": 0.9490371191826448,
              "high": 0.9708927902601494,
              "sd": 0.005748874871623341
            },
            {
              "mean": 0.9626638934475751,
              "median": 0.9626605185368265,
              "low": 0.9581656964903609,
              "high": 0.9672945933432197,
              "sd": 0.002314298590256655
            },
            {
              "mean": 0.9629955497955417,
              "median": 0.9629955497955415,
              "low": 0.9629955497955415,
              "high": 0.9629955497955415,
              "sd": 2.221557105636704e-16
            }
          ],
          "PA": [
            {
              "mean": 0.44047619047619047,
              "median": 0.4523809523809524,
              "low": 0.23809523809523808,
              "high": 0.5952380952380952,
              "sd": 0.08792660061759729
            },
            {
              "mean": 0.4231428571428571,
              "median": 0.42857142857142855,
              "low": 0.23809523809523808,
              "high": 0.5476190476190477,
              "sd": 0.07629562790157672
            },
            {
              "mean": 0.4114761904761905,
              "median": 0.40476190476190477,
              "low": 0.30952380952380953,
              "high": 0.5005952380952375,
              "sd": 0.058585608671282534
            },
            {
              "mean": 0.3909047619047619,
              "median": 0.38095238095238093,
              "low": 0.35714285714285715,
              "high": 0.5,
              "sd": 0.03985573529742844
            },
            {
              "mean": 0.3809523809523811,
              "median": 0.38095238095238093,
              "low": 0.38095238095238093,
              "high": 0.38095238095238093,
              "sd": 1.666167829227528e-16
            }
          ]
        },
        "aa-lcr": {
          "Q": [
            {
              "mean": 0.6554277070707071,
              "median": 0.655017808080808,
              "low": 0.4349369999999998,
              "high": 0.8743415454545452,
              "sd": 0.120373536834749
            },
            {
              "mean": 0.6914286363636363,
              "median": 0.693146090909091,
              "low": 0.5516442727272726,
              "high": 0.8161579090909091,
              "sd": 0.06662299207324601
            },
            {
              "mean": 0.7027465552757491,
              "median": 0.7053595635859985,
              "low": 0.6246284253336691,
              "high": 0.7684093621254092,
              "sd": 0.03665094116596691
            },
            {
              "mean": 0.7060896717111663,
              "median": 0.7076091435520484,
              "low": 0.6756820275645876,
              "high": 0.7256145483731489,
              "sd": 0.014081908422794578
            },
            {
              "mean": 0.7064313181818184,
              "median": 0.7064313181818181,
              "low": 0.7064313181818181,
              "high": 0.7064313181818181,
              "sd": 2.221557105636704e-16
            }
          ],
          "PA": [
            {
              "mean": 0.5786944444444445,
              "median": 0.5833333333333334,
              "low": 0.4074074074074074,
              "high": 0.7407407407407407,
              "sd": 0.0970544711812638
            },
            {
              "mean": 0.6337222222222223,
              "median": 0.6481481481481481,
              "low": 0.48148148148148145,
              "high": 0.7129629629629629,
              "sd": 0.06170797960697756
            },
            {
              "mean": 0.6526759259259258,
              "median": 0.6574074074074074,
              "low": 0.5740740740740741,
              "high": 0.7129629629629629,
              "sd": 0.03507319803555546
            },
            {
              "mean": 0.665398148148148,
              "median": 0.6666666666666666,
              "low": 0.6386574074074074,
              "high": 0.6854166666666665,
              "sd": 0.01320626587156043
            },
            {
              "mean": 0.6666666666666665,
              "median": 0.6666666666666666,
              "low": 0.6666666666666666,
              "high": 0.6666666666666666,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "browsecomp": {
          "Q": [
            {
              "mean": 0.9249327286706349,
              "median": 0.9151704186507936,
              "low": 0.9100932857142857,
              "high": 0.9560848531746031,
              "sd": 0.016921730456106152
            },
            {
              "mean": 0.9303696174492946,
              "median": 0.9311259135802469,
              "low": 0.9100932857142857,
              "high": 0.9487712384810406,
              "sd": 0.010370606877143055
            },
            {
              "mean": 0.9317756640211641,
              "median": 0.9324664531525573,
              "low": 0.9195242749531525,
              "high": 0.9420527626763668,
              "sd": 0.005793023908180333
            },
            {
              "mean": 0.932544245909269,
              "median": 0.9340433151087596,
              "low": 0.9268551353615521,
              "high": 0.9344335696159122,
              "sd": 0.002465542608987663
            },
            {
              "mean": 0.9324533799603175,
              "median": 0.9324533799603174,
              "low": 0.9324533799603174,
              "high": 0.9324533799603174,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.5527142857142858,
              "median": 0.5,
              "low": 0.4523809523809524,
              "high": 0.7142857142857143,
              "sd": 0.07249002384046276
            },
            {
              "mean": 0.6223095238095239,
              "median": 0.6428571428571429,
              "low": 0.4523809523809524,
              "high": 0.7380952380952381,
              "sd": 0.07676356500636342
            },
            {
              "mean": 0.6766190476190476,
              "median": 0.6904761904761905,
              "low": 0.5714285714285714,
              "high": 0.7619047619047619,
              "sd": 0.05245735839886668
            },
            {
              "mean": 0.6935,
              "median": 0.6904761904761905,
              "low": 0.6428571428571429,
              "high": 0.7380952380952381,
              "sd": 0.022025118709180058
            },
            {
              "mean": 0.6904761904761904,
              "median": 0.6904761904761905,
              "low": 0.6904761904761905,
              "high": 0.6904761904761905,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "terminal-bench-2-1": {
          "Q": [
            {
              "mean": 0.892792925925926,
              "median": 0.8896458888888888,
              "low": 0.8625347777777778,
              "high": 0.9432014444444444,
              "sd": 0.022973875232304486
            },
            {
              "mean": 0.9062590487705335,
              "median": 0.9052785794306704,
              "low": 0.8779929044995408,
              "high": 0.9351660500969289,
              "sd": 0.01588530538206788
            },
            {
              "mean": 0.9097868189922751,
              "median": 0.9104928631473314,
              "low": 0.8922801627342528,
              "high": 0.9233750949380383,
              "sd": 0.008468871839218494
            },
            {
              "mean": 0.9114487989662097,
              "median": 0.9126845919518134,
              "low": 0.901882122816011,
              "high": 0.9153786839677047,
              "sd": 0.0035062094135120325
            },
            {
              "mean": 0.9115411387093464,
              "median": 0.9115411387093465,
              "low": 0.9115411387093465,
              "high": 0.9115411387093465,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.5164166666666667,
              "median": 0.5277777777777778,
              "low": 0.3333333333333333,
              "high": 0.625,
              "sd": 0.06890833547695356
            },
            {
              "mean": 0.5236666666666667,
              "median": 0.5416666666666666,
              "low": 0.3611111111111111,
              "high": 0.6388888888888888,
              "sd": 0.07845967979447926
            },
            {
              "mean": 0.5219027777777777,
              "median": 0.5138888888888888,
              "low": 0.40243055555555557,
              "high": 0.6388888888888888,
              "sd": 0.06705526267481317
            },
            {
              "mean": 0.5170138888888889,
              "median": 0.5138888888888888,
              "low": 0.4444444444444444,
              "high": 0.5972222222222222,
              "sd": 0.03582425603165342
            },
            {
              "mean": 0.5138888888888892,
              "median": 0.5138888888888888,
              "low": 0.5138888888888888,
              "high": 0.5138888888888888,
              "sd": 3.332335658455056e-16
            }
          ]
        },
        "programbench-vals-strict": {
          "Q": [
            {
              "mean": 0.22299738095238095,
              "median": 0.1973285714285714,
              "low": 0.028042857142857147,
              "high": 0.5293146825396824,
              "sd": 0.13879576699898966
            },
            {
              "mean": 0.24004290568017844,
              "median": 0.23339245703791156,
              "low": 0.09993187721369534,
              "high": 0.40306804407713503,
              "sd": 0.0802726830671725
            },
            {
              "mean": 0.24328778797971615,
              "median": 0.2440004890929276,
              "low": 0.16157668106940323,
              "high": 0.3197912893449756,
              "sd": 0.04273078255602446
            },
            {
              "mean": 0.24617666639204702,
              "median": 0.25114029219530953,
              "low": 0.20154581616960512,
              "high": 0.26761664744329106,
              "sd": 0.018198202393349513
            },
            {
              "mean": 0.2460633469639011,
              "median": 0.2460633469639012,
              "low": 0.2460633469639012,
              "high": 0.2460633469639012,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6345526315789474,
              "median": 0.6578947368421053,
              "low": 0.4980263157894738,
              "high": 0.8157894736842105,
              "sd": 0.09351870307798175
            },
            {
              "mean": 0.6890526315789474,
              "median": 0.6842105263157895,
              "low": 0.5263157894736842,
              "high": 0.8157894736842105,
              "sd": 0.07493419205328662
            },
            {
              "mean": 0.7121315789473686,
              "median": 0.7105263157894737,
              "low": 0.5789473684210527,
              "high": 0.8157894736842105,
              "sd": 0.0561200905337333
            },
            {
              "mean": 0.7123947368421053,
              "median": 0.7105263157894737,
              "low": 0.6578947368421053,
              "high": 0.7631578947368421,
              "sd": 0.024585649821976613
            },
            {
              "mean": 0.7105263157894738,
              "median": 0.7105263157894737,
              "low": 0.7105263157894737,
              "high": 0.7105263157894737,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "swe-vals": {
          "Q": [
            {
              "mean": 0.932762962962963,
              "median": 0.9373026666666666,
              "low": 0.8830372345679013,
              "high": 0.9652471111111111,
              "sd": 0.02159101887398463
            },
            {
              "mean": 0.9508636073870014,
              "median": 0.9514429074584225,
              "low": 0.9315528044077135,
              "high": 0.9663506617692073,
              "sd": 0.009249455226428295
            },
            {
              "mean": 0.955878363275689,
              "median": 0.9560080856962823,
              "low": 0.9462689202548484,
              "high": 0.9641405695348783,
              "sd": 0.004720801430154023
            },
            {
              "mean": 0.957564303387586,
              "median": 0.9576837380494682,
              "low": 0.9532212364475201,
              "high": 0.9613249017044726,
              "sd": 0.0020161254445565367
            },
            {
              "mean": 0.9578434997435108,
              "median": 0.9578434997435108,
              "low": 0.9578434997435108,
              "high": 0.9578434997435108,
              "sd": 0.0
            }
          ],
          "PA": [
            {
              "mean": 0.5106666666666666,
              "median": 0.5277777777777778,
              "low": 0.3333333333333333,
              "high": 0.6111111111111112,
              "sd": 0.08035613444480025
            },
            {
              "mean": 0.512125,
              "median": 0.5138888888888888,
              "low": 0.3885416666666667,
              "high": 0.625,
              "sd": 0.06407303346577557
            },
            {
              "mean": 0.49879166666666663,
              "median": 0.4861111111111111,
              "low": 0.4305555555555556,
              "high": 0.5972222222222222,
              "sd": 0.045639804441578356
            },
            {
              "mean": 0.4889305555555554,
              "median": 0.4861111111111111,
              "low": 0.4583333333333333,
              "high": 0.5416666666666666,
              "sd": 0.021517431165912492
            },
            {
              "mean": 0.486111111111111,
              "median": 0.4861111111111111,
              "low": 0.4861111111111111,
              "high": 0.4861111111111111,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "harvey-aa-criterion": {
          "Q": [
            {
              "mean": 0.913228652001547,
              "median": 0.9163025933314282,
              "low": 0.8610093901557528,
              "high": 0.966478374965332,
              "sd": 0.031223152423713596
            },
            {
              "mean": 0.9275779241301128,
              "median": 0.9287754872453392,
              "low": 0.8907244806360002,
              "high": 0.9578696059730042,
              "sd": 0.01695846490984329
            },
            {
              "mean": 0.930281583473409,
              "median": 0.9307328390917973,
              "low": 0.9098516932925681,
              "high": 0.9487360566779371,
              "sd": 0.009753003294622772
            },
            {
              "mean": 0.9317275809509082,
              "median": 0.932218646240878,
              "low": 0.9233518865959466,
              "high": 0.9379204395519625,
              "sd": 0.003910396778203098
            },
            {
              "mean": 0.9319270214197989,
              "median": 0.9319270214197986,
              "low": 0.9319270214197986,
              "high": 0.9319270214197986,
              "sd": 3.332335658455056e-16
            }
          ],
          "PA": [
            {
              "mean": 0.5844722222222222,
              "median": 0.5972222222222222,
              "low": 0.3888888888888889,
              "high": 0.75,
              "sd": 0.09125163033640218
            },
            {
              "mean": 0.68525,
              "median": 0.6805555555555556,
              "low": 0.5,
              "high": 0.8611111111111112,
              "sd": 0.09391752674016433
            },
            {
              "mean": 0.7435833333333334,
              "median": 0.75,
              "low": 0.5833333333333334,
              "high": 0.875,
              "sd": 0.07467452972954433
            },
            {
              "mean": 0.7652361111111112,
              "median": 0.7638888888888888,
              "low": 0.6944444444444444,
              "high": 0.8333333333333334,
              "sd": 0.03893213975957841
            },
            {
              "mean": 0.7638888888888892,
              "median": 0.7638888888888888,
              "low": 0.7638888888888888,
              "high": 0.7638888888888888,
              "sd": 3.332335658455056e-16
            }
          ]
        },
        "aa-briefcase-elo": {
          "Q": [
            {
              "mean": 0.8173207020262839,
              "median": 0.823442508987366,
              "low": 0.7348843083323567,
              "high": 0.9022099552979433,
              "sd": 0.045881908793681175
            },
            {
              "mean": 0.8307270867049066,
              "median": 0.8306964219353663,
              "low": 0.7825384865988514,
              "high": 0.8770705295629123,
              "sd": 0.023957985922794824
            },
            {
              "mean": 0.8322382748045734,
              "median": 0.8324581954510619,
              "low": 0.8054249379836034,
              "high": 0.8579891838966711,
              "sd": 0.01350203441729153
            },
            {
              "mean": 0.8339638982224785,
              "median": 0.8342803618772268,
              "low": 0.8220853994154689,
              "high": 0.8434093637505049,
              "sd": 0.005364512509571727
            },
            {
              "mean": 0.8340567518986766,
              "median": 0.8340567518986763,
              "low": 0.8340567518986763,
              "high": 0.8340567518986763,
              "sd": 2.221557105636704e-16
            }
          ],
          "PA": [
            {
              "mean": 0.5972,
              "median": 0.6,
              "low": 0.4222222222222222,
              "high": 0.7555555555555555,
              "sd": 0.0856939558624487
            },
            {
              "mean": 0.7208555555555556,
              "median": 0.7111111111111111,
              "low": 0.5333333333333333,
              "high": 0.8888888888888888,
              "sd": 0.09039013592737465
            },
            {
              "mean": 0.7980444444444444,
              "median": 0.8111111111111111,
              "low": 0.6444444444444445,
              "high": 0.9111111111111111,
              "sd": 0.06613160135169353
            },
            {
              "mean": 0.8388444444444446,
              "median": 0.8444444444444444,
              "low": 0.7666666666666667,
              "high": 0.9,
              "sd": 0.030991364316419787
            },
            {
              "mean": 0.8444444444444446,
              "median": 0.8444444444444444,
              "low": 0.8444444444444444,
              "high": 0.8444444444444444,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "critpt-aa": {
          "Q": [
            {
              "mean": 0.9316331757054089,
              "median": 0.949450758884135,
              "low": 0.7872264752312799,
              "high": 0.9852371946705707,
              "sd": 0.05413474497376408
            },
            {
              "mean": 0.9683967050395668,
              "median": 0.9721894931657263,
              "low": 0.924252257544205,
              "high": 0.989075430085949,
              "sd": 0.01691392721207624
            },
            {
              "mean": 0.9754789104204147,
              "median": 0.976806834194306,
              "low": 0.9564305397329304,
              "high": 0.9877003684400366,
              "sd": 0.008234468642261879
            },
            {
              "mean": 0.9782945761948086,
              "median": 0.9783222611621261,
              "low": 0.9726160054677611,
              "high": 0.9836477880218809,
              "sd": 0.002880671755138961
            },
            {
              "mean": 0.9788195633187873,
              "median": 0.9788195633187876,
              "low": 0.9788195633187876,
              "high": 0.9788195633187876,
              "sd": 3.332335658455056e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6111181818181817,
              "median": 0.6181818181818182,
              "low": 0.4268181818181818,
              "high": 0.7636363636363637,
              "sd": 0.09911598562646633
            },
            {
              "mean": 0.6819363636363637,
              "median": 0.6909090909090909,
              "low": 0.5181818181818182,
              "high": 0.7909090909090909,
              "sd": 0.06777235071379288
            },
            {
              "mean": 0.7079727272727273,
              "median": 0.7090909090909091,
              "low": 0.6090909090909091,
              "high": 0.7909090909090909,
              "sd": 0.045387949212343764
            },
            {
              "mean": 0.7210818181818182,
              "median": 0.7272727272727273,
              "low": 0.6818181818181818,
              "high": 0.7545454545454545,
              "sd": 0.0185182250822639
            },
            {
              "mean": 0.7272727272727273,
              "median": 0.7272727272727273,
              "low": 0.7272727272727273,
              "high": 0.7272727272727273,
              "sd": 0.0
            }
          ]
        }
      },
      "original_observed_panel": {
        "overall": {
          "Q": 0.8370133414599132,
          "PA": 0.6471698275269704
        },
        "coding": {
          "Q": 0.7453416099643194,
          "PA": 0.5495430495430497
        },
        "co-work": {
          "Q": 0.921681523776166,
          "PA": 0.7354521404521404
        },
        "reasoning": {
          "Q": 0.8792431672573456,
          "PA": 0.6952861952861952
        }
      },
      "full_domain_scores": {
        "development-01": {
          "coding": 0.8947368421052632,
          "co-work": 0.9666666666666667,
          "reasoning": 0.3125
        },
        "development-06": {
          "coding": 0.7456140350877193,
          "co-work": 0.9083333333333333,
          "reasoning": 0.0625
        },
        "development-08": {
          "coding": 0.631578947368421,
          "co-work": 0.875,
          "reasoning": 0.09375
        },
        "holdout-01": {
          "coding": 0.9736842105263158,
          "co-work": 0.975,
          "reasoning": 0.5625
        },
        "holdout-02": {
          "coding": 0.9473684210526315,
          "co-work": 0.975,
          "reasoning": 0.28125
        },
        "holdout-07": {
          "coding": 0.9473684210526315,
          "co-work": 0.9616666666666667,
          "reasoning": 0.3125
        },
        "holdout-11": {
          "coding": 0.868421052631579,
          "co-work": 0.9377777777777777,
          "reasoning": 0.1875
        },
        "sealed-new-01": {
          "coding": 0.9561403508771931,
          "co-work": 0.9729166666666667,
          "reasoning": 0.15625
        },
        "sealed-new-03": {
          "coding": 0.9210526315789473,
          "co-work": 0.9083333333333333,
          "reasoning": 0.25
        },
        "sealed-new-04": {
          "coding": 0.7456140350877193,
          "co-work": 0.85,
          "reasoning": 0.125
        },
        "sealed-new-05": {
          "coding": 0.6842105263157895,
          "co-work": 0.7166666666666667,
          "reasoning": 0.09375
        },
        "sealed-new-06": {
          "coding": 0.9824561403508772,
          "co-work": 0.9122222222222223,
          "reasoning": 0.1875
        }
      },
      "selection_sha256": "e6ab100051179d978cf65d8076200eed7f121ba81b8601ffa59be317e17721c0"
    },
    "K3": {
      "question_count": 107,
      "domain_counts": {
        "coding": 45,
        "co-work": 30,
        "reasoning": 32
      },
      "diagnostics": {
        "overall": [
          {
            "stage": "10",
            "measured_pair_tie_fraction": 0.523052112225007,
            "Q_variance_penalty": 0.02626132505144701,
            "Q_mean_shift_penalty": 0.00015226053089006927
          },
          {
            "stage": "30",
            "measured_pair_tie_fraction": 0.24940335188620902,
            "Q_variance_penalty": 0.007031718099383639,
            "Q_mean_shift_penalty": -0.0008243178233210531
          },
          {
            "stage": "60",
            "measured_pair_tie_fraction": 0.12353567305710163,
            "Q_variance_penalty": 0.002096078051027152,
            "Q_mean_shift_penalty": -0.0001547642906355253
          },
          {
            "stage": "90",
            "measured_pair_tie_fraction": 0.06688027234391897,
            "Q_variance_penalty": 0.0005156489411628576,
            "Q_mean_shift_penalty": 6.0322963478279285e-05
          },
          {
            "stage": "full",
            "measured_pair_tie_fraction": 0.04346804963346318,
            "Q_variance_penalty": 3.165630126788213e-32,
            "Q_mean_shift_penalty": 4.2984233289204356e-17
          }
        ],
        "coding": [
          {
            "stage": "10",
            "measured_pair_tie_fraction": 0.5747259161793372,
            "Q_variance_penalty": 0.02501884953703704,
            "Q_mean_shift_penalty": 0.0005112667630152162
          },
          {
            "stage": "30",
            "measured_pair_tie_fraction": 0.273330873015873,
            "Q_variance_penalty": 0.006217705233868695,
            "Q_mean_shift_penalty": -0.0024023110131970843
          },
          {
            "stage": "60",
            "measured_pair_tie_fraction": 0.1552011904761905,
            "Q_variance_penalty": 0.0019256930042328036,
            "Q_mean_shift_penalty": -0.0005766514264027301
          },
          {
            "stage": "90",
            "measured_pair_tie_fraction": 0.08842286410470619,
            "Q_variance_penalty": 0.00046367999265341703,
            "Q_mean_shift_penalty": 7.015300502737725e-05
          },
          {
            "stage": "full",
            "measured_pair_tie_fraction": 0.05115288220551378,
            "Q_variance_penalty": 2.8414090248303533e-32,
            "Q_mean_shift_penalty": 5.0054000296414123e-17
          }
        ],
        "co-work": [
          {
            "stage": "10",
            "measured_pair_tie_fraction": 0.5015015488215488,
            "Q_variance_penalty": 0.016420149509932657,
            "Q_mean_shift_penalty": -0.0003591873617585127
          },
          {
            "stage": "30",
            "measured_pair_tie_fraction": 0.25304482924482924,
            "Q_variance_penalty": 0.004977533096970824,
            "Q_mean_shift_penalty": 8.787157069010455e-05
          },
          {
            "stage": "60",
            "measured_pair_tie_fraction": 0.09705205868205868,
            "Q_variance_penalty": 0.0013230518461393472,
            "Q_mean_shift_penalty": -0.00014636564447945892
          },
          {
            "stage": "90",
            "measured_pair_tie_fraction": 0.04491948051948052,
            "Q_variance_penalty": 0.0003515107391017605,
            "Q_mean_shift_penalty": -1.1123034984163195e-05
          },
          {
            "stage": "full",
            "measured_pair_tie_fraction": 0.03817219817219818,
            "Q_variance_penalty": 5.454073525210572e-32,
            "Q_mean_shift_penalty": 6.029105285407525e-17
          }
        ],
        "reasoning": [
          {
            "stage": "10",
            "measured_pair_tie_fraction": 0.45562210998877667,
            "Q_variance_penalty": 0.0451482353161242,
            "Q_mean_shift_penalty": 0.00028666122105407854
          },
          {
            "stage": "30",
            "measured_pair_tie_fraction": 0.19547918069584735,
            "Q_variance_penalty": 0.01208338550110155,
            "Q_mean_shift_penalty": 0.000811352899745747
          },
          {
            "stage": "60",
            "measured_pair_tie_fraction": 0.10434399551066219,
            "Q_variance_penalty": 0.0037252251527621905,
            "Q_mean_shift_penalty": 0.0006750122373054406
          },
          {
            "stage": "90",
            "measured_pair_tie_fraction": 0.06039640852974187,
            "Q_variance_penalty": 0.0008931505082835673,
            "Q_mean_shift_penalty": 0.00015973954448415408
          },
          {
            "stage": "full",
            "measured_pair_tie_fraction": 0.03692480359147026,
            "Q_variance_penalty": 0.0,
            "Q_mean_shift_penalty": 0.0
          }
        ]
      },
      "quotas": {
        "10": {
          "coding": 4,
          "co-work": 3,
          "reasoning": 3
        },
        "30": {
          "coding": 13,
          "co-work": 8,
          "reasoning": 9
        },
        "60": {
          "coding": 25,
          "co-work": 17,
          "reasoning": 18
        },
        "90": {
          "coding": 38,
          "co-work": 25,
          "reasoning": 27
        },
        "full": {
          "coding": 45,
          "co-work": 30,
          "reasoning": 32
        }
      },
      "summaries": {
        "overall": {
          "Q": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.8100181199045434,
              "median": 0.8065097880983056,
              "low": 0.7617649609860412,
              "high": 0.8714591217392281,
              "sd": 0.030229166917910208,
              "delta_mean": -0.026413585582337144,
              "absolute_full_error": 0.03416538637357654,
              "within_one_point": 0.151,
              "delta_low": -0.0746667445008394,
              "delta_high": 0.03502741625234746
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.830224305210818,
              "median": 0.8305590327459607,
              "low": 0.7946929931563426,
              "high": 0.8639364563377523,
              "sd": 0.018081248257736597,
              "delta_mean": -0.006207400276062626,
              "absolute_full_error": 0.015361200172267086,
              "within_one_point": 0.397,
              "delta_low": -0.04173871233053808,
              "delta_high": 0.027504750850871673
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.834490391726489,
              "median": 0.834686797975885,
              "low": 0.8121029844357703,
              "high": 0.8529524248437649,
              "sd": 0.010541978995288056,
              "delta_mean": -0.0019413137603916627,
              "absolute_full_error": 0.008627892085036388,
              "within_one_point": 0.633,
              "delta_low": -0.024328721051110305,
              "delta_high": 0.016520719356884254
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.8358557335822395,
              "median": 0.8365601866130791,
              "low": 0.8241571227206284,
              "high": 0.8434538216514681,
              "sd": 0.005247049096196894,
              "delta_mean": -0.0005759719046411976,
              "absolute_full_error": 0.004182622345395083,
              "within_one_point": 0.943,
              "delta_low": -0.012274582766252314,
              "delta_high": 0.007022116164587447
            },
            {
              "stage": "full",
              "n": 107,
              "mean": 0.8364317054868807,
              "median": 0.8364317054868806,
              "low": 0.8364317054868806,
              "high": 0.8364317054868806,
              "sd": 1.110778552818352e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ],
          "PA": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.6002404882426123,
              "median": 0.5997796846011132,
              "low": 0.524566537872459,
              "high": 0.6845378286083175,
              "sd": 0.040872963898479,
              "delta_mean": -0.14147422422397987,
              "absolute_full_error": 0.14148757833436404,
              "within_one_point": 0.001,
              "delta_low": -0.2171481745941332,
              "delta_high": -0.057176883858274685
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.6653318902414768,
              "median": 0.6668848935108334,
              "low": 0.5990130740361004,
              "high": 0.725513285151913,
              "sd": 0.03241546966664943,
              "delta_mean": -0.07638282222511542,
              "absolute_full_error": 0.07647573356189895,
              "within_one_point": 0.015,
              "delta_low": -0.14270163843049175,
              "delta_high": -0.016201427314679065
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.7060119470935636,
              "median": 0.7058707600530909,
              "low": 0.6584927327789172,
              "high": 0.7467422440932778,
              "sd": 0.022579287912175512,
              "delta_mean": -0.03570276537302848,
              "absolute_full_error": 0.03643984732755405,
              "within_one_point": 0.118,
              "delta_low": -0.08322197968767502,
              "delta_high": 0.00502753162668567
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.7299595457348278,
              "median": 0.7316419521024784,
              "low": 0.6970665392286632,
              "high": 0.7554526655292634,
              "sd": 0.01508346585878249,
              "delta_mean": -0.011755166731764423,
              "absolute_full_error": 0.01468313050845004,
              "within_one_point": 0.441,
              "delta_low": -0.044648173237928884,
              "delta_high": 0.013737953062671194
            },
            {
              "stage": "full",
              "n": 107,
              "mean": 0.7417147124665923,
              "median": 0.7417147124665922,
              "low": 0.7417147124665922,
              "high": 0.7417147124665922,
              "sd": 1.110778552818352e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ]
        },
        "coding": {
          "Q": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.7197345033068783,
              "median": 0.7069643138227514,
              "low": 0.6284168601190476,
              "high": 0.8495114947089948,
              "sd": 0.06504838877990217,
              "delta_mean": -0.025530116300052166,
              "absolute_full_error": 0.0608950704854987,
              "within_one_point": 0.035,
              "delta_low": -0.11684775948788284,
              "delta_high": 0.10424687510206428
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.741449225386259,
              "median": 0.7425270476523121,
              "low": 0.6691904035272064,
              "high": 0.8159361090858928,
              "sd": 0.038497426065384435,
              "delta_mean": -0.0038153942206714414,
              "absolute_full_error": 0.03158199582505707,
              "within_one_point": 0.201,
              "delta_low": -0.07607421607972409,
              "delta_high": 0.07067148947896232
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.7439155780291005,
              "median": 0.7447208151455026,
              "low": 0.6962623449074075,
              "high": 0.7836054626322752,
              "sd": 0.022807743172600918,
              "delta_mean": -0.0013490415778299363,
              "absolute_full_error": 0.018517491797308775,
              "within_one_point": 0.312,
              "delta_low": -0.04900227469952302,
              "delta_high": 0.038340843025344705
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.7447307866092497,
              "median": 0.7473019740368833,
              "low": 0.7176618423892333,
              "high": 0.759249022441887,
              "sd": 0.011417005303725854,
              "delta_mean": -0.0005338329976807166,
              "absolute_full_error": 0.009135078851399872,
              "within_one_point": 0.601,
              "delta_low": -0.027602777217697196,
              "delta_high": 0.013984402834956468
            },
            {
              "stage": "full",
              "n": 107,
              "mean": 0.7452646196069304,
              "median": 0.7452646196069305,
              "low": 0.7452646196069305,
              "high": 0.7452646196069305,
              "sd": 1.110778552818352e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ],
          "PA": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.558337782651072,
              "median": 0.5441993873572821,
              "low": 0.4788610414926205,
              "high": 0.7239178153717627,
              "sd": 0.06173957752529462,
              "delta_mean": -0.10591173001949318,
              "absolute_full_error": 0.11213517335004178,
              "within_one_point": 0.024,
              "delta_low": -0.18538847117794482,
              "delta_high": 0.059668302701197405
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.6146508876357561,
              "median": 0.6114786967418545,
              "low": 0.516839320523531,
              "high": 0.7242512009189641,
              "sd": 0.055018820386818656,
              "delta_mean": -0.049598625034809246,
              "absolute_full_error": 0.06158462336396547,
              "within_one_point": 0.095,
              "delta_low": -0.14741019214703432,
              "delta_high": 0.06000168824839875
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.644588059732665,
              "median": 0.6493776106934003,
              "low": 0.5598755569479253,
              "high": 0.7130351225285435,
              "sd": 0.04219989689802829,
              "delta_mean": -0.019661452937900312,
              "absolute_full_error": 0.03714412489557228,
              "within_one_point": 0.206,
              "delta_low": -0.10437395572263994,
              "delta_high": 0.04878560985797824
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.660119239069897,
              "median": 0.6642495126705653,
              "low": 0.6034802283486495,
              "high": 0.70635268727374,
              "sd": 0.02561653470799758,
              "delta_mean": -0.004130273600668356,
              "absolute_full_error": 0.018576898496240606,
              "within_one_point": 0.508,
              "delta_low": -0.06076928432191586,
              "delta_high": 0.0421031746031747
            },
            {
              "stage": "full",
              "n": 107,
              "mean": 0.6642495126705653,
              "median": 0.6642495126705653,
              "low": 0.6642495126705653,
              "high": 0.6642495126705653,
              "sd": 0.0,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ]
        },
        "co-work": {
          "Q": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.8986818305568247,
              "median": 0.9001719258865688,
              "low": 0.8610814373472709,
              "high": 0.9388899900480189,
              "sd": 0.022948261806637192,
              "delta_mean": -0.016060962148174224,
              "absolute_full_error": 0.02268627636285247,
              "within_one_point": 0.292,
              "delta_low": -0.05366135535772798,
              "delta_high": 0.02414719734301992
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.9096773880373379,
              "median": 0.9103916013439036,
              "low": 0.878618400962544,
              "high": 0.9357952307181074,
              "sd": 0.014572135222746339,
              "delta_mean": -0.005065404667661028,
              "absolute_full_error": 0.012187768048221049,
              "within_one_point": 0.486,
              "delta_low": -0.03612439174245496,
              "delta_high": 0.02105243801310851
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.9135661065033389,
              "median": 0.9136967729288019,
              "low": 0.8974181908036062,
              "high": 0.9271483886774873,
              "sd": 0.007508229591665111,
              "delta_mean": -0.0011766862016599538,
              "absolute_full_error": 0.006056232613217748,
              "within_one_point": 0.821,
              "delta_low": -0.017324601901392768,
              "delta_high": 0.012405595972488342
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.9144024050008812,
              "median": 0.9145895297582856,
              "low": 0.9058904939546902,
              "high": 0.9213173754682932,
              "sd": 0.003962104703084317,
              "delta_mean": -0.00034038770411766575,
              "absolute_full_error": 0.003193163970861555,
              "within_one_point": 0.988,
              "delta_low": -0.008852298750308681,
              "delta_high": 0.006574582763294203
            },
            {
              "stage": "full",
              "n": 107,
              "mean": 0.9147427927049989,
              "median": 0.9147427927049989,
              "low": 0.9147427927049989,
              "high": 0.9147427927049989,
              "sd": 0.0,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ],
          "PA": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.6177283982683983,
              "median": 0.619915824915825,
              "low": 0.4792159692159692,
              "high": 0.7363828763828764,
              "sd": 0.06867754317666236,
              "delta_mean": -0.19268045214045207,
              "absolute_full_error": 0.19268045214045207,
              "within_one_point": 0.0,
              "delta_low": -0.33119288119288115,
              "delta_high": -0.074025974025974
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.684845517075517,
              "median": 0.6892496392496392,
              "low": 0.5634367484367485,
              "high": 0.7567075517075517,
              "sd": 0.04975318476933552,
              "delta_mean": -0.12556333333333328,
              "absolute_full_error": 0.12556333333333328,
              "within_one_point": 0.0,
              "delta_low": -0.24697210197210182,
              "delta_high": -0.053701298701298694
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.7427078811928811,
              "median": 0.7448941798941799,
              "low": 0.677965367965368,
              "high": 0.8019769119769119,
              "sd": 0.03403406710039442,
              "delta_mean": -0.06770096921596917,
              "absolute_full_error": 0.06780989177489173,
              "within_one_point": 0.043,
              "delta_low": -0.13244348244348236,
              "delta_high": -0.008431938431938457
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.7837435064935065,
              "median": 0.7851130351130351,
              "low": 0.7297883597883598,
              "high": 0.8104088504088504,
              "sd": 0.02650286640017091,
              "delta_mean": -0.026665343915343868,
              "absolute_full_error": 0.026708075998075953,
              "within_one_point": 0.42,
              "delta_low": -0.08062049062049059,
              "delta_high": 0.0
            },
            {
              "stage": "full",
              "n": 107,
              "mean": 0.8104088504088502,
              "median": 0.8104088504088504,
              "low": 0.8104088504088504,
              "high": 0.8104088504088504,
              "sd": 1.110778552818352e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ]
        },
        "reasoning": {
          "Q": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.8428125020127385,
              "median": 0.8435749248045262,
              "low": 0.7783412578248275,
              "high": 0.9093512244601911,
              "sd": 0.03658532613378587,
              "delta_mean": -0.045434896537178276,
              "absolute_full_error": 0.048788444609072584,
              "within_one_point": 0.095,
              "delta_low": -0.1099061407250892,
              "delta_high": 0.021103825910274397
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.8753526601490694,
              "median": 0.8781547059874821,
              "low": 0.8265007904569351,
              "high": 0.9146982551517543,
              "sd": 0.023920619402698844,
              "delta_mean": -0.012894738400847296,
              "absolute_full_error": 0.02108173331465957,
              "within_one_point": 0.32,
              "delta_low": -0.06174660809298164,
              "delta_high": 0.0264508566018376
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.8838471611598492,
              "median": 0.8852184572143726,
              "low": 0.8527428004408765,
              "high": 0.9067918007530602,
              "sd": 0.014189744161941326,
              "delta_mean": -0.004400237390067617,
              "absolute_full_error": 0.011678112639210191,
              "within_one_point": 0.515,
              "delta_low": -0.03550459810904024,
              "delta_high": 0.018544402203143434
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.887194508497149,
              "median": 0.888524228221006,
              "low": 0.8701510812817216,
              "high": 0.8963911774365735,
              "sd": 0.006938341561235809,
              "delta_mean": -0.0010528900527677072,
              "absolute_full_error": 0.005566417271752402,
              "within_one_point": 0.889,
              "delta_low": -0.018096317268195213,
              "delta_high": 0.008143778886656738
            },
            {
              "stage": "full",
              "n": 107,
              "mean": 0.8882473985499165,
              "median": 0.8882473985499167,
              "low": 0.8882473985499167,
              "high": 0.8882473985499167,
              "sd": 2.221557105636704e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ],
          "PA": [
            {
              "stage": "10",
              "n": 10,
              "mean": 0.6548993827160494,
              "median": 0.6551346801346801,
              "low": 0.4598814534231201,
              "high": 0.7825189393939394,
              "sd": 0.08161543508293405,
              "delta_mean": -0.12725549943883277,
              "absolute_full_error": 0.1281669472502806,
              "within_one_point": 0.034,
              "delta_low": -0.32227342873176207,
              "delta_high": 0.0003640572390571779
            },
            {
              "stage": "30",
              "n": 30,
              "mean": 0.7341711840628506,
              "median": 0.737682379349046,
              "low": 0.6087969977553311,
              "high": 0.8421471661054993,
              "sd": 0.05846288973870392,
              "delta_mean": -0.04798369809203143,
              "absolute_full_error": 0.05957875982042649,
              "within_one_point": 0.107,
              "delta_low": -0.17335788439955108,
              "delta_high": 0.05999228395061721
            },
            {
              "stage": "60",
              "n": 60,
              "mean": 0.7676998316498316,
              "median": 0.7685465768799102,
              "low": 0.694581228956229,
              "high": 0.8311461840628507,
              "sd": 0.03483459953351712,
              "delta_mean": -0.014455050505050504,
              "absolute_full_error": 0.02938400673400674,
              "within_one_point": 0.226,
              "delta_low": -0.08757365319865319,
              "delta_high": 0.0489913019079685
            },
            {
              "stage": "90",
              "n": 90,
              "mean": 0.780000224466891,
              "median": 0.7804994388327722,
              "low": 0.7438552188552189,
              "high": 0.8114008136924804,
              "sd": 0.017805813078171532,
              "delta_mean": -0.002154657687991013,
              "absolute_full_error": 0.014328900112233449,
              "within_one_point": 0.404,
              "delta_low": -0.03829966329966328,
              "delta_high": 0.0292459315375982
            },
            {
              "stage": "full",
              "n": 107,
              "mean": 0.7821548821548823,
              "median": 0.7821548821548822,
              "low": 0.7821548821548822,
              "high": 0.7821548821548822,
              "sd": 1.110778552818352e-16,
              "delta_mean": 0.0,
              "absolute_full_error": 0.0,
              "within_one_point": 1.0,
              "delta_low": 0.0,
              "delta_high": 0.0
            }
          ]
        }
      },
      "per_target": {
        "advanced-if": {
          "Q": [
            {
              "mean": 0.9106879212121213,
              "median": 0.9142746262626262,
              "low": 0.8638886161616162,
              "high": 0.9449074545454546,
              "sd": 0.02031586472574313
            },
            {
              "mean": 0.9238202532670454,
              "median": 0.9245100113636364,
              "low": 0.9006787755681819,
              "high": 0.9431808955965909,
              "sd": 0.01102168618493479
            },
            {
              "mean": 0.9280782414595784,
              "median": 0.9284163724441648,
              "low": 0.9153142711544511,
              "high": 0.9391183636363637,
              "sd": 0.0060753230063451125
            },
            {
              "mean": 0.9290232327272728,
              "median": 0.9292054545454547,
              "low": 0.9227450363636363,
              "high": 0.9344137636363636,
              "sd": 0.0030447890146337807
            },
            {
              "mean": 0.9293791212121216,
              "median": 0.9293791212121212,
              "low": 0.9293791212121212,
              "high": 0.9293791212121212,
              "sd": 4.443114211273408e-16
            }
          ],
          "PA": [
            {
              "mean": 0.5344166666666667,
              "median": 0.5462962962962963,
              "low": 0.3976851851851852,
              "high": 0.6203703703703703,
              "sd": 0.055067517855298266
            },
            {
              "mean": 0.5808148148148148,
              "median": 0.5925925925925926,
              "low": 0.48148148148148145,
              "high": 0.6759259259259259,
              "sd": 0.050250972894810245
            },
            {
              "mean": 0.6151574074074074,
              "median": 0.6203703703703703,
              "low": 0.5185185185185185,
              "high": 0.6944444444444444,
              "sd": 0.049949504793950134
            },
            {
              "mean": 0.63725,
              "median": 0.6481481481481481,
              "low": 0.5555555555555556,
              "high": 0.6944444444444444,
              "sd": 0.03440843458240383
            },
            {
              "mean": 0.648148148148148,
              "median": 0.6481481481481481,
              "low": 0.6481481481481481,
              "high": 0.6481481481481481,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "deep-swe": {
          "Q": [
            {
              "mean": 0.5747247500000001,
              "median": 0.559174375,
              "low": 0.394361875,
              "high": 0.818049375,
              "sd": 0.12401695714783152
            },
            {
              "mean": 0.6017415199704141,
              "median": 0.6019942714497042,
              "low": 0.4741192714497041,
              "high": 0.7369158690828402,
              "sd": 0.06821553612196385
            },
            {
              "mean": 0.604034265,
              "median": 0.604806875,
              "low": 0.522532875,
              "high": 0.6774011249999999,
              "sd": 0.03965717499162309
            },
            {
              "mean": 0.6048962517313019,
              "median": 0.6072046727839335,
              "low": 0.5611921641274239,
              "high": 0.6346090702908587,
              "sd": 0.019683938095946905
            },
            {
              "mean": 0.6054643441358023,
              "median": 0.6054643441358025,
              "low": 0.6054643441358025,
              "high": 0.6054643441358025,
              "sd": 2.221557105636704e-16
            }
          ],
          "PA": [
            {
              "mean": 0.55864,
              "median": 0.56,
              "low": 0.42,
              "high": 0.74,
              "sd": 0.0776825912607515
            },
            {
              "mean": 0.6069,
              "median": 0.6,
              "low": 0.48,
              "high": 0.74,
              "sd": 0.06577169540095433
            },
            {
              "mean": 0.61856,
              "median": 0.62,
              "low": 0.52,
              "high": 0.72,
              "sd": 0.05272481679727589
            },
            {
              "mean": 0.6195,
              "median": 0.62,
              "low": 0.56,
              "high": 0.7,
              "sd": 0.0347758444808945
            },
            {
              "mean": 0.62,
              "median": 0.62,
              "low": 0.62,
              "high": 0.62,
              "sd": 0.0
            }
          ]
        },
        "gdpval": {
          "Q": [
            {
              "mean": 0.9218570787878789,
              "median": 0.9222117474747474,
              "low": 0.884377505050505,
              "high": 0.9604391717171717,
              "sd": 0.02255212495477181
            },
            {
              "mean": 0.9345530555397726,
              "median": 0.9354713039772726,
              "low": 0.904833534090909,
              "high": 0.9594458494318182,
              "sd": 0.014016868247804005
            },
            {
              "mean": 0.9389761740798993,
              "median": 0.9390035618118906,
              "low": 0.9237264841145014,
              "high": 0.9524312953759043,
              "sd": 0.007278585151665806
            },
            {
              "mean": 0.9399071425454546,
              "median": 0.9399988181818182,
              "low": 0.9323544727272728,
              "high": 0.9467260545454546,
              "sd": 0.0038140149859262115
            },
            {
              "mean": 0.9402744242424244,
              "median": 0.9402744242424242,
              "low": 0.9402744242424242,
              "high": 0.9402744242424242,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6527181818181819,
              "median": 0.6727272727272727,
              "low": 0.45454545454545453,
              "high": 0.8090909090909091,
              "sd": 0.09021419693485794
            },
            {
              "mean": 0.7293818181818181,
              "median": 0.7363636363636363,
              "low": 0.5818181818181818,
              "high": 0.8090909090909091,
              "sd": 0.06235676163090089
            },
            {
              "mean": 0.7847363636363637,
              "median": 0.7909090909090909,
              "low": 0.7181818181818181,
              "high": 0.8272727272727273,
              "sd": 0.028154753206957324
            },
            {
              "mean": 0.8074818181818182,
              "median": 0.8090909090909091,
              "low": 0.7636363636363637,
              "high": 0.8272727272727273,
              "sd": 0.015826282413020115
            },
            {
              "mean": 0.8181818181818182,
              "median": 0.8181818181818182,
              "low": 0.8181818181818182,
              "high": 0.8181818181818182,
              "sd": 0.0
            }
          ]
        },
        "hle": {
          "Q": [
            {
              "mean": 0.9292407283950618,
              "median": 0.9274777654320987,
              "low": 0.8649345555555555,
              "high": 0.9828357901234568,
              "sd": 0.029142919829153822
            },
            {
              "mean": 0.9604630960219479,
              "median": 0.9632857215363511,
              "low": 0.9218043086419754,
              "high": 0.9890700836762688,
              "sd": 0.018255205951685893
            },
            {
              "mean": 0.9684366529492455,
              "median": 0.9696046515775034,
              "low": 0.943900159122085,
              "high": 0.9852132592592592,
              "sd": 0.010863513078125105
            },
            {
              "mean": 0.9714898891937205,
              "median": 0.9728095746075294,
              "low": 0.9587321854900167,
              "high": 0.9780417038561194,
              "sd": 0.005244445584116728
            },
            {
              "mean": 0.9724666736111107,
              "median": 0.9724666736111112,
              "low": 0.9724666736111112,
              "high": 0.9724666736111112,
              "sd": 4.443114211273408e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6766944444444445,
              "median": 0.6944444444444444,
              "low": 0.4722222222222222,
              "high": 0.8333333333333334,
              "sd": 0.09344650874650422
            },
            {
              "mean": 0.7635138888888889,
              "median": 0.7638888888888888,
              "low": 0.6111111111111112,
              "high": 0.8888888888888888,
              "sd": 0.06807013915639291
            },
            {
              "mean": 0.8036944444444445,
              "median": 0.8055555555555556,
              "low": 0.7222222222222222,
              "high": 0.875,
              "sd": 0.04262205934034098
            },
            {
              "mean": 0.827861111111111,
              "median": 0.8333333333333334,
              "low": 0.7777777777777778,
              "high": 0.875,
              "sd": 0.024500708117899898
            },
            {
              "mean": 0.8333333333333335,
              "median": 0.8333333333333334,
              "low": 0.8333333333333334,
              "high": 0.8333333333333334,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "scicode": {
          "Q": [
            {
              "mean": 0.7386732777777778,
              "median": 0.7289867777777778,
              "low": 0.6315978888888889,
              "high": 0.9135465,
              "sd": 0.08188274972831795
            },
            {
              "mean": 0.75951914069691,
              "median": 0.76034608086785,
              "low": 0.6746462781065089,
              "high": 0.8537579809335963,
              "sd": 0.04783048244588567
            },
            {
              "mean": 0.7612717466666666,
              "median": 0.7621534444444444,
              "low": 0.7033876666666667,
              "high": 0.810299,
              "sd": 0.028156564884643857
            },
            {
              "mean": 0.7617453835026162,
              "median": 0.7651340538627269,
              "low": 0.7290082920898738,
              "high": 0.7792697879347491,
              "sd": 0.014026077473053697
            },
            {
              "mean": 0.7622678477366254,
              "median": 0.7622678477366255,
              "low": 0.7622678477366255,
              "high": 0.7622678477366255,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.5907638888888889,
              "median": 0.5972222222222222,
              "low": 0.5,
              "high": 0.7777777777777778,
              "sd": 0.08002214557846166
            },
            {
              "mean": 0.6717083333333332,
              "median": 0.6666666666666666,
              "low": 0.5277777777777778,
              "high": 0.7916666666666666,
              "sd": 0.06341929029389545
            },
            {
              "mean": 0.7058888888888889,
              "median": 0.7083333333333334,
              "low": 0.6111111111111112,
              "high": 0.7777777777777778,
              "sd": 0.04641506287581079
            },
            {
              "mean": 0.7204583333333333,
              "median": 0.7222222222222222,
              "low": 0.6666666666666666,
              "high": 0.75,
              "sd": 0.025678633608783346
            },
            {
              "mean": 0.722222222222222,
              "median": 0.7222222222222222,
              "low": 0.7222222222222222,
              "high": 0.7222222222222222,
              "sd": 2.221557105636704e-16
            }
          ]
        },
        "swe-bench-multilingual": {
          "Q": [
            {
              "mean": 0.9420715714285715,
              "median": 0.9478515714285715,
              "low": 0.8573515714285714,
              "high": 0.9792087142857143,
              "sd": 0.029151115597894815
            },
            {
              "mean": 0.9634444877430263,
              "median": 0.9638993313609467,
              "low": 0.9404655190194421,
              "high": 0.98001378613694,
              "sd": 0.010071277165303852
            },
            {
              "mean": 0.9681792399999999,
              "median": 0.9683687142857142,
              "low": 0.9577661428571429,
              "high": 0.9768672857142857,
              "sd": 0.005115438136953499
            },
            {
              "mean": 0.9696628500197864,
              "median": 0.9697821214879303,
              "low": 0.9643800637119113,
              "high": 0.9739040051444401,
              "sd": 0.0024699236164611236
            },
            {
              "mean": 0.9702422239858906,
              "median": 0.9702422239858907,
              "low": 0.9702422239858907,
              "high": 0.9702422239858907,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.4748333333333334,
              "median": 0.47619047619047616,
              "low": 0.35714285714285715,
              "high": 0.5952380952380952,
              "sd": 0.057368387067989184
            },
            {
              "mean": 0.4760952380952381,
              "median": 0.47619047619047616,
              "low": 0.40476190476190477,
              "high": 0.5714285714285714,
              "sd": 0.04909750258181276
            },
            {
              "mean": 0.49157142857142855,
              "median": 0.5,
              "low": 0.40476190476190477,
              "high": 0.5952380952380952,
              "sd": 0.046878531223366875
            },
            {
              "mean": 0.4994047619047619,
              "median": 0.5,
              "low": 0.42857142857142855,
              "high": 0.5714285714285714,
              "sd": 0.03486709069212776
            },
            {
              "mean": 0.5,
              "median": 0.5,
              "low": 0.5,
              "high": 0.5,
              "sd": 0.0
            }
          ]
        },
        "aa-lcr": {
          "Q": [
            {
              "mean": 0.6630501919191918,
              "median": 0.6544016464646465,
              "low": 0.4722299292929292,
              "high": 0.8857516464646464,
              "sd": 0.11564046748710004
            },
            {
              "mean": 0.6954049932659931,
              "median": 0.697521736251403,
              "low": 0.5666635993265993,
              "high": 0.816190872053872,
              "sd": 0.0669881100042116
            },
            {
              "mean": 0.7043395802469136,
              "median": 0.7062372244668911,
              "low": 0.6230089135802469,
              "high": 0.7713707261503928,
              "sd": 0.03871706032548357
            },
            {
              "mean": 0.7086939130814316,
              "median": 0.7112674651452799,
              "low": 0.664858255767552,
              "high": 0.7371452553934406,
              "sd": 0.01913047950501674
            },
            {
              "mean": 0.710051346590909,
              "median": 0.7100513465909091,
              "low": 0.7100513465909091,
              "high": 0.7100513465909091,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6247037037037036,
              "median": 0.6296296296296297,
              "low": 0.48148148148148145,
              "high": 0.7685185185185185,
              "sd": 0.07946399042370941
            },
            {
              "mean": 0.6899814814814815,
              "median": 0.6944444444444444,
              "low": 0.5738425925925926,
              "high": 0.7962962962962963,
              "sd": 0.057963898395647306
            },
            {
              "mean": 0.7182777777777778,
              "median": 0.7222222222222222,
              "low": 0.6481481481481481,
              "high": 0.778009259259259,
              "sd": 0.0354657372418308
            },
            {
              "mean": 0.7226759259259259,
              "median": 0.7222222222222222,
              "low": 0.6851851851851852,
              "high": 0.7592592592592593,
              "sd": 0.018277354434981342
            },
            {
              "mean": 0.722222222222222,
              "median": 0.7222222222222222,
              "low": 0.7222222222222222,
              "high": 0.7222222222222222,
              "sd": 2.221557105636704e-16
            }
          ]
        },
        "browsecomp": {
          "Q": [
            {
              "mean": 0.9211040317460317,
              "median": 0.9212488412698413,
              "low": 0.9100932857142857,
              "high": 0.9517091587301587,
              "sd": 0.013089014164297431
            },
            {
              "mean": 0.9240256401785714,
              "median": 0.9244745357142857,
              "low": 0.9100932857142857,
              "high": 0.9415307857142857,
              "sd": 0.00909788594749831
            },
            {
              "mean": 0.9246712521997034,
              "median": 0.9253118719723183,
              "low": 0.9141755397923875,
              "high": 0.9334191384083045,
              "sd": 0.005292746109960193
            },
            {
              "mean": 0.9248824274285713,
              "median": 0.9255984285714286,
              "low": 0.9184281428571429,
              "high": 0.927715,
              "sd": 0.0027210404171430255
            },
            {
              "mean": 0.9249275714285718,
              "median": 0.9249275714285714,
              "low": 0.9249275714285714,
              "high": 0.9249275714285714,
              "sd": 4.443114211273408e-16
            }
          ],
          "PA": [
            {
              "mean": 0.5626904761904762,
              "median": 0.5,
              "low": 0.40476190476190477,
              "high": 0.7619047619047619,
              "sd": 0.0944913014180957
            },
            {
              "mean": 0.6380476190476191,
              "median": 0.6428571428571429,
              "low": 0.40476190476190477,
              "high": 0.8333333333333334,
              "sd": 0.11623103075191457
            },
            {
              "mean": 0.7446428571428572,
              "median": 0.7619047619047619,
              "low": 0.47619047619047616,
              "high": 0.9285714285714286,
              "sd": 0.1249328797298354
            },
            {
              "mean": 0.863952380952381,
              "median": 0.8809523809523809,
              "low": 0.6666666666666666,
              "high": 0.9523809523809523,
              "sd": 0.09899578397391319
            },
            {
              "mean": 0.9523809523809524,
              "median": 0.9523809523809523,
              "low": 0.9523809523809523,
              "high": 0.9523809523809523,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "terminal-bench-2-1": {
          "Q": [
            {
              "mean": 0.9033747222222224,
              "median": 0.8896458888888888,
              "low": 0.8625347777777778,
              "high": 0.9653750555555555,
              "sd": 0.03636446704508032
            },
            {
              "mean": 0.9214009184746876,
              "median": 0.9222376048652202,
              "low": 0.8797431932938856,
              "high": 0.9621927001972387,
              "sd": 0.022884007430245004
            },
            {
              "mean": 0.9241662533333334,
              "median": 0.9246414444444444,
              "low": 0.8935265555555555,
              "high": 0.9475838888888889,
              "sd": 0.013977989632809702
            },
            {
              "mean": 0.9251025589412127,
              "median": 0.9266828233302555,
              "low": 0.9086415798707295,
              "high": 0.9322706965220068,
              "sd": 0.007027022597323234
            },
            {
              "mean": 0.9256069314128941,
              "median": 0.9256069314128944,
              "low": 0.9256069314128944,
              "high": 0.9256069314128944,
              "sd": 3.332335658455056e-16
            }
          ],
          "PA": [
            {
              "mean": 0.5490972222222221,
              "median": 0.5277777777777778,
              "low": 0.4444444444444444,
              "high": 0.7777777777777778,
              "sd": 0.06971609503147248
            },
            {
              "mean": 0.594375,
              "median": 0.5833333333333334,
              "low": 0.4861111111111111,
              "high": 0.7361111111111112,
              "sd": 0.06938599336339896
            },
            {
              "mean": 0.6245972222222221,
              "median": 0.6388888888888888,
              "low": 0.5138888888888888,
              "high": 0.7222222222222222,
              "sd": 0.05717282135388538
            },
            {
              "mean": 0.6389305555555556,
              "median": 0.6388888888888888,
              "low": 0.5694444444444444,
              "high": 0.6944444444444444,
              "sd": 0.032258078066987876
            },
            {
              "mean": 0.6388888888888892,
              "median": 0.6388888888888888,
              "low": 0.6388888888888888,
              "high": 0.6388888888888888,
              "sd": 3.332335658455056e-16
            }
          ]
        },
        "programbench-vals-strict": {
          "Q": [
            {
              "mean": 0.22949964285714286,
              "median": 0.21482857142857148,
              "low": 0.028042857142857147,
              "high": 0.5601857142857143,
              "sd": 0.151534541114218
            },
            {
              "mean": 0.25309596787827554,
              "median": 0.25098875739644966,
              "low": 0.10717218934911243,
              "high": 0.42873326289095515,
              "sd": 0.08462925665103185
            },
            {
              "mean": 0.2525305142857143,
              "median": 0.25367142857142866,
              "low": 0.15294428571428575,
              "high": 0.3427285714285715,
              "sd": 0.04854176534995642
            },
            {
              "mean": 0.25267528888009505,
              "median": 0.25629572615749907,
              "low": 0.19625758804906995,
              "high": 0.2886700831024932,
              "sd": 0.024338739605850555
            },
            {
              "mean": 0.2531962962962964,
              "median": 0.2531962962962965,
              "low": 0.2531962962962965,
              "high": 0.2531962962962965,
              "sd": 5.55389276409176e-17
            }
          ],
          "PA": [
            {
              "mean": 0.6617894736842106,
              "median": 0.6578947368421053,
              "low": 0.5,
              "high": 0.868421052631579,
              "sd": 0.1099910773438783
            },
            {
              "mean": 0.7903684210526316,
              "median": 0.7894736842105263,
              "low": 0.631578947368421,
              "high": 0.9210526315789473,
              "sd": 0.08015792118274662
            },
            {
              "mean": 0.8566052631578946,
              "median": 0.868421052631579,
              "low": 0.7368421052631579,
              "high": 0.9210526315789473,
              "sd": 0.052376753901707464
            },
            {
              "mean": 0.9021578947368419,
              "median": 0.9210526315789473,
              "low": 0.8421052631578947,
              "high": 0.9210526315789473,
              "sd": 0.02585707361334366
            },
            {
              "mean": 0.9210526315789469,
              "median": 0.9210526315789473,
              "low": 0.9210526315789473,
              "high": 0.9210526315789473,
              "sd": 4.443114211273408e-16
            }
          ]
        },
        "swe-vals": {
          "Q": [
            {
              "mean": 0.9300630555555556,
              "median": 0.925636,
              "low": 0.8884693333333333,
              "high": 0.9691915555555556,
              "sd": 0.024308089213225127
            },
            {
              "mean": 0.9494933175542406,
              "median": 0.9512096357659434,
              "low": 0.9169682156476003,
              "high": 0.972612134122288,
              "sd": 0.014294981142855816
            },
            {
              "mean": 0.9533114488888889,
              "median": 0.954256,
              "low": 0.933703111111111,
              "high": 0.9681742222222222,
              "sd": 0.008818200140555005
            },
            {
              "mean": 0.9543023865804863,
              "median": 0.9549673327177594,
              "low": 0.9442473881194213,
              "high": 0.9607500350877193,
              "sd": 0.004305486305415633
            },
            {
              "mean": 0.9548100740740737,
              "median": 0.954810074074074,
              "low": 0.954810074074074,
              "high": 0.954810074074074,
              "sd": 3.332335658455056e-16
            }
          ],
          "PA": [
            {
              "mean": 0.5149027777777778,
              "median": 0.5,
              "low": 0.4027777777777778,
              "high": 0.6944444444444444,
              "sd": 0.07073742228126084
            },
            {
              "mean": 0.5484583333333334,
              "median": 0.5416666666666666,
              "low": 0.41631944444444446,
              "high": 0.6666666666666666,
              "sd": 0.06370886460294908
            },
            {
              "mean": 0.5703055555555556,
              "median": 0.5833333333333334,
              "low": 0.4722222222222222,
              "high": 0.6388888888888888,
              "sd": 0.045165015367882734
            },
            {
              "mean": 0.5802638888888889,
              "median": 0.5833333333333334,
              "low": 0.5277777777777778,
              "high": 0.6111111111111112,
              "sd": 0.02600475036978593
            },
            {
              "mean": 0.5833333333333334,
              "median": 0.5833333333333334,
              "low": 0.5833333333333334,
              "high": 0.5833333333333334,
              "sd": 0.0
            }
          ]
        },
        "harvey-aa-criterion": {
          "Q": [
            {
              "mean": 0.9000970060003569,
              "median": 0.901296200703455,
              "low": 0.8462227672323519,
              "high": 0.96106860539031,
              "sd": 0.0338870180600574
            },
            {
              "mean": 0.9142218054327014,
              "median": 0.915689655417147,
              "low": 0.8702698679468989,
              "high": 0.9528219342558396,
              "sd": 0.020818503900589706
            },
            {
              "mean": 0.9194094451641281,
              "median": 0.9193957190997905,
              "low": 0.8970318377212065,
              "high": 0.9390090777098177,
              "sd": 0.01036977985742751
            },
            {
              "mean": 0.9204882170916335,
              "median": 0.9207628144815114,
              "low": 0.9096814628596335,
              "high": 0.9301621817078347,
              "sd": 0.005499625366719473
            },
            {
              "mean": 0.9209558407060284,
              "median": 0.9209558407060281,
              "low": 0.9209558407060281,
              "high": 0.9209558407060281,
              "sd": 3.332335658455056e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6625833333333333,
              "median": 0.6805555555555556,
              "low": 0.3888888888888889,
              "high": 0.8194444444444444,
              "sd": 0.10005926625841095
            },
            {
              "mean": 0.7199166666666666,
              "median": 0.7222222222222222,
              "low": 0.5138888888888888,
              "high": 0.8611111111111112,
              "sd": 0.08844397660378756
            },
            {
              "mean": 0.7552916666666667,
              "median": 0.7638888888888888,
              "low": 0.6388888888888888,
              "high": 0.8611111111111112,
              "sd": 0.05955439148366336
            },
            {
              "mean": 0.7683888888888889,
              "median": 0.7777777777777778,
              "low": 0.6944444444444444,
              "high": 0.8055555555555556,
              "sd": 0.02925733744316799
            },
            {
              "mean": 0.777777777777778,
              "median": 0.7777777777777778,
              "low": 0.7777777777777778,
              "high": 0.7777777777777778,
              "sd": 2.221557105636704e-16
            }
          ]
        },
        "aa-briefcase-elo": {
          "Q": [
            {
              "mean": 0.8396631150377346,
              "median": 0.8452030275758786,
              "low": 0.7538843083323568,
              "high": 0.9334531471303097,
              "sd": 0.05166026543017997
            },
            {
              "mean": 0.8517661857685984,
              "median": 0.8540573956784261,
              "low": 0.7895825353208806,
              "high": 0.907545299147841,
              "sd": 0.0313660754391371
            },
            {
              "mean": 0.8566954196133857,
              "median": 0.8572024104115927,
              "low": 0.8246166514145731,
              "high": 0.8866612504631346,
              "sd": 0.015735520899522584
            },
            {
              "mean": 0.857711005211474,
              "median": 0.8583547944725098,
              "low": 0.8390623901417267,
              "high": 0.8705252651623014,
              "sd": 0.008292161790162459
            },
            {
              "mean": 0.8581770059358491,
              "median": 0.8581770059358492,
              "low": 0.8581770059358492,
              "high": 0.8581770059358492,
              "sd": 1.110778552818352e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6762333333333334,
              "median": 0.6944444444444444,
              "low": 0.4666666666666667,
              "high": 0.8222222222222222,
              "sd": 0.09404577314772379
            },
            {
              "mean": 0.7560666666666667,
              "median": 0.7666666666666667,
              "low": 0.5777777777777777,
              "high": 0.8555555555555555,
              "sd": 0.06926665842044186
            },
            {
              "mean": 0.8137111111111113,
              "median": 0.8222222222222222,
              "low": 0.7333333333333333,
              "high": 0.8666666666666667,
              "sd": 0.04067432326926802
            },
            {
              "mean": 0.8416444444444446,
              "median": 0.8555555555555555,
              "low": 0.7777777777777778,
              "high": 0.8555555555555555,
              "sd": 0.022306856960863177
            },
            {
              "mean": 0.8555555555555556,
              "median": 0.8555555555555555,
              "low": 0.8555555555555555,
              "high": 0.8555555555555555,
              "sd": 1.110778552818352e-16
            }
          ]
        },
        "critpt-aa": {
          "Q": [
            {
              "mean": 0.9361465857239618,
              "median": 0.952969208688299,
              "low": 0.7948242076575838,
              "high": 0.9903742798076559,
              "sd": 0.05157264463137331
            },
            {
              "mean": 0.9701898911592672,
              "median": 0.9748932106123009,
              "low": 0.9235434545482591,
              "high": 0.9920930090501947,
              "sd": 0.017912552044112393
            },
            {
              "mean": 0.9787652502833882,
              "median": 0.9798952262333642,
              "low": 0.9596542106352057,
              "high": 0.9907801789349836,
              "sd": 0.008447951543278143
            },
            {
              "mean": 0.9813997232162951,
              "median": 0.9815626462129534,
              "low": 0.9731647035716247,
              "high": 0.9884894781503674,
              "sd": 0.004068687342421742
            },
            {
              "mean": 0.9822241754477298,
              "median": 0.9822241754477301,
              "low": 0.9822241754477301,
              "high": 0.9822241754477301,
              "sd": 3.332335658455056e-16
            }
          ],
          "PA": [
            {
              "mean": 0.6633,
              "median": 0.6636363636363637,
              "low": 0.46340909090909094,
              "high": 0.8,
              "sd": 0.08680023412572482
            },
            {
              "mean": 0.7490181818181818,
              "median": 0.7545454545454545,
              "low": 0.6090909090909091,
              "high": 0.8636363636363636,
              "sd": 0.06434310819942449
            },
            {
              "mean": 0.7811272727272729,
              "median": 0.7818181818181819,
              "low": 0.7,
              "high": 0.8545454545454545,
              "sd": 0.04008634035776176
            },
            {
              "mean": 0.7894636363636364,
              "median": 0.7909090909090909,
              "low": 0.7454545454545455,
              "high": 0.8272727272727273,
              "sd": 0.020394359436839093
            },
            {
              "mean": 0.7909090909090909,
              "median": 0.7909090909090909,
              "low": 0.7909090909090909,
              "high": 0.7909090909090909,
              "sd": 0.0
            }
          ]
        }
      },
      "original_observed_panel": {
        "overall": {
          "Q": 0.8382727689724196,
          "PA": 0.7457693430907718
        },
        "coding": {
          "Q": 0.7482041310470966,
          "PA": 0.6760672198172197
        },
        "co-work": {
          "Q": 0.9178520021930339,
          "PA": 0.8186916786916786
        },
        "reasoning": {
          "Q": 0.8857779894553747,
          "PA": 0.7636363636363637
        }
      },
      "full_domain_scores": {
        "development-01": {
          "coding": 0.9111111111111111,
          "co-work": 0.9866666666666667,
          "reasoning": 0.375
        },
        "development-06": {
          "coding": 0.7333333333333333,
          "co-work": 0.9566666666666667,
          "reasoning": 0.09375
        },
        "development-08": {
          "coding": 0.6888888888888889,
          "co-work": 0.9666666666666667,
          "reasoning": 0.125
        },
        "holdout-01": {
          "coding": 0.9777777777777777,
          "co-work": 0.9933333333333334,
          "reasoning": 0.53125
        },
        "holdout-02": {
          "coding": 0.9555555555555556,
          "co-work": 0.9933333333333334,
          "reasoning": 0.4375
        },
        "holdout-07": {
          "coding": 0.9555555555555556,
          "co-work": 0.99,
          "reasoning": 0.21875
        },
        "holdout-11": {
          "coding": 0.9111111111111111,
          "co-work": 0.98,
          "reasoning": 0.15625
        },
        "sealed-new-01": {
          "coding": 0.9333333333333333,
          "co-work": 0.9566666666666667,
          "reasoning": 0.0625
        },
        "sealed-new-03": {
          "coding": 0.9111111111111111,
          "co-work": 0.9133333333333333,
          "reasoning": 0.25
        },
        "sealed-new-04": {
          "coding": 0.7111111111111111,
          "co-work": 0.41000000000000003,
          "reasoning": 0.1875
        },
        "sealed-new-05": {
          "coding": 0.8,
          "co-work": 0.7066666666666667,
          "reasoning": 0.0625
        },
        "sealed-new-06": {
          "coding": 0.8888888888888888,
          "co-work": 0.8416666666666667,
          "reasoning": 0.125
        }
      },
      "selection_sha256": "e6a09fd43d87393bbcd086d9d41ecb349bb35a26b7ca170c03ed9ee8ec9b2e32"
    }
  },
  "rankings": {
    "overall": {
      "Q": [
        {
          "stage": "10",
          "top_share": {
            "Astra": 0.382,
            "GLM5.3": 0.306,
            "K3": 0.312
          },
          "same_order_as_full": 0.212,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.568,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.57,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.518,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "30",
          "top_share": {
            "Astra": 0.607,
            "GLM5.3": 0.17,
            "K3": 0.223
          },
          "same_order_as_full": 0.312,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.766,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.73,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.482,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "60",
          "top_share": {
            "Astra": 0.868,
            "GLM5.3": 0.052,
            "K3": 0.08
          },
          "same_order_as_full": 0.463,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.938,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.914,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.515,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "90",
          "top_share": {
            "Astra": 0.998,
            "GLM5.3": 0.0,
            "K3": 0.002
          },
          "same_order_as_full": 0.546,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.999,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.998,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.546,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "full",
          "top_share": {
            "Astra": 1.0,
            "GLM5.3": 0.0,
            "K3": 0.0
          },
          "same_order_as_full": 1.0,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 1.0,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 1.0,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 1.0,
              "tie": 0.0
            }
          }
        }
      ],
      "PA": [
        {
          "stage": "10",
          "top_share": {
            "Astra": 0.677,
            "GLM5.3": 0.065,
            "K3": 0.258
          },
          "same_order_as_full": 0.217,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.894,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.719,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.277,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "30",
          "top_share": {
            "Astra": 0.535,
            "GLM5.3": 0.043,
            "K3": 0.422
          },
          "same_order_as_full": 0.351,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.886,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.556,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.15,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "60",
          "top_share": {
            "Astra": 0.254,
            "GLM5.3": 0.014,
            "K3": 0.732
          },
          "same_order_as_full": 0.623,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.877,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.26,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.031,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "90",
          "top_share": {
            "Astra": 0.029,
            "GLM5.3": 0.0,
            "K3": 0.971
          },
          "same_order_as_full": 0.933,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.962,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.029,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.0,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "full",
          "top_share": {
            "Astra": 0.0,
            "GLM5.3": 0.0,
            "K3": 1.0
          },
          "same_order_as_full": 1.0,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 1.0,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.0,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.0,
              "tie": 0.0
            }
          }
        }
      ]
    },
    "coding": {
      "Q": [
        {
          "stage": "10",
          "top_share": {
            "Astra": 0.314,
            "GLM5.3": 0.3375,
            "K3": 0.3485
          },
          "same_order_as_full": 0.123,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.533,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.544,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.52,
              "tie": 0.009
            }
          }
        },
        {
          "stage": "30",
          "top_share": {
            "Astra": 0.316,
            "GLM5.3": 0.293,
            "K3": 0.391
          },
          "same_order_as_full": 0.151,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.536,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.487,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.458,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "60",
          "top_share": {
            "Astra": 0.401,
            "GLM5.3": 0.275,
            "K3": 0.324
          },
          "same_order_as_full": 0.189,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.599,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.554,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.487,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "90",
          "top_share": {
            "Astra": 0.548,
            "GLM5.3": 0.159,
            "K3": 0.293
          },
          "same_order_as_full": 0.264,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.71,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.644,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.443,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "full",
          "top_share": {
            "Astra": 1.0,
            "GLM5.3": 0.0,
            "K3": 0.0
          },
          "same_order_as_full": 1.0,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 1.0,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 1.0,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.0,
              "tie": 0.0
            }
          }
        }
      ],
      "PA": [
        {
          "stage": "10",
          "top_share": {
            "Astra": 0.459,
            "GLM5.3": 0.251,
            "K3": 0.29
          },
          "same_order_as_full": 0.166,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.625,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.607,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.473,
              "tie": 0.009
            }
          }
        },
        {
          "stage": "30",
          "top_share": {
            "Astra": 0.297,
            "GLM5.3": 0.185,
            "K3": 0.518
          },
          "same_order_as_full": 0.31,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.607,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.385,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.279,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "60",
          "top_share": {
            "Astra": 0.112,
            "GLM5.3": 0.101,
            "K3": 0.787
          },
          "same_order_as_full": 0.529,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.641,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.152,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.115,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "90",
          "top_share": {
            "Astra": 0.021,
            "GLM5.3": 0.017,
            "K3": 0.962
          },
          "same_order_as_full": 0.819,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.84,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.023,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.018,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "full",
          "top_share": {
            "Astra": 0.0,
            "GLM5.3": 0.0,
            "K3": 1.0
          },
          "same_order_as_full": 1.0,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 1.0,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.0,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.0,
              "tie": 0.0
            }
          }
        }
      ]
    },
    "co-work": {
      "Q": [
        {
          "stage": "10",
          "top_share": {
            "Astra": 0.514,
            "GLM5.3": 0.282,
            "K3": 0.204
          },
          "same_order_as_full": 0.264,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.604,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.671,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.546,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "30",
          "top_share": {
            "Astra": 0.897,
            "GLM5.3": 0.063,
            "K3": 0.04
          },
          "same_order_as_full": 0.525,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.919,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.942,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.588,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "60",
          "top_share": {
            "Astra": 0.998,
            "GLM5.3": 0.002,
            "K3": 0.0
          },
          "same_order_as_full": 0.625,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.998,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 1.0,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.627,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "90",
          "top_share": {
            "Astra": 1.0,
            "GLM5.3": 0.0,
            "K3": 0.0
          },
          "same_order_as_full": 0.774,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 1.0,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 1.0,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.774,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "full",
          "top_share": {
            "Astra": 1.0,
            "GLM5.3": 0.0,
            "K3": 0.0
          },
          "same_order_as_full": 1.0,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 1.0,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 1.0,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 1.0,
              "tie": 0.0
            }
          }
        }
      ],
      "PA": [
        {
          "stage": "10",
          "top_share": {
            "Astra": 0.675,
            "GLM5.3": 0.0615,
            "K3": 0.2635
          },
          "same_order_as_full": 0.221,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.896,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.721,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.273,
              "tie": 0.003
            }
          }
        },
        {
          "stage": "30",
          "top_share": {
            "Astra": 0.538,
            "GLM5.3": 0.136,
            "K3": 0.326
          },
          "same_order_as_full": 0.233,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.771,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.61,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.326,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "60",
          "top_share": {
            "Astra": 0.39,
            "GLM5.3": 0.128,
            "K3": 0.482
          },
          "same_order_as_full": 0.261,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.651,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.431,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.233,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "90",
          "top_share": {
            "Astra": 0.158,
            "GLM5.3": 0.019,
            "K3": 0.823
          },
          "same_order_as_full": 0.601,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.759,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.171,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.037,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "full",
          "top_share": {
            "Astra": 0.0,
            "GLM5.3": 0.0,
            "K3": 1.0
          },
          "same_order_as_full": 1.0,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 1.0,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.0,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.0,
              "tie": 0.0
            }
          }
        }
      ]
    },
    "reasoning": {
      "Q": [
        {
          "stage": "10",
          "top_share": {
            "Astra": 0.372,
            "GLM5.3": 0.296,
            "K3": 0.332
          },
          "same_order_as_full": 0.196,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.539,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.527,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.47,
              "tie": 0.002
            }
          }
        },
        {
          "stage": "30",
          "top_share": {
            "Astra": 0.396,
            "GLM5.3": 0.296,
            "K3": 0.308
          },
          "same_order_as_full": 0.188,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.579,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.572,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.504,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "60",
          "top_share": {
            "Astra": 0.415,
            "GLM5.3": 0.265,
            "K3": 0.32
          },
          "same_order_as_full": 0.198,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.605,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.576,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.482,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "90",
          "top_share": {
            "Astra": 0.543,
            "GLM5.3": 0.148,
            "K3": 0.309
          },
          "same_order_as_full": 0.273,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.736,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.635,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.418,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "full",
          "top_share": {
            "Astra": 1.0,
            "GLM5.3": 0.0,
            "K3": 0.0
          },
          "same_order_as_full": 1.0,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 1.0,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 1.0,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.0,
              "tie": 0.0
            }
          }
        }
      ],
      "PA": [
        {
          "stage": "10",
          "top_share": {
            "Astra": 0.52,
            "GLM5.3": 0.16,
            "K3": 0.32
          },
          "same_order_as_full": 0.322,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.748,
              "tie": 0.002
            },
            "Astra > K3": {
              "win": 0.603,
              "tie": 0.003
            },
            "GLM5.3 > K3": {
              "win": 0.353,
              "tie": 0.005
            }
          }
        },
        {
          "stage": "30",
          "top_share": {
            "Astra": 0.658,
            "GLM5.3": 0.032,
            "K3": 0.31
          },
          "same_order_as_full": 0.482,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.907,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.675,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.208,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "60",
          "top_share": {
            "Astra": 0.728,
            "GLM5.3": 0.001,
            "K3": 0.271
          },
          "same_order_as_full": 0.681,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 0.992,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.729,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.048,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "90",
          "top_share": {
            "Astra": 0.791,
            "GLM5.3": 0.0,
            "K3": 0.209
          },
          "same_order_as_full": 0.79,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 1.0,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 0.791,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.001,
              "tie": 0.0
            }
          }
        },
        {
          "stage": "full",
          "top_share": {
            "Astra": 1.0,
            "GLM5.3": 0.0,
            "K3": 0.0
          },
          "same_order_as_full": 1.0,
          "pairwise": {
            "Astra > GLM5.3": {
              "win": 1.0,
              "tie": 0.0
            },
            "Astra > K3": {
              "win": 1.0,
              "tie": 0.0
            },
            "GLM5.3 > K3": {
              "win": 0.0,
              "tie": 0.0
            }
          }
        }
      ]
    }
  },
  "policy": {
    "sampling": "domain-stratified, uniform within each domain, without replacement; nested prefixes",
    "allocation": "sequential largest quota deficit; domain ties resolved coding/co-work/reasoning",
    "aggregation": "retained frozen positive weights renormalized within domain; equal target macro-average",
    "interval": "empirical 2.5/97.5 percentiles across 1000 question subsets; not model-run confidence intervals",
    "full": "all frozen questions; 112/100/107 across Astra/GLM/K3, on 12 common fully measured candidates",
    "empty_answers": "completed scored empty and wrong answers retained",
    "pa_tie_tolerance": 1e-12,
    "cost": "zero new inference; fewer retained scores do not establish proportional token savings under grouped requests"
  },
  "endpoint_checks": {
    "max_observed_domain_error": 0.0,
    "checked_reference_cells": 408,
    "full_matches_complete_domain_scores": true
  },
  "sources": {
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/partial-score-leaderboard-20260921/analysis.json": "d1ad56c4e847ed412ce2ad8722cd0feb0c86c00c6e864f2f90764e0f60b85d78",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/pa-s-origin-20260921/audit.json": "6366515de6e1d94afd61fb39f8b9e744e69bf5221e48ec0a4c8162d4b1119c1f",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/runs/r-gpt-6-astra/acceptance-input/suite/evaluation.json": "4acbe362eeba5c3e62af98a0a44f6fd075736ec5874b22df6d80850b85b7901e",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/runs/r-gpt-6-astra/acceptance-jobs/round-001/results.json": "f91955bea6a557122d454a6e216bc37dcd4f2ae5676820107c2f502acb51bf61",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/runs/r-gpt-6-astra/acceptance-jobs/round-002/results.json": "90191530a68a3e000f6dcfbdf57b4243231a2084770f2f0b421b6aba2372c9e1",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/astra-expanded-20260919/runs/r-gpt-6-astra/acceptance-jobs/round-003/results.json": "64fbfc601071701e368d418cedbdf5eec9e921186ae2affb3a1cbf95e84e37d0",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/glm53-expanded-20260919/runs/r-glm-5.3/acceptance-input/suite/evaluation.json": "9b2e2ad2f754136f127ce3611891cce8797650f9e5c6b598bf8a3cc329869ece",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/glm53-expanded-20260919/runs/r-glm-5.3/acceptance-jobs/round-001/results.json": "359c6ac42b82164e7932fae886aa0de1d964dd1b19979ac32b0ecfc3e7165c0d",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/kimi3-expanded-20260920/runs/r-kimi-k3/acceptance-input/suite/evaluation.json": "a72f2da90c2a4c0f15d53333705b2e070acc4a5800bad1436c572b7ed5bfe076",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/kimi3-expanded-20260920/runs/r-kimi-k3/acceptance-jobs/round-001/results.json": "c398bef271d0e9b27bfe6d1dda142b5b28b5bb1d79d029c4b88164f6d635c73c",
    "/nfs/hpc/share/zhanyaol/self-evaluation-artifacts/kimi3-expanded-20260920/runs/r-kimi-k3/acceptance-jobs/round-002/results.json": "75b1e5c8b52c1e28e96c2104e2440e06c69344f4a4aceb1b113053292dec6309"
  },
  "script_sha256": "0d14fb6efbb2c6ebd4a5e72aefc0c2b9fe920ca5e28e03fbab06917e460a7c0b",
  "new_inference_calls": 0,
  "new_api_cost_usd": 0
}


==> assets/question-variability-summary.json <==
{
  "source_sha256": "ff0090219753e67aa9780ca4c24775aac97b7aabb03b70a4de2d76c269455836",
  "rows": [
    {
      "questions": 10,
      "Q": {
        "Astra": {
          "stage": "10",
          "n": 10,
          "mean": 0.8165099343928353,
          "median": 0.8153246370957407,
          "low": 0.7724936876417541,
          "high": 0.8707230864871626,
          "sd": 0.023650976345232416,
          "delta_mean": -0.03958477727017116,
          "absolute_full_error": 0.04120831275316583,
          "within_one_point": 0.063,
          "delta_low": -0.08360102402125229,
          "delta_high": 0.01462837482415628
        },
        "GLM5.3": {
          "stage": "10",
          "n": 10,
          "mean": 0.8104940686107384,
          "median": 0.808993384795311,
          "low": 0.7679257406575617,
          "high": 0.8584730262972804,
          "sd": 0.02432823315827287,
          "delta_mean": -0.026588986573440623,
          "absolute_full_error": 0.030355181278053287,
          "within_one_point": 0.181,
          "delta_low": -0.06915731452661747,
          "delta_high": 0.021389971113101213
        },
        "K3": {
          "stage": "10",
          "n": 10,
          "mean": 0.8100181199045434,
          "median": 0.8065097880983056,
          "low": 0.7617649609860412,
          "high": 0.8714591217392281,
          "sd": 0.030229166917910208,
          "delta_mean": -0.026413585582337144,
          "absolute_full_error": 0.03416538637357654,
          "within_one_point": 0.151,
          "delta_low": -0.0746667445008394,
          "delta_high": 0.03502741625234746
        }
      },
      "PA": {
        "Astra": {
          "stage": "10",
          "n": 10,
          "mean": 0.6325263021370165,
          "median": 0.633414990398073,
          "low": 0.5601800390677271,
          "high": 0.7013567014126224,
          "sd": 0.03735565265928614,
          "delta_mean": -0.05830929153692311,
          "absolute_full_error": 0.05970328781911489,
          "within_one_point": 0.063,
          "delta_low": -0.13065555460621248,
          "delta_high": 0.010521107738682813
        },
        "GLM5.3": {
          "stage": "10",
          "n": 10,
          "mean": 0.5651472265530348,
          "median": 0.566801242825679,
          "low": 0.4871296151634497,
          "high": 0.6318035682640946,
          "sd": 0.03834690028772793,
          "delta_mean": -0.08490703066287643,
          "absolute_full_error": 0.08498517289797357,
          "within_one_point": 0.01,
          "delta_low": -0.16292464205246154,
          "delta_high": -0.018250688951816654
        },
        "K3": {
          "stage": "10",
          "n": 10,
          "mean": 0.6002404882426123,
          "median": 0.5997796846011132,
          "low": 0.524566537872459,
          "high": 0.6845378286083175,
          "sd": 0.040872963898479,
          "delta_mean": -0.14147422422397987,
          "absolute_full_error": 0.14148757833436404,
          "within_one_point": 0.001,
          "delta_low": -0.2171481745941332,
          "delta_high": -0.057176883858274685
        }
      }
    },
    {
      "questions": 30,
      "Q": {
        "Astra": {
          "stage": "30",
          "n": 30,
          "mean": 0.8446383455470057,
          "median": 0.8436690455302347,
          "low": 0.8180837821896743,
          "high": 0.8716154649727662,
          "sd": 0.013959922115183602,
          "delta_mean": -0.011456366116000666,
          "absolute_full_error": 0.014946803098655034,
          "within_one_point": 0.342,
          "delta_low": -0.038010929473332025,
          "delta_high": 0.0155207533097599
        },
        "GLM5.3": {
          "stage": "30",
          "n": 30,
          "mean": 0.8302031345229681,
          "median": 0.8297395123137262,
          "low": 0.7993328910093854,
          "high": 0.8594255502065454,
          "sd": 0.015150599826938919,
          "delta_mean": -0.006879920661211103,
          "absolute_full_error": 0.013368876029637036,
          "within_one_point": 0.43,
          "delta_low": -0.03775016417479368,
          "delta_high": 0.022342495022366342
        },
        "K3": {
          "stage": "30",
          "n": 30,
          "mean": 0.830224305210818,
          "median": 0.8305590327459607,
          "low": 0.7946929931563426,
          "high": 0.8639364563377523,
          "sd": 0.018081248257736597,
          "delta_mean": -0.006207400276062626,
          "absolute_full_error": 0.015361200172267086,
          "within_one_point": 0.397,
          "delta_low": -0.04173871233053808,
          "delta_high": 0.027504750850871673
        }
      },
      "PA": {
        "Astra": {
          "stage": "30",
          "n": 30,
          "mean": 0.6711305860068641,
          "median": 0.6725727694054762,
          "low": 0.611309233355756,
          "high": 0.730017371621695,
          "sd": 0.029656516069773674,
          "delta_mean": -0.019705007667075336,
          "absolute_full_error": 0.028184450538322726,
          "within_one_point": 0.223,
          "delta_low": -0.07952636031818353,
          "delta_high": 0.039181777947755424
        },
        "GLM5.3": {
          "stage": "30",
          "n": 30,
          "mean": 0.6183662983938923,
          "median": 0.6199173076992625,
          "low": 0.553382770146868,
          "high": 0.6759319088214766,
          "sd": 0.03200509903175223,
          "delta_mean": -0.03168795882201887,
          "absolute_full_error": 0.03634232285258594,
          "within_one_point": 0.171,
          "delta_low": -0.0966714870690433,
          "delta_high": 0.0258776516055653
        },
        "K3": {
          "stage": "30",
          "n": 30,
          "mean": 0.6653318902414768,
          "median": 0.6668848935108334,
          "low": 0.5990130740361004,
          "high": 0.725513285151913,
          "sd": 0.03241546966664943,
          "delta_mean": -0.07638282222511542,
          "absolute_full_error": 0.07647573356189895,
          "within_one_point": 0.015,
          "delta_low": -0.14270163843049175,
          "delta_high": -0.016201427314679065
        }
      }
    },
    {
      "questions": 60,
      "Q": {
        "Astra": {
          "stage": "60",
          "n": 60,
          "mean": 0.8526501171169436,
          "median": 0.852747285202017,
          "low": 0.8372024761924541,
          "high": 0.8667471031825759,
          "sd": 0.008014426775434631,
          "delta_mean": -0.003444594546062625,
          "absolute_full_error": 0.007112154912653355,
          "within_one_point": 0.741,
          "delta_low": -0.01889223547055214,
          "delta_high": 0.010652391519569579
        },
        "GLM5.3": {
          "stage": "60",
          "n": 60,
          "mean": 0.834787287060311,
          "median": 0.8355251456370356,
          "low": 0.8175405583460997,
          "high": 0.8494411743353886,
          "sd": 0.008429933112495774,
          "delta_mean": -0.0022957681238681992,
          "absolute_full_error": 0.0069987955324414255,
          "within_one_point": 0.752,
          "delta_low": -0.019542496838079414,
          "delta_high": 0.012358119151209395
        },
        "K3": {
          "stage": "60",
          "n": 60,
          "mean": 0.834490391726489,
          "median": 0.834686797975885,
          "low": 0.8121029844357703,
          "high": 0.8529524248437649,
          "sd": 0.010541978995288056,
          "delta_mean": -0.0019413137603916627,
          "absolute_full_error": 0.008627892085036388,
          "within_one_point": 0.633,
          "delta_low": -0.024328721051110305,
          "delta_high": 0.016520719356884254
        }
      },
      "PA": {
        "Astra": {
          "stage": "60",
          "n": 60,
          "mean": 0.6836321203260677,
          "median": 0.684183677990069,
          "low": 0.6406393316896136,
          "high": 0.7230177066041727,
          "sd": 0.021690914292121614,
          "delta_mean": -0.007203473347871831,
          "absolute_full_error": 0.01799145211513634,
          "within_one_point": 0.351,
          "delta_low": -0.05019626198432593,
          "delta_high": 0.03218211293023323
        },
        "GLM5.3": {
          "stage": "60",
          "n": 60,
          "mean": 0.6446471295482574,
          "median": 0.6434639086894727,
          "low": 0.5976227421457684,
          "high": 0.6915953601536309,
          "sd": 0.024899443031427354,
          "delta_mean": -0.005407127667653883,
          "absolute_full_error": 0.020993103953968608,
          "within_one_point": 0.264,
          "delta_low": -0.05243151507014288,
          "delta_high": 0.041541102937719655
        },
        "K3": {
          "stage": "60",
          "n": 60,
          "mean": 0.7060119470935636,
          "median": 0.7058707600530909,
          "low": 0.6584927327789172,
          "high": 0.7467422440932778,
          "sd": 0.022579287912175512,
          "delta_mean": -0.03570276537302848,
          "absolute_full_error": 0.03643984732755405,
          "within_one_point": 0.118,
          "delta_low": -0.08322197968767502,
          "delta_high": 0.00502753162668567
        }
      }
    },
    {
      "questions": 90,
      "Q": {
        "Astra": {
          "stage": "90",
          "n": 90,
          "mean": 0.8552745697285753,
          "median": 0.8560396365173059,
          "low": 0.8454041883598236,
          "high": 0.8626959709135477,
          "sd": 0.0043792101293390765,
          "delta_mean": -0.0008201419344310661,
          "absolute_full_error": 0.003422625285340208,
          "within_one_point": 0.962,
          "delta_low": -0.010690523303182787,
          "delta_high": 0.006601259250541354
        },
        "GLM5.3": {
          "stage": "90",
          "n": 90,
          "mean": 0.836935940712913,
          "median": 0.8375063828471265,
          "low": 0.8292510697052426,
          "high": 0.8418678423498919,
          "sd": 0.0033578504729589406,
          "delta_mean": -0.00014711447126617948,
          "absolute_full_error": 0.0026283953419239275,
          "within_one_point": 0.988,
          "delta_low": -0.00783198547893645,
          "delta_high": 0.004784787165712724
        },
        "K3": {
          "stage": "90",
          "n": 90,
          "mean": 0.8358557335822395,
          "median": 0.8365601866130791,
          "low": 0.8241571227206284,
          "high": 0.8434538216514681,
          "sd": 0.005247049096196894,
          "delta_mean": -0.0005759719046411976,
          "absolute_full_error": 0.004182622345395083,
          "within_one_point": 0.943,
          "delta_low": -0.012274582766252314,
          "delta_high": 0.007022116164587447
        }
      },
      "PA": {
        "Astra": {
          "stage": "90",
          "n": 90,
          "mean": 0.6880647218876919,
          "median": 0.6885279938663399,
          "low": 0.6593309665306847,
          "high": 0.7138305235039257,
          "sd": 0.013443854884925843,
          "delta_mean": -0.002770871786247692,
          "absolute_full_error": 0.010641734910870256,
          "within_one_point": 0.576,
          "delta_low": -0.031504627143254874,
          "delta_high": 0.022994929829986174
        },
        "GLM5.3": {
          "stage": "90",
          "n": 90,
          "mean": 0.6511672321134728,
          "median": 0.6492096719070404,
          "low": 0.6312880654920128,
          "high": 0.6831382546373149,
          "sd": 0.012739652583706186,
          "delta_mean": 0.0011129748975614534,
          "absolute_full_error": 0.009139239729916416,
          "within_one_point": 0.678,
          "delta_low": -0.01876619172389848,
          "delta_high": 0.033083997421403645
        },
        "K3": {
          "stage": "90",
          "n": 90,
          "mean": 0.7299595457348278,
          "median": 0.7316419521024784,
          "low": 0.6970665392286632,
          "high": 0.7554526655292634,
          "sd": 0.01508346585878249,
          "delta_mean": -0.011755166731764423,
          "absolute_full_error": 0.01468313050845004,
          "within_one_point": 0.441,
          "delta_low": -0.044648173237928884,
          "delta_high": 0.013737953062671194
        }
      }
    }
  ],
  "new_model_calls": 0
}


==> assets/random120-score-audit.json <==
{
  "definition": "Score = 100 times population Lin CCC per target; target-equal arithmetic mean",
  "panel": "Same 12 complete Random candidates and 14 reference targets for all methods",
  "random_design": "120 tasks, 40 per domain, source-balanced sampling across 16 sources; no target-score-based selection. Not globally uniform over all pooled tasks.",
  "question_count": 120,
  "source_count": 16,
  "source_quotas": {
    "mbpp": 8,
    "humaneval": 8,
    "debugbench": 8,
    "livecodebench": 8,
    "repobench": 8,
    "ifeval": 5,
    "bfcl": 6,
    "acp": 6,
    "infobench": 6,
    "lifbench": 6,
    "planbench": 6,
    "beir": 5,
    "logiqa": 10,
    "mmlu": 10,
    "gpqa": 10,
    "aime25": 10
  },
  "suite_sha256": "afaef3e0f2abd2a4a31633716e2a4e732ab9952bf0abe6bd7f02b97bd8168a8c",
  "summary": {
    "development": {
      "coding": {
        "targets": 3,
        "ccc": 0.2143716324895862,
        "score": 21.43716324895862,
        "pa_percent": 73.87301587301587
      },
      "co-work": {
        "targets": 2,
        "ccc": -0.10706037322446732,
        "score": -10.706037322446733,
        "pa_percent": 55.95959595959596
      },
      "reasoning": {
        "targets": 1,
        "ccc": 0.12785395566819574,
        "score": 12.785395566819574,
        "pa_percent": 68.05555555555556
      },
      "overall": {
        "targets": 6,
        "ccc": 0.09280801778133663,
        "score": 9.280801778133661,
        "pa_percent": 66.93229918229919
      }
    },
    "sealed": {
      "coding": {
        "targets": 3,
        "ccc": 0.24394074823261092,
        "score": 24.39407482326109,
        "pa_percent": 76.63255360623782
      },
      "co-work": {
        "targets": 3,
        "ccc": 0.1339119909478317,
        "score": 13.391199094783174,
        "pa_percent": 62.06349206349206
      },
      "reasoning": {
        "targets": 2,
        "ccc": 0.07151149904987761,
        "score": 7.151149904987761,
        "pa_percent": 69.2003367003367
      },
      "overall": {
        "targets": 8,
        "ccc": 0.1595726519551354,
        "score": 15.95726519551354,
        "pa_percent": 69.31110130123288
      }
    },
    "overall": {
      "coding": {
        "targets": 6,
        "ccc": 0.22915619036109855,
        "score": 22.915619036109856,
        "pa_percent": 75.25278473962685
      },
      "co-work": {
        "targets": 5,
        "ccc": 0.03752304527891211,
        "score": 3.7523045278912113,
        "pa_percent": 59.62193362193362
      },
      "reasoning": {
        "targets": 3,
        "ccc": 0.09029231792265031,
        "score": 9.029231792265032,
        "pa_percent": 68.81874298540966
      },
      "overall": {
        "targets": 14,
        "ccc": 0.13095923730922163,
        "score": 13.095923730922163,
        "pa_percent": 68.29161467883273
      }
    }
  },
  "matched_astra_summary": {
    "development": {
      "coding": {
        "targets": 3,
        "ccc": -0.08867841653554492,
        "score": -8.867841653554493,
        "pa_percent": 51.84656084656085
      },
      "co-work": {
        "targets": 2,
        "ccc": 0.38914472977714143,
        "score": 38.91447297771414,
        "pa_percent": 74.24242424242425
      },
      "reasoning": {
        "targets": 1,
        "ccc": 0.602493274279532,
        "score": 60.249327427953205,
        "pa_percent": 84.72222222222221
      },
      "overall": {
        "targets": 6,
        "ccc": 0.18579124737119668,
        "score": 18.579124737119667,
        "pa_percent": 64.79112554112554
      }
    },
    "sealed": {
      "coding": {
        "targets": 3,
        "ccc": 0.03496489795222823,
        "score": 3.4964897952228227,
        "pa_percent": 62.42690058479532
      },
      "co-work": {
        "targets": 3,
        "ccc": 0.408021263390955,
        "score": 40.8021263390955,
        "pa_percent": 78.994708994709
      },
      "reasoning": {
        "targets": 2,
        "ccc": 0.27243329543783934,
        "score": 27.243329543783933,
        "pa_percent": 77.07912457912458
      },
      "overall": {
        "targets": 8,
        "ccc": 0.23422813436315354,
        "score": 23.422813436315355,
        "pa_percent": 72.30288473709527
      }
    },
    "overall": {
      "coding": {
        "targets": 6,
        "ccc": -0.026856759291658348,
        "score": -2.685675929165835,
        "pa_percent": 57.136730715678084
      },
      "co-work": {
        "targets": 5,
        "ccc": 0.4004706499454296,
        "score": 40.04706499454296,
        "pa_percent": 77.0937950937951
      },
      "reasoning": {
        "targets": 3,
        "ccc": 0.3824532883850702,
        "score": 38.24532883850702,
        "pa_percent": 79.62682379349046
      },
      "overall": {
        "targets": 14,
        "ccc": 0.21346946850945775,
        "score": 21.346946850945773,
        "pa_percent": 69.08355936739396
      }
    }
  },
  "input_audit_sha256": "dc3754d54639b915100b2e5008228e0da0a72be6e64fa7112818676647c9b8f8",
  "new_model_calls": 0
}


==> assets/reference-compatibility.json <==
{
  "analysis": "fixed_reference_scale_compatibility",
  "targets": [
    "programbench-vals-strict",
    "swe-bench-multilingual"
  ],
  "shared_candidates": 6,
  "mean_reference_scores": [
    0.0075,
    0.876
  ],
  "mean_absolute_gap": 0.8685,
  "root_mean_squared_reference_gap": 0.8712361907083521,
  "minimum_pooled_rmse_for_one_common_score": 0.43561809535417606,
  "bound_scope": "exact raw-scale two-target floor on six shared candidates; not a CCC upper bound",
  "source_sha256": "66648fea50cc42868b5e3b1598976b0f8976ae52b08c859b5e3026fd9fee1bee",
  "new_model_calls": 0
}


==> assets/reference-compatible-subset.json <==
{
  "rule": "Largest per-domain clique: each pair >=6 shared references and raw-score RMSE <=0.25; ties by mean pair RMSE then target names. Reference-only selection; exploratory sensitivity, not headline panel.",
  "selected": {
    "coding": {
      "targets": [
        "swe-bench-multilingual",
        "swe-vals",
        "terminal-bench-2-1"
      ],
      "mean_pairwise_rmse": 0.11125184075647672
    },
    "co-work": {
      "targets": [
        "advanced-if",
        "browsecomp",
        "gdpval"
      ],
      "mean_pairwise_rmse": 0.15122694869565542
    },
    "reasoning": {
      "targets": [
        "critpt-aa",
        "hle"
      ],
      "mean_pairwise_rmse": 0.20801620488942363
    }
  },
  "target_count": 8,
  "pairwise": {
    "coding": {
      "deep-swe | programbench-vals-strict": {
        "shared": 5,
        "rmse": 0.5580232970047039
      },
      "deep-swe | scicode": {
        "shared": 7,
        "rmse": 0.2531507173884477
      },
      "deep-swe | swe-bench-multilingual": {
        "shared": 7,
        "rmse": 0.4300820519721457
      },
      "deep-swe | swe-vals": {
        "shared": 7,
        "rmse": 0.39880070210570084
      },
      "deep-swe | terminal-bench-2-1": {
        "shared": 6,
        "rmse": 0.36079310784252333
      },
      "programbench-vals-strict | scicode": {
        "shared": 6,
        "rmse": 0.4154391251033858
      },
      "programbench-vals-strict | swe-bench-multilingual": {
        "shared": 6,
        "rmse": 0.8712361907083521
      },
      "programbench-vals-strict | swe-vals": {
        "shared": 7,
        "rmse": 0.8519687284670221
      },
      "programbench-vals-strict | terminal-bench-2-1": {
        "shared": 6,
        "rmse": 0.7552009666307373
      },
      "scicode | swe-bench-multilingual": {
        "shared": 6,
        "rmse": 0.43441608318907043
      },
      "scicode | swe-vals": {
        "shared": 7,
        "rmse": 0.41767554051303646
      },
      "scicode | terminal-bench-2-1": {
        "shared": 7,
        "rmse": 0.32358328581238993
      },
      "swe-bench-multilingual | swe-vals": {
        "shared": 7,
        "rmse": 0.045998447178759665
      },
      "swe-bench-multilingual | terminal-bench-2-1": {
        "shared": 6,
        "rmse": 0.1331252543033565
      },
      "swe-vals | terminal-bench-2-1": {
        "shared": 6,
        "rmse": 0.15463182078731402
      }
    },
    "co-work": {
      "aa-briefcase-elo | advanced-if": {
        "shared": 9,
        "rmse": 0.35249921722463146
      },
      "aa-briefcase-elo | browsecomp": {
        "shared": 5,
        "rmse": 0.059205626329905274
      },
      "aa-briefcase-elo | gdpval": {
        "shared": 10,
        "rmse": 0.22023573641913366
      },
      "aa-briefcase-elo | harvey-aa-criterion": {
        "shared": 9,
        "rmse": 0.2124491207978662
      },
      "advanced-if | browsecomp": {
        "shared": 7,
        "rmse": 0.14580809305384937
      },
      "advanced-if | gdpval": {
        "shared": 11,
        "rmse": 0.15064316657705928
      },
      "advanced-if | harvey-aa-criterion": {
        "shared": 8,
        "rmse": 0.27817956241612246
      },
      "browsecomp | gdpval": {
        "shared": 7,
        "rmse": 0.15722958645605753
      },
      "browsecomp | harvey-aa-criterion": {
        "shared": 4,
        "rmse": 0.13882708182183687
      },
      "gdpval | harvey-aa-criterion": {
        "shared": 8,
        "rmse": 0.14021621522862263
      }
    },
    "reasoning": {
      "aa-lcr | critpt-aa": {
        "shared": 10,
        "rmse": 0.6082199189130515
      },
      "aa-lcr | hle": {
        "shared": 9,
        "rmse": 0.39693128428538416
      },
      "critpt-aa | hle": {
        "shared": 9,
        "rmse": 0.20801620488942363
      }
    }
  },
  "results": {
    "Astra": {
      "score": 27.509541994045833,
      "pa": 67.07837301587301
    },
    "Grok": {
      "score": 23.952085383615234,
      "pa": 75.05681818181819
    },
    "Fable": {
      "score": 33.47335547333153,
      "pa": 69.56995550745549
    },
    "Opus5": {
      "score": 22.2876160723173,
      "pa": 62.73388648388648
    },
    "K3": {
      "score": 22.11785983334433,
      "pa": 73.0775012025012
    },
    "Sol": {
      "score": 22.312318800325944,
      "pa": 59.82428451178451
    },
    "GLM5.3": {
      "score": 17.319684555049662,
      "pa": 61.278709716209725
    },
    "DS Pro": {
      "score": 17.456586818907383,
      "pa": 64.9963924963925
    }
  }
}


==> assets/reference-pa-ceiling.json <==
{
  "definition": "Exact maximum target-equal PA for one arbitrary strict candidate ordering in each domain on the fixed reference panel; reference ties excluded; no researcher scores used.",
  "candidate_ids": [
    "development-01",
    "development-06",
    "development-08",
    "development-12",
    "holdout-01",
    "holdout-02",
    "holdout-07",
    "holdout-11",
    "sealed-new-01",
    "sealed-new-03",
    "sealed-new-04",
    "sealed-new-05",
    "sealed-new-06"
  ],
  "results": {
    "coding": {
      "development": {
        "targets": [
          "deep-swe",
          "scicode",
          "swe-bench-multilingual"
        ],
        "target_count": 3,
        "reference_pair_counts": {
          "deep-swe": 33,
          "scicode": 36,
          "swe-bench-multilingual": 28
        },
        "pa_max": 0.921115921115921,
        "oracle_order": [
          "sealed-new-06",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "development-01",
          "development-08",
          "development-12",
          "development-06",
          "sealed-new-04",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-05",
          "holdout-11"
        ],
        "unconstrained_pair_upper_bound": 0.9255651755651757
      },
      "sealed": {
        "targets": [
          "terminal-bench-2-1",
          "programbench-vals-strict",
          "swe-vals"
        ],
        "target_count": 3,
        "reference_pair_counts": {
          "terminal-bench-2-1": 36,
          "programbench-vals-strict": 24,
          "swe-vals": 45
        },
        "pa_max": 0.9472222222222221,
        "oracle_order": [
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "development-06",
          "development-01",
          "development-08",
          "sealed-new-04",
          "development-12",
          "holdout-11",
          "sealed-new-06",
          "sealed-new-03",
          "sealed-new-01",
          "sealed-new-05"
        ],
        "unconstrained_pair_upper_bound": 0.9472222222222231
      },
      "overall": {
        "targets": [
          "deep-swe",
          "scicode",
          "swe-bench-multilingual",
          "terminal-bench-2-1",
          "programbench-vals-strict",
          "swe-vals"
        ],
        "target_count": 6,
        "reference_pair_counts": {
          "deep-swe": 33,
          "scicode": 36,
          "swe-bench-multilingual": 28,
          "terminal-bench-2-1": 36,
          "programbench-vals-strict": 24,
          "swe-vals": 45
        },
        "pa_max": 0.9235630110630111,
        "oracle_order": [
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "development-01",
          "development-08",
          "development-12",
          "development-06",
          "holdout-11",
          "sealed-new-04",
          "sealed-new-06",
          "sealed-new-03",
          "sealed-new-01",
          "sealed-new-05"
        ],
        "unconstrained_pair_upper_bound": 0.9235630110630108
      }
    },
    "co-work": {
      "development": {
        "targets": [
          "advanced-if",
          "gdpval"
        ],
        "target_count": 2,
        "reference_pair_counts": {
          "advanced-if": 54,
          "gdpval": 66
        },
        "pa_max": 0.8468013468013467,
        "oracle_order": [
          "holdout-01",
          "development-12",
          "holdout-02",
          "development-01",
          "sealed-new-04",
          "development-06",
          "sealed-new-03",
          "development-08",
          "sealed-new-05",
          "holdout-07",
          "sealed-new-06",
          "sealed-new-01",
          "holdout-11"
        ],
        "unconstrained_pair_upper_bound": 0.8484848484848492
      },
      "sealed": {
        "targets": [
          "browsecomp",
          "harvey-aa-criterion",
          "aa-briefcase-elo"
        ],
        "target_count": 3,
        "reference_pair_counts": {
          "browsecomp": 21,
          "harvey-aa-criterion": 36,
          "aa-briefcase-elo": 55
        },
        "pa_max": 0.954040404040404,
        "oracle_order": [
          "development-12",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "development-01",
          "development-08",
          "development-06",
          "sealed-new-06",
          "holdout-11",
          "sealed-new-04",
          "sealed-new-03",
          "sealed-new-01",
          "sealed-new-05"
        ],
        "unconstrained_pair_upper_bound": 0.9540404040404039
      },
      "overall": {
        "targets": [
          "advanced-if",
          "gdpval",
          "browsecomp",
          "harvey-aa-criterion",
          "aa-briefcase-elo"
        ],
        "target_count": 5,
        "reference_pair_counts": {
          "advanced-if": 54,
          "gdpval": 66,
          "browsecomp": 21,
          "harvey-aa-criterion": 36,
          "aa-briefcase-elo": 55
        },
        "pa_max": 0.8872390572390573,
        "oracle_order": [
          "development-12",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "development-01",
          "development-08",
          "development-06",
          "sealed-new-06",
          "holdout-11",
          "sealed-new-04",
          "sealed-new-03",
          "sealed-new-05",
          "sealed-new-01"
        ],
        "unconstrained_pair_upper_bound": 0.8885858585858585
      }
    },
    "reasoning": {
      "development": {
        "targets": [
          "hle"
        ],
        "target_count": 1,
        "reference_pair_counts": {
          "hle": 45
        },
        "pa_max": 1.0,
        "oracle_order": [
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "development-12",
          "development-08",
          "development-06",
          "sealed-new-06",
          "sealed-new-03",
          "sealed-new-01",
          "sealed-new-05",
          "sealed-new-04",
          "holdout-11",
          "development-01"
        ],
        "unconstrained_pair_upper_bound": 1.0000000000000004
      },
      "sealed": {
        "targets": [
          "aa-lcr",
          "critpt-aa"
        ],
        "target_count": 2,
        "reference_pair_counts": {
          "aa-lcr": 54,
          "critpt-aa": 66
        },
        "pa_max": 0.9318181818181819,
        "oracle_order": [
          "development-01",
          "holdout-07",
          "holdout-02",
          "development-06",
          "holdout-01",
          "development-12",
          "development-08",
          "holdout-11",
          "sealed-new-04",
          "sealed-new-03",
          "sealed-new-01",
          "sealed-new-06",
          "sealed-new-05"
        ],
        "unconstrained_pair_upper_bound": 0.9318181818181823
      },
      "overall": {
        "targets": [
          "hle",
          "aa-lcr",
          "critpt-aa"
        ],
        "target_count": 3,
        "reference_pair_counts": {
          "hle": 45,
          "aa-lcr": 54,
          "critpt-aa": 66
        },
        "pa_max": 0.9303030303030305,
        "oracle_order": [
          "development-01",
          "holdout-02",
          "holdout-01",
          "holdout-07",
          "development-12",
          "development-08",
          "development-06",
          "holdout-11",
          "sealed-new-04",
          "sealed-new-06",
          "sealed-new-03",
          "sealed-new-01",
          "sealed-new-05"
        ],
        "unconstrained_pair_upper_bound": 0.9303030303030296
      }
    },
    "overall": {
      "development": {
        "target_count": 6,
        "pa_max": 0.9094917428250762
      },
      "sealed": {
        "target_count": 8,
        "pa_max": 0.9459280303030302
      },
      "overall": {
        "target_count": 14,
        "pa_max": 0.912034460248746
      }
    }
  },
  "new_model_calls": 0
}


==> assets/reference-scatter-checks.json <==
{
  "interpretation": "OLS trends are descriptive; CCC and PA use untransformed candidate scores.",
  "checks": [
    {
      "target": "scicode",
      "researcher": "Astra",
      "n": 9,
      "Q": 0.8205407394918647,
      "CCC": 0.05733395739206811,
      "PA": 0.6944444444444444,
      "ols_slope": 0.08644504654583629,
      "ols_intercept": 0.3312515699943886
    },
    {
      "target": "scicode",
      "researcher": "K3",
      "n": 9,
      "Q": 0.7622678477366255,
      "CCC": 0.018038381126345947,
      "PA": 0.7222222222222222,
      "ols_slope": 0.21865384615384587,
      "ols_intercept": 0.204769230769231
    },
    {
      "target": "scicode",
      "researcher": "Fable",
      "n": 9,
      "Q": 0.8610259311111111,
      "CCC": 0.07539887580149324,
      "PA": 0.7222222222222222,
      "ols_slope": 0.18506069505254374,
      "ols_intercept": 0.2595320563142844
    },
    {
      "target": "gdpval",
      "researcher": "Astra",
      "n": 12,
      "Q": 0.9831211252518988,
      "CCC": 0.5577596002504822,
      "PA": 0.8484848484848485,
      "ols_slope": 0.5902516684748546,
      "ols_intercept": 0.25948645763601486
    },
    {
      "target": "gdpval",
      "researcher": "K3",
      "n": 12,
      "Q": 0.9429274722222222,
      "CCC": 0.2568267329705141,
      "PA": 0.8333333333333334,
      "ols_slope": 0.35393137309880335,
      "ols_intercept": 0.3981354447705269
    },
    {
      "target": "gdpval",
      "researcher": "Fable",
      "n": 12,
      "Q": 0.9827080666666667,
      "CCC": 0.1890370442165359,
      "PA": 0.7121212121212122,
      "ols_slope": 0.46448681972290967,
      "ols_intercept": 0.383196583273107
    },
    {
      "target": "hle",
      "researcher": "Astra",
      "n": 10,
      "Q": 0.9697082102040816,
      "CCC": 0.6063894731680807,
      "PA": 0.8333333333333334,
      "ols_slope": 0.39062222943482633,
      "ols_intercept": 0.23802939468222312
    },
    {
      "target": "hle",
      "researcher": "K3",
      "n": 10,
      "Q": 0.97402645,
      "CCC": 0.5533338033836745,
      "PA": 0.8111111111111111,
      "ols_slope": 0.5028766788766789,
      "ols_intercept": 0.23152380952380952
    },
    {
      "target": "hle",
      "researcher": "Fable",
      "n": 10,
      "Q": 0.985530788,
      "CCC": 0.6393733258110204,
      "PA": 0.8111111111111111,
      "ols_slope": 0.7419747150362649,
      "ols_intercept": 0.16118657409057108
    },
    {
      "target": "terminal-bench-2-1",
      "researcher": "Astra",
      "n": 9,
      "Q": 0.8881598687562728,
      "CCC": -0.018532665986913242,
      "PA": 0.5555555555555556,
      "ols_slope": -0.017984488071689796,
      "ols_intercept": 0.6843294120923382
    },
    {
      "target": "terminal-bench-2-1",
      "researcher": "K3",
      "n": 9,
      "Q": 0.9256069314128944,
      "CCC": 0.10643222095932775,
      "PA": 0.6388888888888888,
      "ols_slope": 0.43883152173913037,
      "ols_intercept": 0.28262258454106304
    },
    {
      "target": "terminal-bench-2-1",
      "researcher": "Fable",
      "n": 9,
      "Q": 0.9533903088888889,
      "CCC": 0.18990167327532903,
      "PA": 0.6666666666666666,
      "ols_slope": 0.38404775347496983,
      "ols_intercept": 0.3651335389853999
    },
    {
      "target": "browsecomp",
      "researcher": "Astra",
      "n": 7,
      "Q": 0.9704934690020517,
      "CCC": 0.42225343946497473,
      "PA": 0.7142857142857143,
      "ols_slope": 0.6038817265874769,
      "ols_intercept": 0.28359404429856483
    },
    {
      "target": "browsecomp",
      "researcher": "K3",
      "n": 7,
      "Q": 0.9249275714285714,
      "CCC": 0.06063027119593103,
      "PA": 0.9523809523809523,
      "ols_slope": 9.820036764705852,
      "ols_intercept": -8.84011213235291
    },
    {
      "target": "browsecomp",
      "researcher": "Fable",
      "n": 7,
      "Q": 0.9770334757142857,
      "CCC": 0.3951527739782371,
      "PA": 0.8095238095238095,
      "ols_slope": 1.8397219030384042,
      "ols_intercept": -0.5666382975869686
    },
    {
      "target": "aa-lcr",
      "researcher": "Astra",
      "n": 11,
      "Q": 0.754887,
      "CCC": 0.07825544921937709,
      "PA": 0.7870370370370371,
      "ols_slope": 0.2033515041389059,
      "ols_intercept": 0.6883886533414089
    },
    {
      "target": "aa-lcr",
      "researcher": "K3",
      "n": 11,
      "Q": 0.7100513465909091,
      "CCC": 0.04287402845034597,
      "PA": 0.7222222222222222,
      "ols_slope": 0.28173669467787044,
      "ols_intercept": 0.6843147759103642
    },
    {
      "target": "aa-lcr",
      "researcher": "Fable",
      "n": 11,
      "Q": 0.7349905709090909,
      "CCC": 0.036169612737489774,
      "PA": 0.6666666666666666,
      "ols_slope": 0.29918128046872394,
      "ols_intercept": 0.6741100493394955
    }
  ],
  "points_and_metrics_match_existing_audit": true,
  "input_sha256": "3fe21e3b7f97f4dc4bddf7ef0279e576b10d3388e4dcff6c648251e26a78b7bf",
  "new_model_calls": 0
}


==> assets/reference-scatter-input.json <==
{
  "source_sha256": "6366515de6e1d94afd61fb39f8b9e744e69bf5221e48ec0a4c8162d4b1119c1f",
  "panels": {
    "scicode": {
      "Astra": {
        "x": [
          0.8893229166666666,
          0.5625,
          0.1796875,
          0.986111111111111,
          0.8569444444444444,
          0.9712673611111111,
          0.7628787878787878,
          0.95,
          0.5708333333333333
        ],
        "y": [
          0.431,
          0.38799999999999996,
          0.4,
          0.475,
          0.45799999999999996,
          0.43799999999999994,
          0.313,
          0.364,
          0.29600000000000004
        ],
        "models": [
          "development-01",
          "development-06",
          "development-08",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-05"
        ]
      },
      "K3": {
        "x": [
          0.9111111111111111,
          0.7333333333333333,
          0.6888888888888889,
          0.9777777777777777,
          0.9555555555555556,
          0.9555555555555556,
          0.9333333333333333,
          0.9111111111111111,
          0.8
        ],
        "y": [
          0.431,
          0.38799999999999996,
          0.4,
          0.475,
          0.45799999999999996,
          0.43799999999999994,
          0.313,
          0.364,
          0.29600000000000004
        ],
        "models": [
          "development-01",
          "development-06",
          "development-08",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-05"
        ]
      },
      "Fable": {
        "x": [
          0.8946999999999999,
          0.47369999999999995,
          0.5263,
          0.8946999999999999,
          0.8946999999999999,
          0.8158,
          0.7368000000000001,
          0.8946999999999999,
          0.5
        ],
        "y": [
          0.431,
          0.38799999999999996,
          0.4,
          0.475,
          0.45799999999999996,
          0.43799999999999994,
          0.313,
          0.364,
          0.29600000000000004
        ],
        "models": [
          "development-01",
          "development-06",
          "development-08",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-05"
        ]
      }
    },
    "gdpval": {
      "Astra": {
        "x": [
          0.9326923076923077,
          0.7841346153846154,
          0.5729166666666666,
          0.9947916666666666,
          1.0,
          0.75,
          0.8020833333333334,
          0.6821714743589744,
          0.6598157051282051,
          0.6911858974358974,
          0.6314102564102564,
          0.7425881410256411
        ],
        "y": [
          0.799,
          0.782,
          0.785,
          0.833,
          0.848,
          0.7559999999999999,
          0.7879999999999999,
          0.7190000000000001,
          0.527,
          0.71,
          0.38799999999999996,
          0.635
        ],
        "models": [
          "development-01",
          "development-06",
          "development-08",
          "development-12",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-04",
          "sealed-new-05",
          "sealed-new-06"
        ]
      },
      "K3": {
        "x": [
          0.9866666666666667,
          0.9566666666666667,
          0.9666666666666667,
          1.0,
          0.9933333333333334,
          0.9933333333333334,
          0.99,
          0.9566666666666667,
          0.9133333333333333,
          0.41000000000000003,
          0.7066666666666667,
          0.8416666666666667
        ],
        "y": [
          0.799,
          0.782,
          0.785,
          0.833,
          0.848,
          0.7559999999999999,
          0.7879999999999999,
          0.7190000000000001,
          0.527,
          0.71,
          0.38799999999999996,
          0.635
        ],
        "models": [
          "development-01",
          "development-06",
          "development-08",
          "development-12",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-04",
          "sealed-new-05",
          "sealed-new-06"
        ]
      },
      "Fable": {
        "x": [
          0.7922,
          0.6893,
          0.6444,
          0.7683,
          0.8173,
          0.7051999999999999,
          0.7556,
          0.6443000000000001,
          0.7807999999999999,
          0.6008,
          0.6834,
          0.669
        ],
        "y": [
          0.799,
          0.782,
          0.785,
          0.833,
          0.848,
          0.7559999999999999,
          0.7879999999999999,
          0.7190000000000001,
          0.527,
          0.71,
          0.38799999999999996,
          0.635
        ],
        "models": [
          "development-01",
          "development-06",
          "development-08",
          "development-12",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-04",
          "sealed-new-05",
          "sealed-new-06"
        ]
      }
    },
    "hle": {
      "Astra": {
        "x": [
          0.175,
          0.225,
          0.5714285714285714,
          0.85,
          0.425,
          0.275,
          0.125,
          0.275,
          0.05,
          0.0
        ],
        "y": [
          0.317,
          0.39,
          0.42200000000000004,
          0.556,
          0.47,
          0.465,
          0.223,
          0.23199999999999998,
          0.185,
          0.281
        ],
        "models": [
          "development-06",
          "development-08",
          "development-12",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-05",
          "sealed-new-06"
        ]
      },
      "K3": {
        "x": [
          0.09375,
          0.125,
          0.53125,
          0.53125,
          0.4375,
          0.21875,
          0.0625,
          0.25,
          0.0625,
          0.125
        ],
        "y": [
          0.317,
          0.39,
          0.42200000000000004,
          0.556,
          0.47,
          0.465,
          0.223,
          0.23199999999999998,
          0.185,
          0.281
        ],
        "models": [
          "development-06",
          "development-08",
          "development-12",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-05",
          "sealed-new-06"
        ]
      },
      "Fable": {
        "x": [
          0.0667,
          0.3333,
          0.3333,
          0.5,
          0.3667,
          0.3333,
          0.16670000000000001,
          0.2667,
          0.1333,
          0.1
        ],
        "y": [
          0.317,
          0.39,
          0.42200000000000004,
          0.556,
          0.47,
          0.465,
          0.223,
          0.23199999999999998,
          0.185,
          0.281
        ],
        "models": [
          "development-06",
          "development-08",
          "development-12",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-05",
          "sealed-new-06"
        ]
      }
    },
    "terminal-bench-2-1": {
      "Astra": {
        "x": [
          0.8893229166666666,
          0.1796875,
          0.986111111111111,
          0.8569444444444444,
          0.9712673611111111,
          0.7628787878787878,
          0.95,
          0.9144097222222222,
          0.93828125
        ],
        "y": [
          0.831,
          0.723,
          0.8540000000000001,
          0.846,
          0.82,
          0.446,
          0.46799999999999997,
          0.539,
          0.498
        ],
        "models": [
          "development-01",
          "development-08",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-04",
          "sealed-new-06"
        ]
      },
      "K3": {
        "x": [
          0.9111111111111111,
          0.6888888888888889,
          0.9777777777777777,
          0.9555555555555556,
          0.9555555555555556,
          0.9333333333333333,
          0.9111111111111111,
          0.7111111111111111,
          0.8888888888888888
        ],
        "y": [
          0.831,
          0.723,
          0.8540000000000001,
          0.846,
          0.82,
          0.446,
          0.46799999999999997,
          0.539,
          0.498
        ],
        "models": [
          "development-01",
          "development-08",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-04",
          "sealed-new-06"
        ]
      },
      "Fable": {
        "x": [
          0.8946999999999999,
          0.5263,
          0.8946999999999999,
          0.8946999999999999,
          0.8158,
          0.7368000000000001,
          0.8946999999999999,
          0.6842,
          0.7895
        ],
        "y": [
          0.831,
          0.723,
          0.8540000000000001,
          0.846,
          0.82,
          0.446,
          0.46799999999999997,
          0.539,
          0.498
        ],
        "models": [
          "development-01",
          "development-08",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-04",
          "sealed-new-06"
        ]
      }
    },
    "browsecomp": {
      "Astra": {
        "x": [
          0.9326923076923077,
          0.7841346153846154,
          0.5729166666666666,
          1.0,
          0.75,
          0.8020833333333334,
          0.6821714743589744
        ],
        "y": [
          0.777,
          0.654,
          0.7709999999999999,
          0.9420000000000001,
          0.9059999999999999,
          0.89,
          0.381
        ],
        "models": [
          "development-01",
          "development-06",
          "development-08",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01"
        ]
      },
      "K3": {
        "x": [
          0.9866666666666667,
          0.9566666666666667,
          0.9666666666666667,
          0.9933333333333334,
          0.9933333333333334,
          0.99,
          0.9566666666666667
        ],
        "y": [
          0.777,
          0.654,
          0.7709999999999999,
          0.9420000000000001,
          0.9059999999999999,
          0.89,
          0.381
        ],
        "models": [
          "development-01",
          "development-06",
          "development-08",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01"
        ]
      },
      "Fable": {
        "x": [
          0.7922,
          0.6893,
          0.6444,
          0.8173,
          0.7051999999999999,
          0.7556,
          0.6443000000000001
        ],
        "y": [
          0.777,
          0.654,
          0.7709999999999999,
          0.9420000000000001,
          0.9059999999999999,
          0.89,
          0.381
        ],
        "models": [
          "development-01",
          "development-06",
          "development-08",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01"
        ]
      }
    },
    "aa-lcr": {
      "Astra": {
        "x": [
          0.5,
          0.175,
          0.225,
          0.85,
          0.425,
          0.275,
          0.125,
          0.275,
          0.3,
          0.05,
          0.0
        ],
        "y": [
          0.828,
          0.787,
          0.78,
          0.782,
          0.8,
          0.815,
          0.703,
          0.733,
          0.78,
          0.542,
          0.6729999999999999
        ],
        "models": [
          "development-01",
          "development-06",
          "development-08",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-04",
          "sealed-new-05",
          "sealed-new-06"
        ]
      },
      "K3": {
        "x": [
          0.375,
          0.09375,
          0.125,
          0.53125,
          0.4375,
          0.21875,
          0.0625,
          0.25,
          0.1875,
          0.0625,
          0.125
        ],
        "y": [
          0.828,
          0.787,
          0.78,
          0.782,
          0.8,
          0.815,
          0.703,
          0.733,
          0.78,
          0.542,
          0.6729999999999999
        ],
        "models": [
          "development-01",
          "development-06",
          "development-08",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-04",
          "sealed-new-05",
          "sealed-new-06"
        ]
      },
      "Fable": {
        "x": [
          0.3,
          0.0667,
          0.3333,
          0.5,
          0.3667,
          0.3333,
          0.16670000000000001,
          0.2667,
          0.1333,
          0.1333,
          0.1
        ],
        "y": [
          0.828,
          0.787,
          0.78,
          0.782,
          0.8,
          0.815,
          0.703,
          0.733,
          0.78,
          0.542,
          0.6729999999999999
        ],
        "models": [
          "development-01",
          "development-06",
          "development-08",
          "holdout-01",
          "holdout-02",
          "holdout-07",
          "sealed-new-01",
          "sealed-new-03",
          "sealed-new-04",
          "sealed-new-05",
          "sealed-new-06"
        ]
      }
    }
  }
}


==> assets/reference-shared-score-floor.json <==
{
  "analysis": "oracle_one_shared_raw_score_per_candidate_and_domain",
  "method": "Exact weighted least-squares minimizer of target-equal per-target MSE; candidate score is weighted mean of available reference scores, with each target weighted 1/n_target.",
  "scope": "Retrospective reference-only diagnostic; not an achievable researcher score and not a CCC upper bound.",
  "source_sha256": "66648fea50cc42868b5e3b1598976b0f8976ae52b08c859b5e3026fd9fee1bee",
  "new_model_calls": 0,
  "results": {
    "development": {
      "coding": {
        "target_count": 3,
        "candidate_count": 11,
        "oracle_minimum_target_equal_mse": 0.04378134047930284,
        "oracle_minimum_target_equal_rmse": 0.20923991129634623
      },
      "co-work": {
        "target_count": 2,
        "candidate_count": 12,
        "oracle_minimum_target_equal_mse": 0.0054266739130434775,
        "oracle_minimum_target_equal_rmse": 0.07366596169903354
      },
      "reasoning": {
        "target_count": 1,
        "candidate_count": 10,
        "oracle_minimum_target_equal_mse": 6.933347799794049e-34,
        "oracle_minimum_target_equal_rmse": 2.6331251014325257e-17
      }
    },
    "sealed": {
      "coding": {
        "target_count": 3,
        "candidate_count": 13,
        "oracle_minimum_target_equal_mse": 0.12440410950815976,
        "oracle_minimum_target_equal_rmse": 0.3527096674435785
      },
      "co-work": {
        "target_count": 3,
        "candidate_count": 13,
        "oracle_minimum_target_equal_mse": 0.00779261480257737,
        "oracle_minimum_target_equal_rmse": 0.08827578831467534
      },
      "reasoning": {
        "target_count": 2,
        "candidate_count": 13,
        "oracle_minimum_target_equal_mse": 0.08041988473099976,
        "oracle_minimum_target_equal_rmse": 0.2835839994269771
      }
    },
    "overall": {
      "coding": {
        "target_count": 6,
        "candidate_count": 13,
        "oracle_minimum_target_equal_mse": 0.0918310077316687,
        "oracle_minimum_target_equal_rmse": 0.30303631421278326
      },
      "co-work": {
        "target_count": 5,
        "candidate_count": 13,
        "oracle_minimum_target_equal_mse": 0.01634528645537981,
        "oracle_minimum_target_equal_rmse": 0.1278486857788527
      },
      "reasoning": {
        "target_count": 3,
        "candidate_count": 13,
        "oracle_minimum_target_equal_mse": 0.05942449374821924,
        "oracle_minimum_target_equal_rmse": 0.24377139649314733
      }
    }
  }
}


==> assets/related-work-official-bibtex.json <==
{
  "2211.09110": "@misc{liang2023holisticevaluationlanguagemodels,\n      title={Holistic Evaluation of Language Models}, \n      author={Percy Liang and Rishi Bommasani and Tony Lee and Dimitris Tsipras and Dilara Soylu and Michihiro Yasunaga and Yian Zhang and Deepak Narayanan and Yuhuai Wu and Ananya Kumar and Benjamin Newman and Binhang Yuan and Bobby Yan and Ce Zhang and Christian Cosgrove and Christopher D. Manning and Christopher Ré and Diana Acosta-Navas and Drew A. Hudson and Eric Zelikman and Esin Durmus and Faisal Ladhak and Frieda Rong and Hongyu Ren and Huaxiu Yao and Jue Wang and Keshav Santhanam and Laurel Orr and Lucia Zheng and Mert Yuksekgonul and Mirac Suzgun and Nathan Kim and Neel Guha and Niladri Chatterji and Omar Khattab and Peter Henderson and Qian Huang and Ryan Chi and Sang Michael Xie and Shibani Santurkar and Surya Ganguli and Tatsunori Hashimoto and Thomas Icard and Tianyi Zhang and Vishrav Chaudhary and William Wang and Xuechen Li and Yifan Mai and Yuhui Zhang and Yuta Koreeda},\n      year={2023},\n      eprint={2211.09110},\n      archivePrefix={arXiv},\n      primaryClass={cs.CL},\n      url={https://arxiv.org/abs/2211.09110}, \n}",
  "2104.14337": "@misc{kiela2021dynabenchrethinkingbenchmarkingnlp,\n      title={Dynabench: Rethinking Benchmarking in NLP}, \n      author={Douwe Kiela and Max Bartolo and Yixin Nie and Divyansh Kaushik and Atticus Geiger and Zhengxuan Wu and Bertie Vidgen and Grusha Prasad and Amanpreet Singh and Pratik Ringshia and Zhiyi Ma and Tristan Thrush and Sebastian Riedel and Zeerak Waseem and Pontus Stenetorp and Robin Jia and Mohit Bansal and Christopher Potts and Adina Williams},\n      year={2021},\n      eprint={2104.14337},\n      archivePrefix={arXiv},\n      primaryClass={cs.CL},\n      url={https://arxiv.org/abs/2104.14337}, \n}",
  "2005.04118": "@misc{ribeiro2020accuracybehavioraltestingnlp,\n      title={Beyond Accuracy: Behavioral Testing of NLP models with CheckList}, \n      author={Marco Tulio Ribeiro and Tongshuang Wu and Carlos Guestrin and Sameer Singh},\n      year={2020},\n      eprint={2005.04118},\n      archivePrefix={arXiv},\n      primaryClass={cs.CL},\n      url={https://arxiv.org/abs/2005.04118}, \n}",
  "2305.01210": "@misc{liu2023codegeneratedchatgptreally,\n      title={Is Your Code Generated by ChatGPT Really Correct? Rigorous Evaluation of Large Language Models for Code Generation}, \n      author={Jiawei Liu and Chunqiu Steven Xia and Yuyao Wang and Lingming Zhang},\n      year={2023},\n      eprint={2305.01210},\n      archivePrefix={arXiv},\n      primaryClass={cs.SE},\n      url={https://arxiv.org/abs/2305.01210}, \n}",
  "2403.19114": "@misc{xia2024leaderboardrankingcoding,\n      title={Top Leaderboard Ranking = Top Coding Proficiency, Always? EvoEval: Evolving Coding Benchmarks via LLM}, \n      author={Chunqiu Steven Xia and Yinlin Deng and Lingming Zhang},\n      year={2024},\n      eprint={2403.19114},\n      archivePrefix={arXiv},\n      primaryClass={cs.SE},\n      url={https://arxiv.org/abs/2403.19114}, \n}",
  "2509.11106": "@misc{hofmann2025fluidlanguagemodelbenchmarking,\n      title={Fluid Language Model Benchmarking}, \n      author={Valentin Hofmann and David Heineman and Ian Magnusson and Kyle Lo and Jesse Dodge and Maarten Sap and Pang Wei Koh and Chun Wang and Hannaneh Hajishirzi and Noah A. Smith},\n      year={2025},\n      eprint={2509.11106},\n      archivePrefix={arXiv},\n      primaryClass={cs.CL},\n      url={https://arxiv.org/abs/2509.11106}, \n}",
  "2212.09251": "@misc{perez2022discoveringlanguagemodelbehaviors,\n      title={Discovering Language Model Behaviors with Model-Written Evaluations}, \n      author={Ethan Perez and Sam Ringer and Kamilė Lukošiūtė and Karina Nguyen and Edwin Chen and Scott Heiner and Craig Pettit and Catherine Olsson and Sandipan Kundu and Saurav Kadavath and Andy Jones and Anna Chen and Ben Mann and Brian Israel and Bryan Seethor and Cameron McKinnon and Christopher Olah and Da Yan and Daniela Amodei and Dario Amodei and Dawn Drain and Dustin Li and Eli Tran-Johnson and Guro Khundadze and Jackson Kernion and James Landis and Jamie Kerr and Jared Mueller and Jeeyoon Hyun and Joshua Landau and Kamal Ndousse and Landon Goldberg and Liane Lovitt and Martin Lucas and Michael Sellitto and Miranda Zhang and Neerav Kingsland and Nelson Elhage and Nicholas Joseph and Noemí Mercado and Nova DasSarma and Oliver Rausch and Robin Larson and Sam McCandlish and Scott Johnston and Shauna Kravec and Sheer El Showk and Tamera Lanham and Timothy Telleen-Lawton and Tom Brown and Tom Henighan and Tristan Hume and Yuntao Bai and Zac Hatfield-Dodds and Jack Clark and Samuel R. Bowman and Amanda Askell and Roger Grosse and Danny Hernandez and Deep Ganguli and Evan Hubinger and Nicholas Schiefer and Jared Kaplan},\n      year={2022},\n      eprint={2212.09251},\n      archivePrefix={arXiv},\n      primaryClass={cs.CL},\n      url={https://arxiv.org/abs/2212.09251}, \n}",
  "2306.05685": "@misc{zheng2023judgingllmasajudgemtbenchchatbot,\n      title={Judging LLM-as-a-Judge with MT-Bench and Chatbot Arena}, \n      author={Lianmin Zheng and Wei-Lin Chiang and Ying Sheng and Siyuan Zhuang and Zhanghao Wu and Yonghao Zhuang and Zi Lin and Zhuohan Li and Dacheng Li and Eric P. Xing and Hao Zhang and Joseph E. Gonzalez and Ion Stoica},\n      year={2023},\n      eprint={2306.05685},\n      archivePrefix={arXiv},\n      primaryClass={cs.CL},\n      url={https://arxiv.org/abs/2306.05685}, \n}",
  "2303.16634": "@misc{liu2023gevalnlgevaluationusing,\n      title={G-Eval: NLG Evaluation using GPT-4 with Better Human Alignment}, \n      author={Yang Liu and Dan Iter and Yichong Xu and Shuohang Wang and Ruochen Xu and Chenguang Zhu},\n      year={2023},\n      eprint={2303.16634},\n      archivePrefix={arXiv},\n      primaryClass={cs.CL},\n      url={https://arxiv.org/abs/2303.16634}, \n}",
  "2310.03302": "@misc{huang2024mlagentbenchevaluatinglanguageagents,\n      title={MLAgentBench: Evaluating Language Agents on Machine Learning Experimentation}, \n      author={Qian Huang and Jian Vora and Percy Liang and Jure Leskovec},\n      year={2024},\n      eprint={2310.03302},\n      archivePrefix={arXiv},\n      primaryClass={cs.LG},\n      url={https://arxiv.org/abs/2310.03302}, \n}",
  "2410.07095": "@misc{chan2025mlebenchevaluatingmachinelearning,\n      title={MLE-bench: Evaluating Machine Learning Agents on Machine Learning Engineering}, \n      author={Jun Shern Chan and Neil Chowdhury and Oliver Jaffe and James Aung and Dane Sherburn and Evan Mays and Giulio Starace and Kevin Liu and Leon Maksin and Tejal Patwardhan and Lilian Weng and Aleksander Mądry},\n      year={2025},\n      eprint={2410.07095},\n      archivePrefix={arXiv},\n      primaryClass={cs.CL},\n      url={https://arxiv.org/abs/2410.07095}, \n}",
  "2411.15114": "@misc{wijk2025rebenchevaluatingfrontierai,\n      title={RE-Bench: Evaluating frontier AI R&D capabilities of language model agents against human experts}, \n      author={Hjalmar Wijk and Tao Lin and Joel Becker and Sami Jawhar and Neev Parikh and Thomas Broadley and Lawrence Chan and Michael Chen and Josh Clymer and Jai Dhyani and Elena Ericheva and Katharyn Garcia and Brian Goodrich and Nikola Jurkovic and Holden Karnofsky and Megan Kinniment and Aron Lajko and Seraphina Nix and Lucas Sato and William Saunders and Maksym Taran and Ben West and Elizabeth Barnes},\n      year={2025},\n      eprint={2411.15114},\n      archivePrefix={arXiv},\n      primaryClass={cs.LG},\n      url={https://arxiv.org/abs/2411.15114}, \n}",
  "2504.01848": "@misc{starace2025paperbenchevaluatingaisability,\n      title={PaperBench: Evaluating AI's Ability to Replicate AI Research}, \n      author={Giulio Starace and Oliver Jaffe and Dane Sherburn and James Aung and Jun Shern Chan and Leon Maksin and Rachel Dias and Evan Mays and Benjamin Kinsella and Wyatt Thompson and Johannes Heidecke and Amelia Glaese and Tejal Patwardhan},\n      year={2025},\n      eprint={2504.01848},\n      archivePrefix={arXiv},\n      primaryClass={cs.AI},\n      url={https://arxiv.org/abs/2504.01848}, \n}",
  "2502.14499": "@misc{nathani2025mlgymnewframeworkbenchmark,\n      title={MLGym: A New Framework and Benchmark for Advancing AI Research Agents}, \n      author={Deepak Nathani and Lovish Madaan and Nicholas Roberts and Nikolay Bashlykov and Ajay Menon and Vincent Moens and Amar Budhiraja and Despoina Magka and Vladislav Vorotilov and Gaurav Chaurasia and Dieuwke Hupkes and Ricardo Silveira Cabral and Tatiana Shavrina and Jakob Foerster and Yoram Bachrach and William Yang Wang and Roberta Raileanu},\n      year={2025},\n      eprint={2502.14499},\n      archivePrefix={arXiv},\n      primaryClass={cs.CL},\n      url={https://arxiv.org/abs/2502.14499}, \n}",
  "2408.06292": "@misc{lu2024aiscientistfullyautomated,\n      title={The AI Scientist: Towards Fully Automated Open-Ended Scientific Discovery}, \n      author={Chris Lu and Cong Lu and Robert Tjarko Lange and Jakob Foerster and Jeff Clune and David Ha},\n      year={2024},\n      eprint={2408.06292},\n      archivePrefix={arXiv},\n      primaryClass={cs.AI},\n      url={https://arxiv.org/abs/2408.06292}, \n}",
  "2501.04227": "@misc{schmidgall2025agentlaboratoryusingllm,\n      title={Agent Laboratory: Using LLM Agents as Research Assistants}, \n      author={Samuel Schmidgall and Yusheng Su and Ze Wang and Ximeng Sun and Jialian Wu and Xiaodong Yu and Jiang Liu and Michael Moor and Zicheng Liu and Emad Barsoum},\n      year={2025},\n      eprint={2501.04227},\n      archivePrefix={arXiv},\n      primaryClass={cs.HC},\n      url={https://arxiv.org/abs/2501.04227}, \n}",
  "2505.22954": "@misc{zhang2026darwingodelmachineopenended,\n      title={Darwin Godel Machine: Open-Ended Evolution of Self-Improving Agents}, \n      author={Jenny Zhang and Shengran Hu and Cong Lu and Robert Lange and Jeff Clune},\n      year={2026},\n      eprint={2505.22954},\n      archivePrefix={arXiv},\n      primaryClass={cs.AI},\n      url={https://arxiv.org/abs/2505.22954}, \n}",
  "2506.13131": "@misc{novikov2025alphaevolvecodingagentscientific,\n      title={AlphaEvolve: A coding agent for scientific and algorithmic discovery}, \n      author={Alexander Novikov and Ngân Vũ and Marvin Eisenberger and Emilien Dupont and Po-Sen Huang and Adam Zsolt Wagner and Sergey Shirobokov and Borislav Kozlovskii and Francisco J. R. Ruiz and Abbas Mehrabian and M. Pawan Kumar and Abigail See and Swarat Chaudhuri and George Holland and Alex Davies and Sebastian Nowozin and Pushmeet Kohli and Matej Balog},\n      year={2025},\n      eprint={2506.13131},\n      archivePrefix={arXiv},\n      primaryClass={cs.AI},\n      url={https://arxiv.org/abs/2506.13131}, \n}",
  "2402.14992": "@misc{polo2024tinybenchmarksevaluatingllmsfewer,\n      title={tinyBenchmarks: evaluating LLMs with fewer examples}, \n      author={Felipe Maia Polo and Lucas Weber and Leshem Choshen and Yuekai Sun and Gongjun Xu and Mikhail Yurochkin},\n      year={2024},\n      eprint={2402.14992},\n      archivePrefix={arXiv},\n      primaryClass={cs.CL},\n      url={https://arxiv.org/abs/2402.14992}, \n}",
  "2407.08351": "@misc{li2025autobencherdeclarativebenchmarkconstruction,\n      title={AutoBencher: Towards Declarative Benchmark Construction}, \n      author={Xiang Lisa Li and Farzaan Kaiyom and Evan Zheran Liu and Yifan Mai and Percy Liang and Tatsunori Hashimoto},\n      year={2025},\n      eprint={2407.08351},\n      archivePrefix={arXiv},\n      primaryClass={cs.CL},\n      url={https://arxiv.org/abs/2407.08351}, \n}",
  "2410.22584": "@misc{butt2025benchagentsmultiagentsystemsstructured,\n      title={BenchAgents: Multi-Agent Systems for Structured Benchmark Creation}, \n      author={Natasha Butt and Varun Chandrasekaran and Neel Joshi and Besmira Nushi and Vidhisha Balachandran},\n      year={2025},\n      eprint={2410.22584},\n      archivePrefix={arXiv},\n      primaryClass={cs.LG},\n      url={https://arxiv.org/abs/2410.22584}, \n}",
  "2603.20807": "@misc{zheng2026benchbenchbenchmarkingautomatedbenchmark,\n      title={BenchBench: Benchmarking Automated Benchmark Generation}, \n      author={Yandan Zheng and Haoran Luo and Zhenghong Lin and Wenjin Liu and Luu Anh Tuan},\n      year={2026},\n      eprint={2603.20807},\n      archivePrefix={arXiv},\n      primaryClass={cs.CL},\n      url={https://arxiv.org/abs/2603.20807}, \n}",
  "2603.08640": "@misc{rank2026posttrainbenchllmagentsautomate,\n      title={PostTrainBench: Can LLM Agents Automate LLM Post-Training?}, \n      author={Ben Rank and Hardik Bhatnagar and Ameya Prabhu and Shira Eisenberg and Karina Nguyen and Matthias Bethge and Maksym Andriushchenko},\n      year={2026},\n      eprint={2603.08640},\n      archivePrefix={arXiv},\n      primaryClass={cs.SE},\n      url={https://arxiv.org/abs/2603.08640}, \n}"
}


==> assets/termination-diagnostics.json <==
[
  {
    "researcher": "Astra",
    "group": "scientific_code",
    "n_responses": 144,
    "finish": {
      "end_turn": 124,
      "max_tokens": 20
    },
    "missing_at_length": 18,
    "all_missing": 18
  },
  {
    "researcher": "Astra",
    "group": "software_contracts",
    "n_responses": 144,
    "finish": {
      "max_tokens": 36,
      "end_turn": 108
    },
    "missing_at_length": 32,
    "all_missing": 32
  },
  {
    "researcher": "Astra",
    "group": "multilingual",
    "n_responses": 96,
    "finish": {
      "end_turn": 72,
      "max_tokens": 24
    },
    "missing_at_length": 24,
    "all_missing": 24
  },
  {
    "researcher": "Astra",
    "group": "codebase_tracing",
    "n_responses": 96,
    "finish": {
      "end_turn": 88,
      "max_tokens": 8
    },
    "missing_at_length": 7,
    "all_missing": 7
  },
  {
    "researcher": "Astra",
    "group": "gdp_data",
    "n_responses": 96,
    "finish": {
      "end_turn": 44,
      "max_tokens": 52
    },
    "missing_at_length": 46,
    "all_missing": 46
  },
  {
    "researcher": "Astra",
    "group": "workflow_rules",
    "n_responses": 192,
    "finish": {
      "end_turn": 184,
      "max_tokens": 8
    },
    "missing_at_length": 8,
    "all_missing": 8
  },
  {
    "researcher": "Astra",
    "group": "professional_memos",
    "n_responses": 48,
    "finish": {
      "end_turn": 40,
      "max_tokens": 8
    },
    "missing_at_length": 6,
    "all_missing": 6
  },
  {
    "researcher": "Astra",
    "group": "carried_context",
    "n_responses": 48,
    "finish": {
      "end_turn": 48
    },
    "missing_at_length": 0,
    "all_missing": 0
  },
  {
    "researcher": "Astra",
    "group": "arxiv_math",
    "n_responses": 192,
    "finish": {
      "end_turn": 68,
      "max_tokens": 124
    },
    "missing_at_length": 124,
    "all_missing": 140
  },
  {
    "researcher": "Astra",
    "group": "hle_choice",
    "n_responses": 192,
    "finish": {
      "end_turn": 132,
      "max_tokens": 60
    },
    "missing_at_length": 59,
    "all_missing": 75
  },
  {
    "researcher": "Astra",
    "group": "constructed_math",
    "n_responses": 96,
    "finish": {
      "end_turn": 80,
      "max_tokens": 16
    },
    "missing_at_length": 16,
    "all_missing": 24
  },
  {
    "researcher": "GLM5.3",
    "group": "implementation",
    "n_responses": 396,
    "finish": {
      "end_turn": 353,
      "max_tokens": 43
    },
    "missing_at_length": 43,
    "all_missing": 43
  },
  {
    "researcher": "GLM5.3",
    "group": "debugging",
    "n_responses": 60,
    "finish": {
      "end_turn": 58,
      "max_tokens": 2
    },
    "missing_at_length": 2,
    "all_missing": 2
  },
  {
    "researcher": "GLM5.3",
    "group": "instruction_constraints",
    "n_responses": 240,
    "finish": {
      "end_turn": 226,
      "max_tokens": 14
    },
    "missing_at_length": 14,
    "all_missing": 14
  },
  {
    "researcher": "GLM5.3",
    "group": "numeric_deliverables",
    "n_responses": 120,
    "finish": {
      "end_turn": 116,
      "max_tokens": 4
    },
    "missing_at_length": 4,
    "all_missing": 4
  },
  {
    "researcher": "GLM5.3",
    "group": "arxiv_math",
    "n_responses": 144,
    "finish": {
      "end_turn": 41,
      "max_tokens": 103
    },
    "missing_at_length": 91,
    "all_missing": 91
  },
  {
    "researcher": "GLM5.3",
    "group": "hle_choice",
    "n_responses": 240,
    "finish": {
      "end_turn": 169,
      "max_tokens": 71
    },
    "missing_at_length": 66,
    "all_missing": 66
  },
  {
    "researcher": "K3",
    "group": "hle_choice",
    "n_responses": 192,
    "finish": {
      "max_tokens": 75,
      "end_turn": 117
    },
    "missing_at_length": 67,
    "all_missing": 67
  },
  {
    "researcher": "K3",
    "group": "hle_exact",
    "n_responses": 96,
    "finish": {
      "max_tokens": 35,
      "end_turn": 61
    },
    "missing_at_length": 35,
    "all_missing": 44
  },
  {
    "researcher": "K3",
    "group": "arxiv_math",
    "n_responses": 96,
    "finish": {
      "max_tokens": 58,
      "end_turn": 38
    },
    "missing_at_length": 57,
    "all_missing": 64
  },
  {
    "researcher": "K3",
    "group": "base_implementation",
    "n_responses": 180,
    "finish": {
      "end_turn": 145,
      "max_tokens": 35
    },
    "missing_at_length": 34,
    "all_missing": 34
  },
  {
    "researcher": "K3",
    "group": "hard_implementation",
    "n_responses": 60,
    "finish": {
      "max_tokens": 16,
      "end_turn": 44
    },
    "missing_at_length": 15,
    "all_missing": 15
  },
  {
    "researcher": "K3",
    "group": "debugging",
    "n_responses": 180,
    "finish": {
      "end_turn": 178,
      "max_tokens": 2
    },
    "missing_at_length": 2,
    "all_missing": 2
  },
  {
    "researcher": "K3",
    "group": "output_prediction",
    "n_responses": 120,
    "finish": {
      "end_turn": 120
    },
    "missing_at_length": 0,
    "all_missing": 0
  },
  {
    "researcher": "K3",
    "group": "instruction_constraints",
    "n_responses": 216,
    "finish": {
      "end_turn": 189,
      "max_tokens": 27
    },
    "missing_at_length": 27,
    "all_missing": 27
  },
  {
    "researcher": "K3",
    "group": "professional_rubrics",
    "n_responses": 144,
    "finish": {
      "end_turn": 141,
      "max_tokens": 3
    },
    "missing_at_length": 2,
    "all_missing": 2
  }
]


==> supplement/reference-panel.csv <==
target_id,domain,split,candidate_id,candidate_label,reference_score_0_1
aa-briefcase-elo,co-work,sealed,development-01,GPT-5.5,0.69427256378211966
aa-briefcase-elo,co-work,sealed,development-06,GLM-5.2,0.75163836986009092
aa-briefcase-elo,co-work,sealed,development-12,Qwen3.8 Max,1
aa-briefcase-elo,co-work,sealed,holdout-01,GPT-6 Astra,0.95641783765659771
aa-briefcase-elo,co-work,sealed,holdout-02,GPT-5.6 Sol,0.90676989666839403
aa-briefcase-elo,co-work,sealed,holdout-07,Kimi K3,0.92067546560185332
aa-briefcase-elo,co-work,sealed,holdout-11,MiMo V2.5 Pro,0.53629408357972386
aa-briefcase-elo,co-work,sealed,sealed-new-03,Gemma 4 31B,0.22050781845337886
aa-briefcase-elo,co-work,sealed,sealed-new-04,Qwen 3.5,0.33829365684152773
aa-briefcase-elo,co-work,sealed,sealed-new-05,GPT-OSS-120B,0
aa-briefcase-elo,co-work,sealed,sealed-new-06,Nemotron 3 Ultra,0.53241686225500662
aa-lcr,reasoning,sealed,development-01,GPT-5.5,0.82799999999999996
aa-lcr,reasoning,sealed,development-06,GLM-5.2,0.78700000000000003
aa-lcr,reasoning,sealed,development-08,DeepSeek V4 Flash-0731,0.78000000000000003
aa-lcr,reasoning,sealed,holdout-01,GPT-6 Astra,0.78200000000000003
aa-lcr,reasoning,sealed,holdout-02,GPT-5.6 Sol,0.80000000000000004
aa-lcr,reasoning,sealed,holdout-07,Kimi K3,0.81499999999999995
aa-lcr,reasoning,sealed,sealed-new-01,DeepSeek-V3.2,0.70299999999999996
aa-lcr,reasoning,sealed,sealed-new-03,Gemma 4 31B,0.73299999999999998
aa-lcr,reasoning,sealed,sealed-new-04,Qwen 3.5,0.78000000000000003
aa-lcr,reasoning,sealed,sealed-new-05,GPT-OSS-120B,0.54200000000000004
aa-lcr,reasoning,sealed,sealed-new-06,Nemotron 3 Ultra,0.67299999999999993
advanced-if,co-work,development,development-01,GPT-5.5,0.81299999999999994
advanced-if,co-work,development,development-06,GLM-5.2,0.77400000000000002
advanced-if,co-work,development,development-08,DeepSeek V4 Flash-0731,0.7659999999999999
advanced-if,co-work,development,holdout-01,GPT-6 Astra,0.81299999999999994
advanced-if,co-work,development,holdout-02,GPT-5.6 Sol,0.82099999999999995
advanced-if,co-work,development,holdout-07,Kimi K3,0.58700000000000008
advanced-if,co-work,development,sealed-new-01,DeepSeek-V3.2,0.51300000000000001
advanced-if,co-work,development,sealed-new-03,Gemma 4 31B,0.77000000000000002
advanced-if,co-work,development,sealed-new-04,Qwen 3.5,0.78099999999999992
advanced-if,co-work,development,sealed-new-05,GPT-OSS-120B,0.68299999999999994
advanced-if,co-work,development,sealed-new-06,Nemotron 3 Ultra,0.53700000000000003
browsecomp,co-work,sealed,development-01,GPT-5.5,0.77700000000000002
browsecomp,co-work,sealed,development-06,GLM-5.2,0.65400000000000003
browsecomp,co-work,sealed,development-08,DeepSeek V4 Flash-0731,0.77099999999999991
browsecomp,co-work,sealed,holdout-01,GPT-6 Astra,0.94200000000000006
browsecomp,co-work,sealed,holdout-02,GPT-5.6 Sol,0.90599999999999992
browsecomp,co-work,sealed,holdout-07,Kimi K3,0.89000000000000001
browsecomp,co-work,sealed,sealed-new-01,DeepSeek-V3.2,0.38100000000000001
critpt-aa,reasoning,sealed,development-01,GPT-5.5,0.27142857142857102
critpt-aa,reasoning,sealed,development-06,GLM-5.2,0.20857142857142899
critpt-aa,reasoning,sealed,development-12,Qwen3.8 Max,0.17714285714285696
critpt-aa,reasoning,sealed,holdout-01,GPT-6 Astra,0.317142857142857
critpt-aa,reasoning,sealed,holdout-02,GPT-5.6 Sol,0.32285714285714301
critpt-aa,reasoning,sealed,holdout-07,Kimi K3,0.23428571428571399
critpt-aa,reasoning,sealed,holdout-11,MiMo V2.5 Pro,0.040000000000000001
critpt-aa,reasoning,sealed,sealed-new-01,DeepSeek-V3.2,0.0085714285714285701
critpt-aa,reasoning,sealed,sealed-new-03,Gemma 4 31B,0.014285714285714299
critpt-aa,reasoning,sealed,sealed-new-04,Qwen 3.5,0.017061224489795902
critpt-aa,reasoning,sealed,sealed-new-05,GPT-OSS-120B,0.011428571428571401
critpt-aa,reasoning,sealed,sealed-new-06,Nemotron 3 Ultra,0.031428571428571403
deep-swe,coding,development,development-01,GPT-5.5,0.66099999999999992
deep-swe,coding,development,development-06,GLM-5.2,0.33600000000000002
deep-swe,coding,development,development-08,DeepSeek V4 Flash-0731,0.56600000000000006
deep-swe,coding,development,development-12,Qwen3.8 Max,0.53100000000000003
deep-swe,coding,development,holdout-07,Kimi K3,0.66400000000000003
deep-swe,coding,development,sealed-new-01,DeepSeek-V3.2,0.0060000000000000001
deep-swe,coding,development,sealed-new-03,Gemma 4 31B,0
deep-swe,coding,development,sealed-new-04,Qwen 3.5,0
deep-swe,coding,development,sealed-new-05,GPT-OSS-120B,0
gdpval,co-work,development,development-01,GPT-5.5,0.79900000000000004
gdpval,co-work,development,development-06,GLM-5.2,0.78200000000000003
gdpval,co-work,development,development-08,DeepSeek V4 Flash-0731,0.78500000000000003
gdpval,co-work,development,development-12,Qwen3.8 Max,0.83299999999999996
gdpval,co-work,development,holdout-01,GPT-6 Astra,0.84799999999999998
gdpval,co-work,development,holdout-02,GPT-5.6 Sol,0.75599999999999989
gdpval,co-work,development,holdout-07,Kimi K3,0.78799999999999992
gdpval,co-work,development,sealed-new-01,DeepSeek-V3.2,0.71900000000000008
gdpval,co-work,development,sealed-new-03,Gemma 4 31B,0.52700000000000002
gdpval,co-work,development,sealed-new-04,Qwen 3.5,0.70999999999999996
gdpval,co-work,development,sealed-new-05,GPT-OSS-120B,0.38799999999999996
gdpval,co-work,development,sealed-new-06,Nemotron 3 Ultra,0.63500000000000001
harvey-aa-criterion,co-work,sealed,development-01,GPT-5.5,0.86278766825879305
harvey-aa-criterion,co-work,sealed,development-06,GLM-5.2,0.90968302214502794
harvey-aa-criterion,co-work,sealed,holdout-02,GPT-5.6 Sol,0.871761470545665
harvey-aa-criterion,co-work,sealed,holdout-07,Kimi K3,0.94644666377189202
harvey-aa-criterion,co-work,sealed,holdout-11,MiMo V2.5 Pro,0.73252279635258399
harvey-aa-criterion,co-work,sealed,sealed-new-03,Gemma 4 31B,0.47228253003329002
harvey-aa-criterion,co-work,sealed,sealed-new-04,Qwen 3.5,0.72383847155883596
harvey-aa-criterion,co-work,sealed,sealed-new-05,GPT-OSS-120B,0.13894919669995701
harvey-aa-criterion,co-work,sealed,sealed-new-06,Nemotron 3 Ultra,0.81719496309161999
hle,reasoning,development,development-06,GLM-5.2,0.317
hle,reasoning,development,development-08,DeepSeek V4 Flash-0731,0.39000000000000001
hle,reasoning,development,development-12,Qwen3.8 Max,0.42200000000000004
hle,reasoning,development,holdout-01,GPT-6 Astra,0.55600000000000005
hle,reasoning,development,holdout-02,GPT-5.6 Sol,0.46999999999999997
hle,reasoning,development,holdout-07,Kimi K3,0.46500000000000002
hle,reasoning,development,sealed-new-01,DeepSeek-V3.2,0.223
hle,reasoning,development,sealed-new-03,Gemma 4 31B,0.23199999999999998
hle,reasoning,development,sealed-new-05,GPT-OSS-120B,0.185
hle,reasoning,development,sealed-new-06,Nemotron 3 Ultra,0.28100000000000003
programbench-vals-strict,coding,sealed,development-01,GPT-5.5,0.0050000000000000001
programbench-vals-strict,coding,sealed,development-06,GLM-5.2,0.0050000000000000001
programbench-vals-strict,coding,sealed,development-08,DeepSeek V4 Flash-0731,0
programbench-vals-strict,coding,sealed,development-12,Qwen3.8 Max,0
programbench-vals-strict,coding,sealed,holdout-01,GPT-6 Astra,0.055
programbench-vals-strict,coding,sealed,holdout-02,GPT-5.6 Sol,0.014999999999999999
programbench-vals-strict,coding,sealed,holdout-07,Kimi K3,0.02
programbench-vals-strict,coding,sealed,sealed-new-06,Nemotron 3 Ultra,0
scicode,coding,development,development-01,GPT-5.5,0.43099999999999999
scicode,coding,development,development-06,GLM-5.2,0.38799999999999996
scicode,coding,development,development-08,DeepSeek V4 Flash-0731,0.40000000000000002
scicode,coding,development,holdout-01,GPT-6 Astra,0.47499999999999998
scicode,coding,development,holdout-02,GPT-5.6 Sol,0.45799999999999996
scicode,coding,development,holdout-07,Kimi K3,0.43799999999999994
scicode,coding,development,sealed-new-01,DeepSeek-V3.2,0.313
scicode,coding,development,sealed-new-03,Gemma 4 31B,0.36399999999999999
scicode,coding,development,sealed-new-05,GPT-OSS-120B,0.29600000000000004
swe-bench-multilingual,coding,development,development-01,GPT-5.5,0.77700000000000002
swe-bench-multilingual,coding,development,development-06,GLM-5.2,0.78599999999999992
swe-bench-multilingual,coding,development,development-08,DeepSeek V4 Flash-0731,0.95400000000000007
swe-bench-multilingual,coding,development,development-12,Qwen3.8 Max,0.88300000000000001
swe-bench-multilingual,coding,development,holdout-02,GPT-5.6 Sol,0.94200000000000006
swe-bench-multilingual,coding,development,holdout-07,Kimi K3,0.91400000000000003
swe-bench-multilingual,coding,development,sealed-new-01,DeepSeek-V3.2,0.60699999999999998
swe-bench-multilingual,coding,development,sealed-new-04,Qwen 3.5,0.61699999999999999
swe-vals,coding,sealed,development-01,GPT-5.5,0.82599999999999996
swe-vals,coding,sealed,development-06,GLM-5.2,0.82799999999999996
swe-vals,coding,sealed,development-08,DeepSeek V4 Flash-0731,0.88800000000000001
swe-vals,coding,sealed,development-12,Qwen3.8 Max,0.85599999999999998
swe-vals,coding,sealed,holdout-02,GPT-5.6 Sol,0.96200000000000008
swe-vals,coding,sealed,holdout-07,Kimi K3,0.93400000000000005
swe-vals,coding,sealed,holdout-11,MiMo V2.5 Pro,0.73999999999999999
swe-vals,coding,sealed,sealed-new-01,DeepSeek-V3.2,0.67599999999999993
swe-vals,coding,sealed,sealed-new-05,GPT-OSS-120B,0.33600000000000002
swe-vals,coding,sealed,sealed-new-06,Nemotron 3 Ultra,0.68999999999999995
terminal-bench-2-1,coding,sealed,development-01,GPT-5.5,0.83099999999999996
terminal-bench-2-1,coding,sealed,development-08,DeepSeek V4 Flash-0731,0.72299999999999998
terminal-bench-2-1,coding,sealed,holdout-01,GPT-6 Astra,0.85400000000000009
terminal-bench-2-1,coding,sealed,holdout-02,GPT-5.6 Sol,0.84599999999999997
terminal-bench-2-1,coding,sealed,holdout-07,Kimi K3,0.81999999999999995
terminal-bench-2-1,coding,sealed,sealed-new-01,DeepSeek-V3.2,0.44600000000000001
terminal-bench-2-1,coding,sealed,sealed-new-03,Gemma 4 31B,0.46799999999999997
terminal-bench-2-1,coding,sealed,sealed-new-04,Qwen 3.5,0.53900000000000003
terminal-bench-2-1,coding,sealed,sealed-new-06,Nemotron 3 Ultra,0.498

